Investigating Writing Style Development in High School

In this paper we do the first large scale analysis of writing style development among Danish high school students. More than 10K students with more than 100K essays are analyzed. Writing style itself is often studied in the natural language processing community, but usually with the goal of verifying authorship, assessing quality or popularity, or other kinds of predictions. In this work, we analyze writing style changes over time, with the goal of detecting global development trends among students, and identifying at-risk students. We train a Siamese neural network to compute the similarity between two texts. Using this similarity measure, a student's newer essays are compared to their first essays, and a writing style development profile is constructed for the student. We cluster these student profiles and analyze the resulting clusters in order to detect general development patterns. We evaluate clusters with respect to writing style quality indicators, and identify optimal clusters, showing significant improvement in writing style, while also observing suboptimal clusters, exhibiting periods of limited development and even setbacks. Furthermore, we identify general development trends between high school students, showing that as students progress through high school, their writing style deviates, leaving students less similar when they finish high school, than when they start.

==> data/5-l2-c0.csv <==
idx;sim;cnt;upper;lower;sentences;words;nouns;verbs;fleschs;smogs;colemans;aris;linsears;gfs;wrdcnts;mwl
0.0;0.7582389340600058;1.0;0.9791670143604279;0.559017226099968;50.140961857379764;695.4212271973466;2.648253770632339;2.9344405453264617;60.773349917081276;10.146102819237147;9.856533996683254;18.14527363184078;11.900081018115845;19.969684908789407;0.474044604937022;4.482180889411981
0.05;0.7419498440154451;1.0;0.9612811487223345;0.5487729206003926;50.91806962822154;704.6726865298879;2.6540763517457373;2.9345751368033324;61.04005160967664;10.170759179617239;9.849144996467528;17.976090297274002;11.899577955961956;19.828804779003388;0.4721258062315387;4.482768603682828
0.1;0.727507017978212;1.0;0.9420457517278605;0.5342060670812236;51.78759091204634;713.8367281909125;2.6492323545558487;2.9296393557056124;61.27954798771202;10.172003355525359;9.841612532423442;17.82495335968321;11.864158086366118;19.69408800555803;0.4705967588932431;4.482585806583927
0.15000000000000002;0.7148419531332605;1.0;0.9290725003395762;0.5223005782546741;52.3711519721813;722.4012928010726;2.648856558843899;2.9274050949335995;61.508362297026736;10.182326476547285;9.834017144614297;17.691662490240653;11.784997447710657;19.580682265475662;0.4692158808364851;4.482293452206786
0.2;0.7023363808396951;1.0;0.919393048967634;0.5053305135574192;53.04211543682796;731.3134920382738;2.6470300508595668;2.92474896358397;61.71592568431934;10.19265622249593;9.831703178889986;17.560350863226013;11.707650121207276;19.46791599242973;0.4679279444721599;4.482915590853387
0.25;0.6913294063590384;1.0;0.9110395663550922;0.48848175537035216;53.64329672572839;738.8007676997129;2.644131520234132;2.916931916776764;61.91837178784806;10.210861778904178;9.847211519162641;17.428835966028306;11.629633211341378;19.357582389793734;0.46708172257001207;4.4861997195801635
0.30000000000000004;0.6819854456788608;1.0;0.9059106577321779;0.4630995462922489;54.261133366699596;747.7794564238469;2.643600921646573;2.9161775839334503;62.20548255380844;10.22568588925452;9.843343859862335;17.26961736361617;11.571962551950346;19.224339908677372;0.4658925306857053;4.4867242613306555
0.35000000000000003;0.6738639843256656;1.0;0.8943326011300087;0.4534831511623719;54.753058048878174;754.438541711506;2.6423973186671796;2.9151464747810483;62.43659176814694;10.251938741814081;9.847887301950347;17.127578857974385;11.50786551926253;19.111634995385664;0.46506628047705695;4.488084573321203
0.4;0.6660251776410626;1.0;0.8884101212024689;0.43969579226166544;55.23884672328398;760.6597529480513;2.642550248994524;2.9132682058305592;62.63236086851208;10.290262418428888;9.860542396719133;16.99396977580515;11.427366923813661;19.00483790123165;0.46433157278241344;4.490646728957859
0.45;0.6583645465235666;1.0;0.880853218362046;0.43555743107572203;55.68234215176828;766.9617164551473;2.645348034807278;2.9140665639448717;62.79631799967399;10.326411816778537;9.872783925749633;16.879351316614546;11.359708563120652;18.911246470523263;0.4636652783787304;4.492860168348117
0.5;0.6508852415116311;1.0;0.8717972244656889;0.4237667624278979;56.023441615392755;772.3192900097038;2.6484576089759977;2.9152225957558806;62.93508195016324;10.351185338817556;9.880227949079158;16.78168506850315;11.312574581277284;18.833901524960098;0.46316431892571736;4.494321334546532
0.55;0.6436407399033452;1.0;0.8671877519227564;0.4211978330251326;56.33798983600724;777.6296608705086;2.6521351391801486;2.9169223131921465;63.09034149061171;10.367150751660848;9.882473046264785;16.67934732585641;11.276467562500144;18.75422779571975;0.4626508571171696;4.4951804340871675
0.6000000000000001;0.6366782324038286;1.0;0.8645055387169123;0.408220742878161;56.67874391348637;783.3603305697807;2.6559666183806696;2.9191323790415535;63.23484232180903;10.381367513322289;9.88615107425937;16.583448792445317;11.243004153025698;18.6793084799158;0.4621272990738259;4.496277767251751
0.65;0.6302364707333495;1.0;0.8618233255110681;0.3963755202291783;56.998527438629594;788.7538738270936;2.6598068070597516;2.921423558872669;63.338150498802214;10.388692784453914;9.89037657451843;16.51004694401971;11.229361274717622;18.62088710464238;0.46153831698327863;4.497119797458684
0.7000000000000001;0.6240384661521138;1.0;0.8570692881941795;0.3829643093049526;57.26647706293572;793.7434178614391;2.6634830218000425;2.9242119407995997;63.39991531710179;10.388588213685786;9.895688254224414;16.457433157894926;11.218912993906653;18.579026744294605;0.46099369496522474;4.498094189459979
0.75;0.6184631917960034;1.0;0.8522275658659368;0.3704075909086636;57.631904108598825;798.5608699758702;2.664738539461617;2.9220098693888814;63.47592057556708;10.388520935733712;9.89330092542922;16.408578416941367;11.26549828760762;18.53924879174409;0.46035042570789;4.49735736458227
0.8;0.6129656549805959;1.0;0.8536073053552771;0.3608001655161343;58.05157002336452;805.1833871964922;2.667103196005985;2.9246663623550075;63.55321743709842;10.384858610843674;9.88861709654905;16.36205673913397;11.293923101191766;18.496397762398693;0.4593161838555263;4.496533528772866
0.8500000000000001;0.6074966701105005;1.0;0.8461049981415272;0.36045751865207215;58.5053140659677;812.6954474421809;2.6716677599739107;2.9294272136053636;63.612539609380555;10.391108216661705;9.885360725887898;16.318995189863518;11.341575155574375;18.45528839554369;0.4581810157554663;4.495988504550358
0.9;0.6021761413330212;1.0;0.838696491259795;0.3538405993988826;58.90376702714153;819.1081825692222;2.6757454401780474;2.932966565032677;63.59193031218394;10.39404336471453;9.886934081646432;16.31483211413048;11.377786725391775;18.445549383223202;0.45722998520971714;4.496215748408317
0.9500000000000001;0.5974158627919864;1.0;0.8447629171829514;0.35214832687253883;59.235246945996636;824.7015292927988;2.680549038702592;2.9376991551738985;63.53449145464679;10.391857405213253;9.891599275959408;16.332353202086658;11.411377706441085;18.45171592709647;0.4563638757222194;4.496902786423586
1.0;0.5929338902043033;1.0;0.8394673090232047;0.35248044239623205;59.54993668648535;829.4304424235116;2.683909434442618;2.9402716099033257;63.490097945439615;10.390162509881756;9.895718427188456;16.34268814798877;11.438228997292102;18.45352151860516;0.45564637903366606;4.497677186066993
1.05;0.588581252283519;1.0;0.8318950161337852;0.35424214322119946;59.819897275092785;832.7687039016079;2.6856039485319;2.940116893198269;63.42066961692029;10.387997797494716;9.901298425760897;16.368109192079558;11.455927522608288;18.4694107138354;0.4552237559247764;4.498793478051077
1.1;0.5844448945857935;1.0;0.8292760581346146;0.3462263159453869;60.0481537900369;835.5035627143324;2.687366108098462;2.9401619065110856;63.33192117816114;10.38588500938237;9.905332766517663;16.40655238171019;11.46771109431093;18.497458256163508;0.45486769590253257;4.4995188835194515
1.1500000000000001;0.5805405409873016;1.0;0.8260774790224703;0.34323641252038734;60.21466426484595;837.261179068141;2.6883022014274514;2.9402676701081356;63.25935032966973;10.389410180087653;9.90961461830107;16.435691123412333;11.46590553273337;18.519987698798445;0.45472135515826817;4.5003710665347985
1.2000000000000002;0.5768449165836071;1.0;0.8193382110837637;0.34440185009901014;60.31914487014411;838.1850940521587;2.689841661005092;2.9406403928050686;63.17370796188107;10.393780449803225;9.917044718723268;16.469131573412977;11.456691516436532;18.54755186178629;0.454839185327168;4.501807250830564
1.25;0.5733108246117086;1.0;0.813101769678972;0.3455672876776329;60.315963528387925;837.3151145861852;2.690597407691647;2.9416755667787715;63.071721556352635;10.40206956067633;9.928068809683664;16.51132885590436;11.451564169980685;18.586284481623768;0.4553285391024779;4.503699347346617
1.3;0.5696675970648922;1.0;0.8066139150072227;0.3463203530456569;60.29190192117105;835.9847222125206;2.6918913393151147;2.9424540798335017;62.95398686095585;10.41528529573862;9.940131765264152;16.55922836817484;11.451529159388613;18.62843379924105;0.4558111117252859;4.5058118506645455
1.35;0.5658783835713632;1.0;0.8042044447747875;0.339174447583212;60.33616752323411;836.2577621278064;2.694280218844446;2.939182521745977;62.8916844106546;10.423223095167055;9.950057992077845;16.578246424289368;11.443308459081184;18.639212231198663;0.45578254983005506;4.5077891454775525
1.4000000000000001;0.5622607529267749;1.0;0.8035725220416836;0.3320465533753769;60.35805678106914;835.8532434736816;2.696039263591472;2.939330999505145;62.89095368920523;10.433183039523144;9.960323487072833;16.569390676837052;11.441984885154069;18.63092721710873;0.45599956968913424;4.509786915095814
1.4500000000000002;0.559402397826119;1.0;0.7973540727460161;0.3324777128838563;60.457164380709955;836.4685016587943;2.698341119489159;2.9419490109002644;62.91295661662504;10.438608878636067;9.965742992908877;16.55509573192715;11.450638759792193;18.617411876494547;0.45601312302066344;4.511029287804943
1.5;0.5565590657767626;1.0;0.7966109495609999;0.3273048675303919;60.61282320442794;838.2539197274441;2.699623617583279;2.946150284634298;62.93037937136081;10.442631956416701;9.967297398157267;16.544560319391714;11.46430674759376;18.60476489636699;0.45574017450119536;4.511459210689785
1.55;0.5536199873491966;1.0;0.7936361623506476;0.32174865850086865;60.8189631925022;840.5532904259497;2.7047514048584738;2.9507848329289112;62.948849241215186;10.450446075763905;9.971498171330438;16.537813235219392;11.498285711933306;18.593217785497476;0.4553819646826162;4.51217215113623
1.6;0.5507593673108314;1.0;0.7903240424536355;0.31507907079282593;61.05283340997341;843.2062636590559;2.7125995041878004;2.954650813193275;62.947703555578165;10.453446827563196;9.978955819533883;16.541760585453087;11.522080772048907;18.588414819700983;0.4550333080522425;4.513263351333912
1.6500000000000001;0.5484258033171245;0.9983416252072969;0.7869395297907649;0.3243035390655748;60.992867199477516;842.0000427223499;2.717416812606902;2.95855286148573;62.971271714563514;10.45321673192344;9.975141586713633;16.52284152491996;11.47621090110368;18.574322528656566;0.45513626231745824;4.513008308061755
1.7000000000000002;0.5457048672790531;0.9966832504145937;0.7798087445995475;0.32213254935828484;61.102270079880505;840.8456714113213;2.7138837079621516;2.9532176811536526;62.9757583879371;10.46909299004637;9.982247000319147;16.50378227155056;11.411471826460668;18.55687793413587;0.4553169676917504;4.5143690413922775
1.75;0.5430421530931021;0.9966832504145937;0.7803876827625995;0.3209890522800074;61.2105913069301;841.1641679172332;2.7138801009226965;2.9505485012250405;62.97052284022727;10.483217503587149;9.990099576757103;16.499840655690523;11.401353890372587;18.549648818393216;0.4553696603197758;4.515768198585283
1.8;0.5402890015822699;0.9966832504145937;0.7759079457838324;0.31540929547433416;61.30075059113762;841.0810978943497;2.714674621288313;2.9475078184380377;62.91403478089067;10.495983627340665;10.005933090916876;16.520552935829418;11.414790295807745;18.56140199694958;0.4555697126673729;4.518074607106161
1.85;0.5375873635627975;0.9966832504145937;0.7695072878684315;0.3118193848058578;61.351559285189644;840.9200360486902;2.7175259804300125;2.946841496905617;62.85643220596607;10.507618888176747;10.020993249453586;16.54211513004598;11.425733075886418;18.574987809634713;0.45573886226687615;4.520300641419625
1.9000000000000001;0.5346006991926882;0.9966832504145937;0.7604202053376604;0.3055660551780711;61.234478616494364;840.1207470550202;2.720534788431462;2.9474510490215478;62.8660283560017;10.522854757885845;10.025956670085469;16.538916755415443;11.422085052249978;18.56949888425322;0.45574327431349737;4.521303378248725
1.9500000000000002;0.5318616558937805;0.9966832504145937;0.7513331228068894;0.3094240595035408;61.00683526837966;838.5665250810875;2.724522898483002;2.9495545634795;62.845832086703396;10.535643575042908;10.033007328681965;16.545377293443007;11.439929645675718;18.57492152344166;0.45589137248937467;4.522870219829143
2.0;0.5292349778637837;0.9966832504145937;0.7422460402761184;0.30639824569225294;60.705579014248926;835.9238961586489;2.729537099941052;2.9528237305501697;62.728393348823175;10.534884802184175;10.048173743461554;16.583331542223686;11.491751753227144;18.61129722458198;0.4564674567936071;4.525424234664031
2.0500000000000003;0.5269447835433488;0.9966832504145937;0.7331589577453475;0.304730610342132;60.52877342563477;835.1705823097841;2.736041847887808;2.9583291361779076;62.72751955876878;10.54531789125324;10.05457463537373;16.57154993015451;11.47919389208883;18.601828182849445;0.45657862228316565;4.527076743468089
2.1;0.5245816012361518;0.9950248756218906;0.7326743062234846;0.3052786682750277;60.456295401966905;835.178887795784;2.740248432443212;2.9554131992818298;62.752809824333916;10.553966661799745;10.068124014197991;16.551157867796345;11.45593231026221;18.584114856978534;0.45669341461153606;4.529867144079741
2.15;0.5226491056452222;0.9950248756218906;0.7317581343508902;0.29165686495471943;60.324277595896234;833.9629192022895;2.7438065354751884;2.955238871353013;62.80695576633222;10.558609489261578;10.076468300965374;16.522382503434475;11.433831228801603;18.561188826574075;0.45696142161354314;4.531961614545302
2.2;0.5206888740858179;0.9950248756218906;0.728199031467703;0.28984515880460315;60.2601844423968;833.1621886869821;2.7465561356878743;2.9547865927863395;62.87063417886725;10.560374279205265;10.08354429536048;16.490998417217337;11.419804005948162;18.535869606493602;0.45713764633739296;4.533832385982621
2.25;0.5187272932695913;0.9950248756218906;0.7317132021849737;0.2908485561792711;60.07425957146256;831.812462445657;2.750447659595466;2.9569601204382754;62.93206355573592;10.55960355893615;10.084543213888997;16.46729611731844;11.403324862630875;18.519135125146626;0.45731795654671353;4.534456033943156
2.3000000000000003;0.5171285157912169;0.9950248756218906;0.7355484114419939;0.29185195355393895;59.874853716797155;831.0825996022247;2.7557343177488587;2.962005553858069;62.975360319018556;10.55754452837173;10.07736049597644;16.453461624670243;11.405602508350272;18.512058328294646;0.4573897233879067;4.533720826680883
2.35;0.5153164281377213;0.9933665008291874;0.7346449872606194;0.2907494287434462;59.60410149830987;828.0119842025375;2.7592612823859204;2.9623807612297997;63.05001720987624;10.553847060569113;10.079916287652395;16.431545345629385;11.351264578162837;18.499408923502443;0.4578139057523738;4.534636721470469
2.4000000000000004;0.514001236348858;0.9933665008291874;0.7317386516362689;0.2875970598931116;59.46548128988561;827.8167725750354;2.761967315877936;2.9650221256851617;63.11862147098573;10.546486891309248;10.076937340768751;16.406723607869004;11.324606583490372;18.482091560282328;0.4578895168921524;4.534526385867924
2.45;0.5127590753319471;0.9933665008291874;0.7317741513463925;0.2895822768861595;59.38013692733585;828.3395394459563;2.764168557787823;2.967616531693439;63.1940143204269;10.538037101996473;10.071090818797593;16.37619853814153;11.29736335139102;18.460179308881305;0.45785950113681684;4.534017097026876
2.5;0.5117061034596163;0.9933665008291874;0.7279020132846196;0.28361790498288797;59.39132089751718;828.617538169433;2.7636419159762884;2.9681630032932156;63.242521343077684;10.533811700099857;10.069334955915435;16.352374123584614;11.281056488506705;18.445834658531503;0.4580623400330977;4.534036744506406
2.5500000000000003;0.510755982301918;0.9933665008291874;0.7237771644823643;0.2830172864844401;59.472449420531355;829.793420327659;2.763237853737713;2.9695866434192033;63.27500407063546;10.531471723794427;10.067232630720383;16.334157047911795;11.283401021358575;18.433574454853794;0.45808109632191485;4.533889260792725
2.6;0.5098610890141717;0.9933665008291874;0.7179776306518829;0.28810869328056754;59.62074800782859;832.9471434282243;2.7674218409381504;2.973048963793484;63.290237989861396;10.531648349686904;10.064302027040096;16.31875737620408;11.296133685792643;18.416623534821486;0.45762990927678826;4.533331247504866
2.6500000000000004;0.5087230340651506;0.9917081260364843;0.7183432709561648;0.2857908852853275;59.73787323636296;836.1537676926233;2.7723001845373014;2.9787035034088607;63.256477910158665;10.537312692270264;10.060436418619986;16.32034684135653;11.309106773006812;18.418771254967684;0.45676708055750576;4.532189305659978
2.7;0.5071624495293585;0.9917081260364843;0.7130650376098426;0.2910936758370224;59.87156622275286;838.1544102273142;2.7707664008043738;2.9771974713008906;63.260041177782284;10.53703589063568;10.058190966748121;16.318932012190405;11.304544458077322;18.419340244692652;0.4566059520770205;4.532298528333994
2.75;0.5059833227744466;0.9917081260364843;0.7084402820845653;0.2905323787902798;60.0496950091634;841.4188262774893;2.7734713352339675;2.9798114758478107;63.487585229510096;10.544047461200549;10.050704997206392;16.206577787870057;11.312825723300806;18.329642189047348;0.4561951908121841;4.531944885816136
2.8000000000000003;0.5049838380570782;0.9917081260364843;0.7108331649253474;0.28738525978648477;60.193678486277776;844.7232654197367;2.777555883615346;2.983597500877825;63.86760271280942;10.556446555450652;10.044722507190711;16.013290088722314;11.323649036654656;18.175188082938075;0.45577967594206076;4.532010569186693
2.85;0.5031306226520322;0.9917081260364843;0.7104035861558725;0.2809038441346007;60.337828049367296;846.9785968604915;2.7796344100586516;2.983902191025139;63.85559849297142;10.556454809133665;10.041785734788741;16.01993251982589;11.328605822570207;18.180019414875172;0.4555201634104977;4.532124059271855
2.9000000000000004;0.5017037538153776;0.9917081260364843;0.707489601310862;0.2739644088072799;60.41674393831168;848.7472856816769;2.782811600445947;2.9855253069260437;63.82625640894251;10.55600338194897;10.04947736112928;16.0297601739603;11.338522171841522;18.18544713226001;0.4553267908987964;4.532738282087211
2.95;0.5008880358579947;0.9917081260364843;0.7054432035233839;0.2787711073954894;60.4112932572395;849.2106329242057;2.7857964712668024;2.9858683252811864;63.79088581093156;10.553868942911665;10.06440223324418;16.041952684942103;11.351397841362052;18.19255888523153;0.45535480285613317;4.533876402390499
3.0;0.5002091110906651;0.9917081260364843;0.7044592337174866;0.28078109461209444;60.40977192524596;849.6297182587032;2.788666616762195;2.985660922687697;63.73518139530634;10.549672826605834;10.078091660368038;16.06443613354434;11.361975043633587;18.207963975526464;0.45535958536929844;4.534735478405652
3.0500000000000003;0.49932978304126413;0.9917081260364843;0.7037194460331686;0.2805577880448805;60.417929742373374;849.8483247851431;2.790668627433677;2.9849131018654353;63.67796474820385;10.547404872701039;10.080697461815403;16.08902806409643;11.369474540737484;18.228303939634493;0.45533966982701285;4.535234874961016
3.1;0.49811684658398847;0.9917081260364843;0.7021893757593002;0.28075173545221466;60.37274743567011;849.0540395365632;2.792213083131661;2.983807907592138;63.61604486824844;10.547646291521216;10.085598408659633;16.11622821075493;11.368763720375334;18.250673526927123;0.45544663082060816;4.53611272968355
3.1500000000000004;0.49702885871557645;0.9917081260364843;0.6989001838603257;0.27273201503391753;60.28988813548408;847.8882846592338;2.7961414412189085;2.984189214073535;63.544616865915025;10.550059819899246;10.09005870402006;16.146269809162874;11.37381278544594;18.276673801734017;0.4555416564906328;4.536915552960912
3.2;0.49577712119004014;0.9917081260364843;0.6956109919613512;0.2717423898478353;60.20405631677781;846.9060894223138;2.799361497298983;2.983107710609007;63.47531090443928;10.554222007782412;10.096708060548487;16.17305109551706;11.379689157219003;18.3000240502421;0.4556983467709692;4.538297676357731
3.25;0.49445927039978305;0.9917081260364843;0.6939972162589261;0.2665063499067078;60.15061769465699;845.9673162054846;2.801010879476123;2.9798768786061447;63.43542662111348;10.582293782296162;10.113986867776646;16.17549390099508;11.416226056522598;18.304785174714738;0.4558576577707148;4.541407664760309
3.3000000000000003;0.4930067224662607;0.9917081260364843;0.6972656334353676;0.26571977949645487;60.06513772993281;844.9394921427968;2.8041395411232064;2.97744877742744;63.3926643605864;10.599414971719106;10.12111904843696;16.188273031322332;11.432023803267178;18.317222178315188;0.4559317383261826;4.542799063236193
3.35;0.49169778622512866;0.9917081260364843;0.6923456734966958;0.25973236849324643;59.98958873643283;844.0935873573551;2.8066051574962487;2.9783296697009134;63.378001136813296;10.601927181236814;10.114322217455019;16.19883504283957;11.434469819664326;18.327956430206783;0.4559537955059166;4.5417509116402845
3.4000000000000004;0.4906140996912562;0.9917081260364843;0.6915199021155808;0.25906059439121554;59.90972761937508;843.189954846922;2.8079500752488875;2.9797739349481644;63.37235920171177;10.602334722829298;10.106221884058154;16.203894200344227;11.429303791325484;18.334204839471365;0.45593734041988776;4.540499469552242
3.45;0.4898648894280544;0.9917081260364843;0.6897539725804118;0.2601156693463232;59.84296514246563;842.5407996401552;2.8102343356082686;2.9804655282554204;63.36097107588529;10.605536449861855;10.102372226400787;16.20873349545597;11.421388050884046;18.340631182055247;0.45593537007656104;4.540128315528632
3.5;0.48912350968701906;0.9917081260364843;0.6898683593533506;0.2616136814354839;59.78244446497598;841.8916698750327;2.812492978033584;2.9807982668251407;63.355150930914256;10.608237384129986;10.098658232816872;16.210214730739875;11.413851854025943;18.344351900690366;0.45594422685033864;4.53986048880736
3.5500000000000003;0.48850895900726954;0.9917081260364843;0.6890425879722355;0.26068112108052943;59.755325302917356;841.521048368894;2.8137269504817612;2.98037003562923;63.35715768815254;10.610491497694476;10.09554857322068;16.211601058570622;11.412620089905204;18.346686316912827;0.455944355667823;4.539727709172878
3.6;0.48785898204420686;0.9917081260364843;0.6837835305548741;0.25771048492411214;59.726350315398946;841.1653557998418;2.8149250954004534;2.980305983671556;63.36071498313288;10.612784638883886;10.092035864837394;16.212911424847245;11.410098367865858;18.348996283971058;0.4559306291784967;4.539544612198336
3.6500000000000004;0.4871642236975688;0.9917081260364843;0.6880064944411417;0.2597093895782041;59.75208697819471;841.665792020012;2.8164938512972544;2.980782370489032;63.37224102939238;10.61383102854274;10.08596061992319;16.212162713247242;11.412158198304832;18.349183357242794;0.45577481042165907;4.538878510777069
3.7;0.48629314202852925;0.9917081260364843;0.693881128240886;0.26152929868183883;59.70164136011203;841.3194188796552;2.818567201018539;2.9815585356749374;63.36163633758636;10.618330669922445;10.082404053736072;16.223340435016826;11.417309808951698;18.363858067767904;0.4559069059024506;4.538516016984572
3.75;0.48481106533251866;0.9917081260364843;0.6857395024477752;0.263373903208866;59.489338441166474;839.3633806721775;2.8214020222607203;2.9808744646852032;63.273588289922024;10.634345379613606;10.103333154214791;16.26160911875407;11.429051360763069;18.393596474656587;0.45644092193992863;4.540807652537872
3.8000000000000003;0.4841265791607115;0.9917081260364843;0.6849137310666601;0.2691747120448531;59.47812618893273;839.7941143913723;2.8239867954740387;2.9802459014729887;63.26332152289012;10.638088365110313;10.102898370730289;16.267752627086665;11.435311736853778;18.397714665904598;0.45630199260530263;4.540747922947321
3.85;0.4833853260944541;0.9917081260364843;0.6792651645071409;0.26810349672374084;59.540796533415595;841.347200606286;2.8271720538722316;2.9793707381816437;63.25526145092758;10.64011572068448;10.10712194666253;16.265609603549944;11.446318084762876;18.39344958965945;0.4559447255314633;4.541210492170167
3.9000000000000004;0.4824444915104342;0.9917081260364843;0.6830486159370854;0.27061055619148044;59.68925223974819;843.7045451119485;2.828676247716624;2.9764444902689426;63.263283555655086;10.642805748420917;10.1152043165325;16.262221569869396;11.45780763861507;18.385295814820388;0.4555548873882271;4.542206839719275
3.95;0.4814306720457633;0.9917081260364843;0.6794714413516153;0.27151193615785013;59.904980950144406;846.5113981054692;2.829502201007833;2.9717954154481374;63.255847271457796;10.64956356366308;10.127255967141974;16.265636163707807;11.479453596521017;18.38102835966237;0.4552298397384235;4.5436238031354215
4.0;0.48068321919851004;0.9917081260364843;0.6806839436631237;0.26891867507157163;59.96202120917225;847.5329156218489;2.8307140344251547;2.969218902553204;63.216644468137766;10.656522439183952;10.131787321119635;16.278541733152377;11.500077835240665;18.3889186185769;0.45525668076263914;4.544125238053156
4.05;0.47983679083070635;0.9917081260364843;0.6795016075261429;0.2651857040546615;60.01532844770303;848.9301525573994;2.8303630583127948;2.9684103466689398;63.21136421650855;10.651307737910106;10.128351373949153;16.29053138005101;11.517777408371508;18.395741990686528;0.4552295798367074;4.543364195620814
4.1000000000000005;0.4790595321299149;0.9917081260364843;0.6799591027799695;0.2637911056186638;60.061607061771326;850.6109413583871;2.830771933608353;2.968484593777754;63.21577360957331;10.643506419246823;10.12150312737328;16.298433480047233;11.541619622903765;18.401057725156225;0.4549725632465574;4.542244491185648
4.15;0.47818856043868063;0.9917081260364843;0.677171614155301;0.26407383148576696;60.10668942322612;851.7217747315565;2.830791814050286;2.967329350256377;63.17262851779573;10.638381820621632;10.121382598261798;16.324497048438236;11.552706694054585;18.419756430124373;0.45475218852544647;4.542029796142238
4.2;0.47752878278575966;0.9917081260364843;0.6783075600177394;0.2639223042452986;60.19491566081412;852.7800658393875;2.8295572386124093;2.964695547341079;63.11350423592702;10.636977463101385;10.125315197226072;16.355760360879035;11.589079873241356;18.44023170407149;0.4544497656462068;4.542495199559159
4.25;0.4769810601714666;0.9917081260364843;0.6801071092486375;0.2606288879991522;60.223740565726104;853.0595660765335;2.827848507318638;2.9616933117212816;63.008588487705154;10.642836403781683;10.135627457749425;16.4008701367153;11.664364123972893;18.470176101908944;0.4541896320821191;4.544240135224392
4.3;0.4766116203920455;0.9917081260364843;0.680570413923179;0.2621077154245639;60.307152977695;854.2156090403317;2.827881590503555;2.9606883067438905;62.89923038468951;10.648659453453806;10.143372129406895;16.439347934916135;11.699045235866304;18.495954569843203;0.4538377610266971;4.545270011986006
4.3500000000000005;0.4763588042782606;0.9917081260364843;0.6827573428188799;0.2635865428499757;60.42189673581807;855.9014477094199;2.8286290896725585;2.960598738959365;62.80058084483442;10.653306279035425;10.149599365816096;16.47481743987015;11.719192936530801;18.519275910082367;0.4533858299604582;4.545982108065365
4.4;0.475810721888019;0.9917081260364843;0.6817106978736657;0.261769911478477;60.58428622830812;858.0376876901875;2.828843516222439;2.960466757242633;62.76269359828041;10.650560754551682;10.154941312370278;16.487799923964715;11.725704512719725;18.52306389744282;0.4529642821907112;4.546894014711924
4.45;0.4749758413284248;0.9900497512437811;0.6806640529284513;0.2634723006421832;60.82530912371224;861.2695216070844;2.830687829557105;2.9611899988644863;62.729613178347044;10.645815352764545;10.160044959735089;16.498825686093145;11.716974392786131;18.526609633999133;0.4524060975394182;4.5479985278497255
4.5;0.47424882556728787;0.9900497512437811;0.6733529317310488;0.25906872179909235;60.952320105491204;862.9080099209416;2.8307298931926113;2.962045588499669;62.68684994485946;10.643922925427649;10.158133596231112;16.519085030494388;11.702446755433789;18.541398151668734;0.4519723839319608;4.547928563957167
4.55;0.47346386865887957;0.9900497512437811;0.6725271603499338;0.2619555775270265;60.98857646355114;863.9280555310893;2.8313634378391033;2.9638468608395967;62.63822788194187;10.642555328403699;10.157839579345284;16.538163511161976;11.68547905827783;18.556658919499096;0.45165909735497345;4.548020717656619
4.6000000000000005;0.47298538352787867;0.9900497512437811;0.6752801067392594;0.2604841160240857;60.816758535521345;863.3177052097088;2.832590731201263;2.9676406259515233;62.57023743055376;10.645241439349856;10.162897576404387;16.560963234811677;11.679977354014019;18.577101309005652;0.45156610380896955;4.548209263311281
4.65;0.472591323115515;0.9900497512437811;0.6735087488318836;0.2605228235870099;60.60028132328202;862.0837237114995;2.833724857992203;2.9710296454843146;62.52631855739701;10.645869883086139;10.16693166309309;16.57388303479992;11.672579137186327;18.590805746779342;0.4516152684475556;4.548183564445015
4.7;0.4719053160495193;0.9900497512437811;0.6754308282023801;0.2610075241829824;60.58028302259253;862.9805693591468;2.8353809073118894;2.9747919135854177;62.48656027735762;10.64427876383101;10.166779606841578;16.58515797640785;11.65959813471865;18.599597895949913;0.4513373000574663;4.547841913901311
4.75;0.47069291798420815;0.988391376451078;0.6743841832571658;0.26149222477895495;60.64596878734247;865.3497692525624;2.8377478746924663;2.980671995032238;62.508996580645984;10.636748526771086;10.158927242950131;16.575396695742885;11.64339260110862;18.587675037143175;0.4507769449929331;4.546658655336811
4.800000000000001;0.4697250794310752;0.988391376451078;0.6689226207219863;0.26197692537492745;60.708731056713404;867.1131972007732;2.839072789242576;2.9843241381947525;62.533417417304655;10.633084087585923;10.154744697978517;16.55822375146785;11.618907956658198;18.571770085051988;0.45036861766902087;4.546005089521509
4.8500000000000005;0.46887919808319894;0.988391376451078;0.6675725320632432;0.26135479340283785;60.79594057932947;868.9872869617819;2.8398684989100986;2.9867206067321015;62.558727485664114;10.629832964827127;10.151954770096943;16.54548222810281;11.604617006743338;18.559854323514426;0.44999676833310226;4.545589429885404
4.9;0.46814610336137835;0.988391376451078;0.6717290438598729;0.25657511305050895;60.95855048118824;871.6759352388341;2.841322710376223;2.9880378816280397;62.59949849091428;10.625271217867722;10.14982515641092;16.53843335075911;11.637127280311793;18.551802593213196;0.44952134301373436;4.545329704694989
4.95;0.46686244765850043;0.9867330016583747;0.6707313404951847;0.2546100395848079;61.126612002321544;875.5623581695353;2.8455889342652134;2.9935579570710567;62.610277496878034;10.622531415855567;10.14415047375992;16.527396467185074;11.655579126144106;18.53931083685475;0.44887927287326057;4.544566467046104
5.0;0.4659407971018801;0.9867330016583747;0.6724459311455231;0.24717273544872395;61.207048810044256;877.676098410271;2.847518187221648;2.9973246539148173;62.61838181651755;10.617222604216693;10.138999890223872;16.519069845054062;11.624408516648476;18.531504830151846;0.44850720100683034;4.543861191776834
5.050000000000001;0.4651273537737345;0.9867330016583747;0.6741605217958615;0.2480444467998599;61.182364447191546;878.0576517963667;2.8490117800422583;2.9997515056994453;62.60838949829012;10.615402064095441;10.139377842378414;16.522365546108396;11.57723665593625;18.533561126400873;0.4484058389657393;4.543884118996317
5.1000000000000005;0.464112177714482;0.9850746268656716;0.667057668640666;0.24945642976145688;61.13657186676402;878.0728400675428;2.851228487213241;3.000541384553642;62.6184821289938;10.610848407471526;10.141965578526982;16.515612070435125;11.547855486665423;18.527856343066443;0.44839195820198136;4.544543996819703
5.15;0.4632206871402431;0.9850746268656716;0.6660110236954517;0.25182095124481024;61.07087682171049;877.9279121023221;2.853196015480586;3.0026004127679844;62.6062535573338;10.609779341412793;10.143205270081731;16.51873346386058;11.519130891588597;18.530999841262254;0.4483761532414785;4.5448186105645005
5.2;0.4623315710990327;0.9834162520729685;0.6626705192585483;0.2541854727281636;61.08233583824538;878.9771255223648;2.8565749300212744;3.0059141324687535;62.57519406143226;10.611481543210923;10.150216259502036;16.531438336621765;11.509650426170834;18.53830901446405;0.4480787509061299;4.546139392043633
5.25;0.46124407771829257;0.9800995024875622;0.6660018692465979;0.2527732119096471;60.94857591125804;878.8164129301687;2.8589802922053504;3.010217587988631;62.59962056247176;10.59899240865807;10.146695045529706;16.530047153287825;11.50441410252479;18.535607220471274;0.4481733437251345;4.545530071440672
5.300000000000001;0.4604099375544876;0.9800995024875622;0.6650320914403308;0.2524030035555396;60.912034223030616;878.8594656174861;2.8599375086832;3.0121950826032604;62.59550316155926;10.595730376271609;10.14705820134219;16.531912975857498;11.48823388336232;18.537290950702964;0.4481910603931171;4.545496733023705
5.3500000000000005;0.4597438822246091;0.9800995024875622;0.6618244439145947;0.2532592609158573;60.8450515017159;878.8515866592664;2.8620688800565848;3.01585236518937;62.611167208489285;10.590339109771456;10.144904753897551;16.528785299001537;11.478419861153485;18.53477984314973;0.44809673366894437;4.545421233741824
5.4;0.4586317194587517;0.978441127694859;0.6607777989693804;0.2505162092773007;60.736996897113805;878.3620445292131;2.864530242642416;3.0198486959410085;62.63219607614046;10.583541150557867;10.141813954839643;16.532590419377204;11.46517042281913;18.53785718802328;0.4481228674977439;4.545200022976753
5.45;0.45784315050608687;0.978441127694859;0.659399115513637;0.24768570237856397;60.69421540019693;877.9492708161316;2.864332016296193;3.020207657982667;62.576334248720954;10.575721640990512;10.145931475166181;16.55658065263958;11.461794088379765;18.555790149253966;0.4482766321931174;4.545516815182284
5.5;0.4568048465093168;0.9767827529021559;0.6477750840989067;0.2445516902873794;60.71443966833015;877.7188816290233;2.8614017143048027;3.0167252271750056;62.479005349388586;10.562800022933095;10.153732667191044;16.601747142313076;11.472619041055085;18.587993428279184;0.4485229683918517;4.5461172569442905
5.550000000000001;0.45607322804227884;0.9767827529021559;0.6440315234167165;0.24080373180913905;60.80655918994702;879.0200423876062;2.8597679052157488;3.0153695045492936;62.44150384374232;10.576830763822818;10.160136826125886;16.60554551977384;11.472558328419701;18.588743762288168;0.4481718098581646;4.54685110848986
5.6000000000000005;0.4555419716412474;0.9767827529021559;0.6428491872797357;0.2370462001240432;60.8850461340394;880.3726942483453;2.8598733649903423;3.016586074409297;62.45521363382692;10.580310236479724;10.161411916647872;16.597226397291546;11.459282241083761;18.580959046786976;0.4479744328322686;4.547140604714168
5.65;0.4550066035354464;0.9767827529021559;0.6448471143376071;0.23584411965890145;60.891151168878174;879.9755112577657;2.8582268401731077;3.015314128947562;62.44205712462125;10.587341885250646;10.169271537514508;16.602910464864312;11.445079595796228;18.586736339858827;0.4482263407068145;4.548280050915118
5.7;0.45346303869171845;0.9751243781094527;0.6412498579406044;0.23353316788488027;60.97294538409319;881.4938076522694;2.860594711198562;3.0178356319259882;62.37080104863235;10.60052558487782;10.183078417595754;16.623917212700178;11.448026754273496;18.598861327569466;0.4479604415101087;4.550183411529106
5.75;0.4526871716560314;0.9751243781094527;0.6400414268965984;0.23084341361914407;61.00565974842904;882.217983382456;2.861178159403336;3.018988408844127;62.3128505018525;10.606863550416392;10.191587364519421;16.650900552545565;11.453633170937948;18.62044358169869;0.4479248933195925;4.550952166475486
5.800000000000001;0.4520968182059121;0.9751243781094527;0.6391460098577268;0.22990023399583304;61.05980331321938;883.3973857004793;2.8621510912699617;3.0211877004871375;62.30108279444225;10.60614049730951;10.189911780355555;16.660041326904903;11.453154267158073;18.62917070399221;0.4477651457977826;4.55054520517162
5.8500000000000005;0.4513612974182812;0.9718076285240465;0.6376737861169746;0.23401125121042515;61.18910280413044;884.7390215759817;2.86118482571356;3.018380189248335;62.301899778068254;10.601824517788051;10.185977270101086;16.658593499489076;11.462791708480292;18.626585623142848;0.4475770125628935;4.5501177124950924
5.9;0.4507402846212013;0.9701492537313433;0.6372959450562414;0.23559517000606567;61.30598765986796;886.8147406797269;2.8623703499809925;3.0207800618856018;62.29048734365291;10.597918452859357;10.183964056758258;16.669419622839456;11.460081739539874;18.631629558578496;0.44717564352132083;4.5496380698953836
5.95;0.4501337214923006;0.9701492537313433;0.635752286532044;0.23717908880170624;61.4376846370129;889.0139221271907;2.863940563201693;3.022815002089883;62.34578656871041;10.601415791132963;10.18059399190021;16.637036582810847;11.456662150827357;18.606011979384004;0.44679439337816856;4.549597006663757
6.0;0.4495986023344552;0.9701492537313433;0.637607454100751;0.23647451754360038;61.56360009670604;891.4680569663659;2.8666141655652555;3.0247108675666783;62.40242453472817;10.60440717383048;10.175865357124998;16.60340715023546;11.45316911600864;18.578301802231543;0.4463511349124084;4.5495024214810975
6.050000000000001;0.4492796005573432;0.9701492537313433;0.6387620926983242;0.22766237453712979;61.72967025984882;894.2984115525117;2.8672492824582623;3.027286817999233;62.45567609441359;10.609984980016032;10.167567413408847;16.569571367326088;11.441669347315315;18.549740424817262;0.4457038310593795;4.548844552852961
6.1000000000000005;0.4493232131824786;0.9701492537313433;0.6393225502311137;0.22093413407924528;61.93005960399033;896.9868850222713;2.8636859971108795;3.0286971018963613;62.46432088788033;10.614139113167498;10.15966572442973;16.55893561058671;11.437338025935144;18.539542397105787;0.4450568114841867;4.547810191520787
6.15;0.4485673100262469;0.9684908789386402;0.6377339962890696;0.21870457729201792;62.08287888168303;900.1853714524763;2.866169377158228;3.0336585917117906;62.51311161876713;10.624798581333941;10.149300934141113;16.527178682782406;11.429845039243299;18.514413664457518;0.4445385022327312;4.546430555039244
6.2;0.44807972880551405;0.9684908789386402;0.636815339826339;0.2207345944105145;62.34876788441232;903.6639878299296;2.8669720208340004;3.036769091683772;62.66639248659579;10.64100634034347;10.134001747081502;16.451071609941874;11.401182919044459;18.45694707234962;0.44402255867489293;4.544438977573224
6.25;0.44747436705340105;0.9684908789386402;0.6339225745828394;0.2263795713661213;62.42710136437304;905.2225809179173;2.8678670532792676;3.0380960831472295;62.68680061667419;10.646263583710612;10.131927089988219;16.43613995480203;11.398753035817784;18.44648688098755;0.4437615525313801;4.544445586190417
6.300000000000001;0.44695699446497344;0.9684908789386402;0.6317504496923568;0.23498444002805063;62.56412259668147;907.3733306686103;2.8669392048830007;3.0389327793171224;62.7237437966241;10.649212234729013;10.1285271530204;16.4170600517522;11.39587894674325;18.429765520287138;0.44336278230786624;4.544497869944436
6.3500000000000005;0.446521292750498;0.9684908789386402;0.6340593704381471;0.2394947117644699;62.63318179839803;908.8170149126773;2.8674081259804596;3.039927375872928;62.73136777749544;10.653643912957726;10.128192707272124;16.40844761580144;11.401866204002104;18.42256942935171;0.44311339788733284;4.544847738674946
6.4;0.44632865297077506;0.966832504145937;0.6349804997444145;0.23170423170190818;62.53529825569686;909.4298240143112;2.871018337341717;3.0433474784101824;62.74562963619035;10.65210301253637;10.124472488082969;16.40298281184238;11.411948229742597;18.417317710824413;0.4429074176889007;4.544923164816469
6.45;0.4458647664732781;0.966832504145937;0.6329841266477325;0.23515264650291257;62.53122039361471;909.5075209580313;2.8722017786214997;3.0425801337616307;62.71535424073476;10.654433030192996;10.13162351479426;16.409645725475915;11.424157172861085;18.423930803229638;0.44299887559139384;4.546428765090615
6.5;0.44541253861704455;0.966832504145937;0.6334520727396024;0.23581234631794157;62.542021230009226;909.3689195323942;2.8720158339519415;3.0403717737766747;62.68298003914097;10.652290449500818;10.13990576402437;16.42176664151122;11.420822372521407;18.43491941217169;0.44310608443610744;4.547723888371897
6.550000000000001;0.4446297698493414;0.9635157545605307;0.6328862465720446;0.2277747995935233;62.54039367638992;908.7203303266875;2.8690996824960897;3.0414907175537635;62.66807408648826;10.631035873306086;10.138020555794267;16.439217456525732;11.391204988252666;18.448286134208185;0.44316178713057813;4.547083337848171
6.6000000000000005;0.44327660912211153;0.9635157545605307;0.6312076489627325;0.2298757796486211;62.468447776688436;906.898607647921;2.869637271514895;3.0403208013374137;62.5912281466123;10.611014720285574;10.14550405543801;16.473697908272253;11.378269758588381;18.477972829574544;0.4435128887746341;4.547891147015917
6.65;0.44121264384602027;0.9618573797678275;0.6285474316617632;0.2273682017675659;62.76915367046047;907.6964710828419;2.868384503435853;3.0338503038170908;62.531307760524165;10.609273914059804;10.168501088815297;16.487906935681085;11.357715444277686;18.486593821104567;0.44394517943604533;4.551323152148562
6.7;0.4404725857017403;0.9601990049751243;0.6261000696941893;0.21635628814556473;62.8200841640265;907.2025634196805;2.868126140565251;3.029581640701564;62.46568534203898;10.608322152001401;10.18664148372077;16.5064932005244;11.358899918143768;18.50447099690938;0.44446702369853025;4.5543507867602795
6.75;0.4397002494299731;0.9585406301824212;0.6264860922242329;0.22012281486025698;62.854263576751364;906.4824066363524;2.866389040900245;3.0271732544568732;62.427995977975904;10.60386832505457;10.195492370091456;16.521900960253348;11.359939024529629;18.518035783187152;0.444722517770172;4.555416206970254
6.800000000000001;0.4391539055223444;0.9585406301824212;0.6256980282312576;0.2211394232880101;62.942400584295044;907.1898575022377;2.8660784993677533;3.027119428192064;62.403656215483544;10.598108758881533;10.201112974789549;16.532443780817896;11.354422562275865;18.526868939415856;0.4448919078875211;4.556059847267461
6.8500000000000005;0.43850753331236164;0.9585406301824212;0.6248728058108407;0.22309228521155713;63.04417188638946;907.8481529500077;2.8656563147117193;3.0252253533504843;62.3710173113264;10.597762162909387;10.212486025681404;16.544476722753686;11.350366444525722;18.537172450882927;0.44521863470728895;4.557867755371376
6.9;0.43797899064214557;0.9585406301824212;0.6247455002740052;0.22504514713510412;63.15528631981262;909.0285354360487;2.8660720112861298;3.0244455619613198;62.34532642991536;10.600819675146601;10.219951333277885;16.54711495503592;11.34559454353706;18.54113684618583;0.4454107468192058;4.559553968896405
6.95;0.43748436692693277;0.9585406301824212;0.6296363084111336;0.2269980090586511;63.26198685352507;909.9967344596051;2.8645818969032373;3.0232456818067996;62.351035874941054;10.598607814921678;10.220707605975603;16.53781375010646;11.330411873454057;18.536046515155345;0.44551967218082356;4.56020838993643
7.0;0.43712887274705364;0.9585406301824212;0.6320596460272507;0.22633391824911644;63.34535489127589;910.4435380027556;2.8617866046005918;3.022242877777879;62.39150005128579;10.593373804995577;10.215791455318515;16.515052747428978;11.309341172009557;18.520592969447943;0.4456170781343039;4.560126950320749
7.050000000000001;0.43756271935297797;0.9552238805970149;0.6310898682209837;0.23090373290574515;63.551718612597;912.9713512227944;2.860469215964518;3.022179835783245;62.46034646590882;10.59219389143167;10.21475170551398;16.481381060209614;11.31573154032145;18.495107994931463;0.44555989943670166;4.560865249287954
7.1000000000000005;0.43721531790432094;0.9552238805970149;0.6304128199130643;0.23093353228508748;63.70169712913158;915.3307641982242;2.8612221138179006;3.0228144403638293;62.46364356193121;10.596235054216523;10.218322722441355;16.47303602572767;11.31354333173402;18.48874606721834;0.4454745255494512;4.561992777093788
7.15;0.43720787469156275;0.9552238805970149;0.6295870485319491;0.22889855355025057;63.79040377155037;917.5054991901294;2.8638762551676655;3.0256782527689556;62.48689094898363;10.599311043871607;10.220653729564901;16.45735348981448;11.31196090242008;18.475949302089308;0.44528713535824527;4.562826644650283
7.2;0.43723087912176484;0.9552238805970149;0.6281805348021825;0.22672784654960504;63.88605396025624;919.9270246092001;2.8666796265586245;3.028344727655244;62.512175854067664;10.602372179498596;10.223344340322718;16.44053867790767;11.310835078200551;18.462043115708738;0.4450899560971402;4.563721323858243
7.25;0.437091490289159;0.9552238805970149;0.6214089678573176;0.22936964895997858;64.07241597947322;923.3058376817494;2.869214304963755;3.0301124010155305;62.528349159132325;10.60401045096329;10.226886687162574;16.423660194630493;11.318617312957478;18.444603024156816;0.4447338162535601;4.564752443941483
7.300000000000001;0.4368604640467028;0.9535655058043118;0.6236878209165994;0.23201145137035206;64.21486213009516;925.7180774778618;2.8709952019951195;3.030060670183817;62.52126986032335;10.608110266461868;10.235494352716588;16.416830763040544;11.322124030098266;18.435835268886702;0.44461984463744736;4.566577969177967
7.3500000000000005;0.4367012224589053;0.9535655058043118;0.616340154429545;0.23597451513225542;64.34001206688683;928.4161399293876;2.873948977436643;3.0315224939291685;62.53082826718459;10.60970258285195;10.240513126631358;16.40235204459839;11.332989146704273;18.420358437901722;0.44432957133765494;4.567828924303519
7.4;0.43655025432907824;0.9535655058043118;0.6155588294376112;0.2367332910687887;64.45127303729387;931.0009965232316;2.8768582844478137;3.033076195260313;62.547731600638606;10.609862678278526;10.24355588364127;16.386418009434145;11.347786643553722;18.404313691468744;0.4440713198039025;4.568691033309693
7.45;0.43616763914192835;0.9535655058043118;0.6180084666891675;0.23441558120388298;64.58118535163867;933.8149521071002;2.880127463456463;3.033695522096259;62.55833281173062;10.610059734393252;10.245669718104157;16.37341164230114;11.365152943002874;18.391108860928174;0.4436358769157489;4.569158382420754
7.5;0.4356606312085608;0.9535655058043118;0.6188426228189787;0.23658209828122612;64.70379225776087;935.9235004819103;2.881203570801832;3.0313711955953435;62.56550521639255;10.604393278143043;10.24815980963806;16.366173272687487;11.386861647134454;18.382652680039644;0.44338600581410725;4.569308621295685
7.550000000000001;0.43511940752329237;0.9535655058043118;0.61967677894879;0.2402994222924224;64.62013137057995;935.7353685271722;2.8821183326281425;3.0292433319075194;62.56562972702138;10.598779447571353;10.255904331839124;16.364694359019072;11.408785298753264;18.38078016398809;0.4438568640443727;4.57048121561433
7.6000000000000005;0.43504819297092834;0.9535655058043118;0.6205109350786013;0.23897598921956542;64.65129245739186;936.7988330432785;2.8840075409293164;3.029214458921775;62.582560382726776;10.59742754001952;10.259438156270587;16.353104882436877;11.414846701873778;18.36940772455134;0.4438143692159178;4.571287381945511
7.65;0.43511569179607346;0.9502487562189055;0.6213450912084125;0.23028306062554849;64.50892202362313;935.6367632115949;2.887726062111745;3.0306118772118493;62.55951676443799;10.604620413195036;10.26549701709218;16.36053762120254;11.425061013220589;18.373756653879983;0.4438870582373951;4.5721241112975095
7.7;0.43514119692448683;0.9502487562189055;0.6184827567395119;0.23248224428059328;64.52663638713851;936.8160660855115;2.890363332520917;3.031790824874498;62.58388771276575;10.607289231469803;10.268486718304114;16.34606831263088;11.42641535796464;18.360772737480787;0.44373906655026485;4.573016356907107
7.75;0.43522233228575274;0.9502487562189055;0.614471736763207;0.22806674715771189;64.51373827423203;937.7993283322096;2.892525289983416;3.033120040992286;62.62772975818056;10.602515049807076;10.266158534178318;16.324819871648508;11.419789043381186;18.34415907751145;0.4436788507724582;4.573384022815639
7.800000000000001;0.4353116200690604;0.9502487562189055;0.6152329434537149;0.23765343181263332;64.46771280612026;938.721548814118;2.893172994763325;3.0352433022447856;62.68974893926402;10.592458136236846;10.258294152124526;16.29529172536856;11.413349035672255;18.322423909173967;0.44361588324455997;4.572995370793984
7.8500000000000005;0.435148194111241;0.9502487562189055;0.6097931272218411;0.23832777044490788;64.47052578275493;940.3182004287577;2.8933595992767804;3.0377513050810796;62.74988182420957;10.584948562154207;10.249345192172902;16.267157419861856;11.412705591988065;18.301078177878107;0.4433488578523538;4.5722645355430425
7.9;0.4349631287374938;0.9502487562189055;0.6098251574778872;0.22954612657770276;64.47067330219494;941.806657316992;2.8937005390348953;3.0402116149053446;62.81454831301019;10.578165824827819;10.240127705342763;16.23673916704667;11.410602682511275;18.278448096781773;0.4431121446767051;4.571515563811837
7.95;0.4341932825924294;0.9502487562189055;0.609364319940412;0.23456399341873413;64.5987291577349;944.2773252494126;2.8951080778946516;3.041759228972681;62.847985024700634;10.578026500515103;10.237481841076784;16.219282877375807;11.412653553479077;18.262209943003445;0.4427368420509465;4.571523668790967
8.0;0.4337179444150848;0.9502487562189055;0.6049377542289278;0.2341553779392761;64.6792562926548;945.9795313261402;2.895852545079604;3.0422047605470355;62.87742844462652;10.576218227409521;10.235211126125607;16.204432187994982;11.408369590880183;18.248571484537813;0.44254387384542887;4.571546521812498
8.05;0.43340870968779965;0.9502487562189055;0.6033277583521117;0.23583553711834732;64.76514649900815;948.0038248998939;2.89721821657157;3.0435701213373867;62.95017785496848;10.57769455649275;10.232246110431133;16.16990627456975;11.398827165702379;18.21846271662096;0.4422313900780396;4.571359395313876
8.1;0.43322429529452733;0.9502487562189055;0.6019063942425746;0.2383681808922088;64.84586763032748;949.6982324617024;2.898728076295876;3.044211607292193;63.01384634637248;10.580482576489812;10.230760812862295;16.13794009115717;11.390236550676182;18.190642305070895;0.44197071846511166;4.571346937321029
8.15;0.43293889887735226;0.9502487562189055;0.6010536603630605;0.23662963399186565;65.01138236631711;952.3372352025144;2.900674811892028;3.0448635307035428;63.06706486042254;10.586186661722639;10.232607922783908;16.104826318473897;11.400199802401536;18.160175969657256;0.4415633990138922;4.572063231081865
8.200000000000001;0.4322975264742728;0.9485903814262023;0.6024790914418752;0.23396636212342686;65.38606045812438;957.0999927051317;2.9009923826014488;3.0436279483021855;63.11714176152797;10.592118076129838;10.239101254512093;16.072352579436078;11.426733204624185;18.125860660365433;0.4410881999393555;4.573392398489927
8.25;0.4317341884827236;0.9485903814262023;0.6032913174249442;0.23163816998540465;65.52699026289264;959.6319201434293;2.9012474842375404;3.043921034284263;63.18250908436764;10.59696434200577;10.24121974975459;16.03099945913285;11.441032886706843;18.08872937780757;0.4407482250940481;4.57409390691871
8.3;0.43131517716681433;0.9485903814262023;0.60421021749856;0.22710261011644228;65.56132996545588;961.0761106942743;2.9017640556417272;3.044881914481031;63.25091998928625;10.60083004434219;10.238399817914823;15.990848613529502;11.43326556878054;18.054923281772794;0.44047794001064483;4.573848630811983
8.35;0.4307070525103322;0.9469320066334992;0.604449605957033;0.22076223045588117;65.70493049988943;963.8345347144834;2.9003427699033963;3.044477673536725;63.24351195537032;10.605060064960146;10.240821131719064;15.987097064428553;11.42181146744248;18.046519478385232;0.4399981822044518;4.574017533345075
8.4;0.43032261249743065;0.9469320066334992;0.6049058674517729;0.2187066992681242;65.77770512447582;965.7927662543983;2.9006768707845674;3.046010637015344;63.24332984141737;10.605074947610413;10.239857089967733;15.978655163072524;11.40830850280986;18.03767583826977;0.4396571051529716;4.573599871048831
8.450000000000001;0.4300999184890895;0.9469320066334992;0.6049739846711192;0.2175755862410188;65.72719871332781;966.5176622016087;2.901775049069979;3.048481808765653;63.2497337910648;10.604201213072969;10.237641856881392;15.96980578235903;11.405969367474905;18.03082690801787;0.43952325557704;4.573032803889759
8.5;0.43005324116595245;0.9469320066334992;0.6075382441025552;0.21556371507736363;65.63235350048627;966.5939033840406;2.903260100203101;3.050845602073173;63.25923609450222;10.606680855737833;10.23733205388043;15.961625830415178;11.399650792942857;18.024675046844937;0.4394313542464623;4.572924261630459
8.55;0.4300778788640551;0.9469320066334992;0.6080432850296629;0.2153178649381377;65.54349394264825;966.7403906642238;2.9047759352753215;3.0532407414156455;63.27037821286467;10.610069536903172;10.236313901727534;15.952866038980638;11.388903937932568;18.01788052892125;0.43926283954909406;4.572735562765346
8.6;0.43008359628337506;0.9469320066334992;0.6105675905642811;0.21864487637172703;65.46183368725683;966.9977189112212;2.9061663301947602;3.0558529611729446;63.2850630726431;10.61311012962656;10.234391291726498;15.942729696870815;11.378610542834599;18.01017732014671;0.4390553506211809;4.5724569044039765
8.65;0.430079948667147;0.9469320066334992;0.6108535841798386;0.21939831525611364;65.35854698071267;966.8209795253266;2.906718054214941;3.0579517582530085;63.30319471026767;10.616325192068297;10.232802179870816;15.932409405884357;11.371159220452645;18.003464153304222;0.43895397426154265;4.572156212287972
8.700000000000001;0.4301283172620132;0.9469320066334992;0.6109058178909522;0.21458031452046;65.2768311208307;966.4166408539853;2.9069259029629304;3.0591285270787383;63.337042242124184;10.61747231211298;10.232897684270622;15.916414316210705;11.35214755147187;17.991164421131447;0.43888170220122313;4.572098801869852
8.75;0.43023145371819627;0.9469320066334992;0.610784718377906;0.21433446438123407;65.21865295050559;966.1505388919466;2.9069937696407524;3.0601440012525187;63.37981196794562;10.617799841389246;10.232898984844242;15.89698401634605;11.327283379725896;17.975561552096064;0.43878952716106795;4.572065359521179
8.8;0.4303646866103106;0.9469320066334992;0.6042602137549906;0.21408861424200817;65.19230706485011;966.4600676360535;2.907461906996831;3.061584067456778;63.423890815917034;10.61775720436595;10.230825921589801;15.875324164252323;11.301010457170822;17.958905328062624;0.43865899184619545;4.571863980365245
8.85;0.43041733205140087;0.9469320066334992;0.6038484902104784;0.21384276410278227;65.19788160867913;966.8254468094999;2.907142268652228;3.0619325609033625;63.47276706025177;10.61731934541687;10.228548311799393;15.852188628571893;11.265721638367292;17.940927364901878;0.43853716390148473;4.5716361183390095
8.9;0.4304575752638466;0.9469320066334992;0.6055328915908669;0.21496088799179558;65.1946088841281;967.0075266719027;2.906662638646635;3.0616626724295117;63.523079857142214;10.61709588046558;10.227504615807645;15.828425732988084;11.227679276268228;17.922191617936637;0.43845749940488565;4.571597943417791
8.950000000000001;0.43052231959451076;0.9469320066334992;0.6064250320817022;0.21602208740156487;65.1950915854478;967.1183414456992;2.906020240684772;3.0608173601140507;63.54800312545378;10.621159600101846;10.229209830343063;15.814452747622596;11.209654632669244;17.91143462532575;0.43845310238923746;4.571941647850085
9.0;0.43062201517766835;0.9469320066334992;0.6089016943516437;0.21413242143268296;65.19606444102565;967.2301663879318;2.9054962952660617;3.060028178098185;63.57164155801506;10.625327047960381;10.231203307215807;15.800818159537478;11.191225434588523;17.90093086387821;0.43845347565177756;4.572331266872465
9.05;0.4306826941254321;0.9469320066334992;0.6098619095981126;0.21814448622110355;65.22137266289789;967.6948922252525;2.905173091267867;3.05921963647398;63.58632112072961;10.630829636653965;10.233975234590698;15.790811715826894;11.173988173159431;17.89195152628038;0.43840283715925676;4.57286950807203
9.1;0.4307453728725592;0.9469320066334992;0.6122704971124204;0.21920568563087284;65.23958879503888;968.1292781271253;2.905163914470212;3.0584599458109096;63.595648784538234;10.638180494365791;10.237489675041655;15.783756494471517;11.155754988183192;17.884375818715128;0.4383730471727569;4.573540057344076
9.15;0.4306473524152526;0.9469320066334992;0.6104853343520612;0.22199062649160695;65.24518085936356;968.3427265567196;2.90534625402561;3.057325321132192;63.58997819316399;10.647569571427523;10.242811884756637;15.783621267941118;11.13620179813789;17.882337312625612;0.43838666451791125;4.574385559941227
9.200000000000001;0.43045541971983;0.9469320066334992;0.6144827008247377;0.22132808445041147;65.22716715951104;968.1762877784245;2.905390831047058;3.056080269516135;63.58162705672747;10.656781513467434;10.24806304079167;15.785736072672782;11.116465875119543;17.88213523156799;0.43845577227459603;4.575184478769089
9.25;0.4301834718561802;0.9469320066334992;0.6135793365538121;0.22179957446169762;65.22853776816318;968.3225827760346;2.9059504768638997;3.055265798832425;63.56315120795656;10.666668457625217;10.255275745932915;15.79194929572652;11.102071942695487;17.88485206744071;0.43850352127551195;4.576290275473039
9.3;0.4298352055698123;0.9469320066334992;0.6160736377350984;0.22025907882734352;65.23736286228134;968.5981649344142;2.907106959965749;3.0546783837132137;63.54238327288062;10.675857742999344;10.263350965295835;15.79747105279679;11.091178368056442;17.887427339446536;0.4385345259900662;4.577548116138006
9.35;0.4295976511721454;0.9469320066334992;0.6173707762006986;0.22270208579606754;65.09918839140258;966.3152829177321;2.9078086014915785;3.051710584843823;63.47603898300575;10.674967685442034;10.278949623791087;15.824473614247056;11.089286036023955;17.91062536509274;0.43912128016875634;4.57992315745058
9.4;0.4293466811772788;0.9469320066334992;0.6187936536529485;0.22624323034886334;64.99157294927599;964.2966768114471;2.9082173891487657;3.0484495817729047;63.412233712735585;10.673478949295058;10.294188471467713;15.84982207017952;11.093340169753997;17.932225117137346;0.4397226316329556;4.582244680761376
9.450000000000001;0.42899059157201785;0.9469320066334992;0.616580992937088;0.22663408149925807;65.03466216891324;964.8519987713684;2.9090140309326133;3.0479689582637883;63.403184568630806;10.680429974727943;10.30123614832096;15.847747687266208;11.096000251214178;17.928984843596293;0.43976033961846317;4.583446782506593
9.5;0.4286090055514208;0.9469320066334992;0.618912695284703;0.22699688345693728;65.08383568889252;965.5219563010345;2.9098147373054535;3.047591180560781;63.39114123645198;10.686575780276462;10.308074804612458;15.846792916169724;11.099219087842288;17.926610486986394;0.43979483503248273;4.584619861101856
9.55;0.427373155564371;0.9469320066334992;0.6207288871316807;0.22443407210976557;65.02513816546237;964.2948518088255;2.909681317321864;3.0454328269510844;63.37413476642679;10.689497632824535;10.31608307515308;15.849109892493999;11.113260679759465;17.929792015729348;0.4402256848924219;4.585978933423716
9.600000000000001;0.4269991736126952;0.9469320066334992;0.6235174340722354;0.22276018713986062;65.05050011118632;964.1961474193341;2.9087858243596014;3.041909599964186;63.346848443265365;10.698023148945863;10.325811665266874;15.857089746301599;11.116096458969265;17.93195581218125;0.4405637498024669;4.5873360869066495
9.65;0.42630123303648104;0.9436152570480929;0.6150014264098669;0.2249408134102554;65.2037354456884;968.0743042534345;2.9165237693492;3.049027998899671;63.27966707859753;10.70844345000928;10.336283760364317;15.875720606784272;11.119001440057248;17.94584877018247;0.44009762372586303;4.589150744801433
9.700000000000001;0.42589797659717227;0.9436152570480929;0.6139594554890604;0.21941241720005078;65.26331920827066;969.5939711667677;2.919744451687138;3.0508014651634667;63.268276437808446;10.713469715483251;10.340636768686158;15.877074168432978;11.116096789091296;17.945518480521365;0.4400124625849115;4.589955249476437
9.75;0.4257204020350934;0.9436152570480929;0.6142116431462563;0.21544962430104087;65.03424013570739;967.4821445201202;2.921980541945731;3.052331774050457;63.29231992836077;10.712549764544345;10.335794556288107;15.86830798347598;11.09879265160975;17.940641829301885;0.44004879736698227;4.5897095506813725
9.8;0.4257379412079853;0.9436152570480929;0.6150972049328544;0.22250748693943123;64.79368125329107;965.1521530417488;2.924597854308663;3.0535998548156216;63.294904001896604;10.714355205596668;10.33087892429955;15.864959431485653;11.099390975156842;17.94083453925473;0.44013626206724127;4.589187217506494
9.850000000000001;0.42570882329486476;0.9436152570480929;0.61499510536946;0.226498921943395;64.75745165869063;964.9216128608048;2.923885177991699;3.0533139827972864;63.335636403939894;10.70799493981279;10.32731520152243;15.85356824478781;11.088653415250784;17.92907601369269;0.4400492955323538;4.587630647246873
9.9;0.42560030455537345;0.9436152570480929;0.6132127479477607;0.21975282752040692;64.76931186573779;965.4496664949181;2.9243669385562225;3.053813011602373;63.36534895450422;10.705504357875789;10.325490166943279;15.843625302398964;11.080423047808456;17.920339933411704;0.4399319882897836;4.5869893077401125
9.950000000000001;0.4254756179362088;0.9436152570480929;0.6126320766190351;0.21963119676240322;64.82841935016945;966.7364120216527;2.9260462602495316;3.054912764468911;63.38040410511224;10.706593356146396;10.325316594500572;15.838057348316532;11.0720369966274;17.917281935818632;0.4398191719902593;4.587279257266642
10.0;0.4253159675667507;0.9436152570480929;0.6122371849872298;0.22111939401205266;64.90622646458749;968.4960219951611;2.928019403881747;3.055714156194085;63.38221132717524;10.708603288454311;10.326879202561146;15.836433188659527;11.067060198455797;17.916752837557993;0.4396953453894712;4.587755540040452
10.05;0.4248814736216496;0.9436152570480929;0.6063203766081898;0.22027940883979857;64.97912985502973;970.4095104462442;2.9330147512155462;3.058263603806697;63.33839261230715;10.717507017559583;10.33418712725526;15.843076484961344;11.063469030887056;17.922621602772317;0.4396434464863252;4.589411876013788
10.100000000000001;0.424352517000886;0.9436152570480929;0.6084916168553598;0.21682136260994445;65.03230286854452;971.6695064244861;2.9354310158459986;3.057937008202589;63.291214073228055;10.727444457753483;10.344436879669335;15.856079871981937;11.067625603971262;17.931896627787612;0.43972464533037064;4.591109541676674
10.15;0.4247674477702668;0.9436152570480929;0.6120992002596419;0.21671092196021868;65.05097273685747;971.8657773190199;2.9366136535736516;3.05529587934712;63.25854208003164;10.731259175501176;10.349689544646235;15.876538859862322;11.078595499064027;17.95123278702016;0.44001183237825336;4.591836416214689
10.200000000000001;0.4237959581429728;0.9419568822553898;0.6128340973497;0.21585766117398902;65.18483065278728;973.7566675911602;2.937293596456106;3.053623002885097;63.22069713215901;10.736770693211945;10.353721378006995;15.887467388852532;11.08682578556741;17.96065928761838;0.4399725014927081;4.592505889533123
10.25;0.4235150592513955;0.9419568822553898;0.6122407133595773;0.2143374810640739;65.28335835763977;975.6597638120975;2.938816754849774;3.0537831448217023;63.19899023515878;10.741904053556203;10.358150536918963;15.893992954957495;11.092843059400431;17.96729463671702;0.4399369321804367;4.593330988542443
10.3;0.4238456987144519;0.9386401326699834;0.615982816887978;0.21144697815179825;65.48731461329126;978.6430760122041;2.937970875662009;3.0524238125024974;63.161941021037;10.749228846958996;10.363975448527734;15.90490096990628;11.097200438730964;17.97631566072449;0.43972854513406523;4.594365740645251
10.350000000000001;0.42392922411775696;0.9369817578772802;0.6159730288313654;0.21392912804309616;65.55776190195628;979.7658349982433;2.9386646800312;3.051848777896537;63.117594263683394;10.75554256971015;10.36873659726946;15.921248746717803;11.101345830302327;17.992651616921595;0.4397448629924246;4.595011582958957
10.4;0.4236515788707562;0.9369817578772802;0.6147979323456924;0.21217771272720914;65.68942686085715;981.3857576921135;2.9351780072582603;3.049646512537134;63.08470752050347;10.763293421490483;10.372392632508447;15.933605589283088;11.104707129705224;18.00454844241173;0.43946739699335446;4.595405679793618
10.450000000000001;0.4232022367622502;0.9369817578772802;0.6183991955704133;0.21151108390518597;65.79803327627481;983.0522929508879;2.937254256415465;3.05109163616158;63.0675332433446;10.76455574430703;10.370970312551492;15.936903511508994;11.104042767197285;18.008630081843275;0.43926599180230885;4.595505512023512
10.5;0.4228617367427618;0.9369817578772802;0.6177899798562629;0.21153245248964855;65.91576849255223;984.6354618145011;2.9386359434046185;3.0514864274417226;63.05426941364451;10.764938692911564;10.369714081006224;15.939338983807977;11.10599225939414;18.012176566743232;0.4390898525958718;4.595688963090054
10.55;0.42235747179313116;0.9369817578772802;0.6171807641421125;0.21155382107411114;66.06251551786579;986.9496920542342;2.9402569438044224;3.0534110905430936;63.03283732231267;10.766970428835641;10.372257919785723;15.944553595957695;11.110013072158727;18.013747062402043;0.4388746085927779;4.596511259320733
10.600000000000001;0.422170932102664;0.9369817578772802;0.6179434132008286;0.211792549034042;66.25713256857001;989.939664025839;2.9423903404195366;3.0541610322099637;63.0210560258008;10.766786432395769;10.37390322360875;15.94405120666423;11.118087652244055;18.013113187453172;0.43853196621178286;4.597304348953702
10.65;0.42203042382510525;0.9369817578772802;0.6228349101771657;0.21159655824303628;66.45571067880782;992.6391219739592;2.9428311741591293;3.0540750412504827;63.038813546499206;10.763716158755745;10.370200241912796;15.936921259894078;11.131408542972645;18.009277192694135;0.4381904672650731;4.597310949798279
10.700000000000001;0.42111167516136344;0.9369817578772802;0.6153531169996611;0.21261445460970357;66.49354566043289;993.4029135377299;2.941112647788733;3.0550165959171305;63.0349699530909;10.769459008717746;10.364812597449315;15.943763095361467;11.145644799714496;18.015765246612606;0.43813044896752595;4.596593092896983
10.75;0.4205681233839894;0.9369817578772802;0.6163820268379328;0.2110289951341211;66.45801244492452;992.407459559528;2.9382516002915344;3.053840155582796;63.08344763003011;10.76008491146443;10.354918015729679;15.925786183484737;11.139531234466768;18.00322569388906;0.4382358069962532;4.595540742385683
10.8;0.4202926006897624;0.9369817578772802;0.6141346855713603;0.20848621361220732;66.5278710356927;993.5862689207013;2.93907011517328;3.0554557161062568;63.099160454126185;10.763216472818343;10.354122630150922;15.916759169084154;11.14740912937123;17.997625207681487;0.43809417019827895;4.5956007439915885
10.850000000000001;0.4199412703337697;0.9369817578772802;0.6095779452255203;0.2105170501361342;66.59279108939963;994.781832313035;2.9403265519884165;3.0568913572435785;63.105783061265846;10.770489840395564;10.35692336683475;15.909705270351663;11.158875326040329;17.994329337274582;0.43804572878782566;4.5961510633921545
10.9;0.4195772858232252;0.9369817578772802;0.6117921042785381;0.2107080086160093;66.69166372888202;996.2719271890616;2.9411364574692493;3.0580245710777962;63.120036337272786;10.777110779263957;10.35864558071026;15.90204667734609;11.172141066120087;17.98996653164196;0.4380185670797764;4.596551792983183
10.950000000000001;0.41935876948301254;0.9369817578772802;0.6131701490151904;0.2111798833886323;66.76169901767918;997.5503149215674;2.942159906239489;3.0600622501593198;63.14388213933593;10.782931091966395;10.357577421288262;15.893321986319881;11.188453340658086;17.984708935524104;0.4379600954447868;4.596497925451189
11.0;0.41976942419488267;0.9320066334991708;0.6144753134381177;0.2117925421964365;66.85613538188925;998.4426145845308;2.943525398184641;3.0607829199749594;63.15380049327457;10.793000070677913;10.36274823575751;15.893297731872124;11.21978415921625;17.98289705250519;0.4379525086794818;4.597428810009306
11.05;0.4194940159155957;0.9320066334991708;0.6140227321259413;0.21154901139514726;66.87095906580905;998.9403421224318;2.944776542546601;3.0633040689777493;63.17744881561096;10.798251142363469;10.36234066274976;15.884272228271383;11.230214254726102;17.97650055821417;0.4379369395645213;4.597344067662981
11.100000000000001;0.41933256906867117;0.9320066334991708;0.616431934276114;0.2117062486573903;66.88226874838254;999.169465439919;2.945180615099444;3.064959889337172;63.19908233293563;10.80372862805621;10.363273410457492;15.876600031391611;11.236427061780027;17.97052941311426;0.4379659720946782;4.597400533135056
11.15;0.41880650850340595;0.9303482587064676;0.6188411364262867;0.20929621741727025;66.92637399159196;999.961673652142;2.9472253574473046;3.0678588416501698;63.17497296571529;10.814578769545014;10.368485715265239;15.886889585341127;11.260682650797829;17.97671887669323;0.43789554255255014;4.597913531355854
11.200000000000001;0.4185188403707713;0.9303482587064676;0.6248124795300791;0.2096317984214609;66.97132726801158;1000.8888623316284;2.9507855801864333;3.0711555971552156;63.17254010268499;10.822798217314487;10.371171532675122;15.887709767654654;11.275363455209545;17.977123864195395;0.4378431066694766;4.5981679460661695
11.25;0.4178757315320963;0.9303482587064676;0.6239245396177755;0.21137475002016148;67.03219369899057;1001.8628639740919;2.9532710037421093;3.072573309515909;63.19040340351951;10.827687557321227;10.3750450708515;15.882812725745149;11.279938751631741;17.967584116863886;0.4376133047510865;4.598868893158105
11.3;0.41803416769893054;0.9270315091210614;0.6277496880955296;0.21187434984104975;67.07447813093675;1002.1854960410235;2.9547356636931523;3.0737455242436784;63.19914743574468;10.832465009098446;10.378771054390072;15.886733279412839;11.263799544726627;17.96977536716525;0.4375692935525231;4.599292092640142
11.350000000000001;0.4172853230662465;0.9270315091210614;0.6265971445375;0.21122302311971874;67.04577958502144;1002.139288034747;2.9565092057178934;3.0739766690664343;63.18739279918047;10.840193046273145;10.38415832081094;15.888960451513656;11.276496333299933;17.97277699173961;0.4375859135061522;4.600127233749819
11.4;0.41670451959451255;0.9237147595356551;0.6132336166831633;0.2119170870099749;67.11077376296844;1003.7769025318371;2.9595043641884806;3.076634265069342;63.16685245782119;10.846083255332566;10.383795257295171;15.903673692970422;11.273293622922058;17.981601900287597;0.43725313456537485;4.60023942303886
11.450000000000001;0.415718102889751;0.9237147595356551;0.6099178570569752;0.21712797621068258;67.17006754818304;1004.8232404989466;2.9620016170965062;3.0785866067375385;63.162767668851906;10.850165692826918;10.384968442473125;15.91288657858587;11.27628151359213;17.98290732082972;0.4366892572097507;4.600094178970191
11.5;0.41521481187449066;0.9237147595356551;0.6056056655732541;0.21450307746340647;67.10922340756925;1004.3628581636812;2.9648543246582486;3.0805874712721812;63.13637000234189;10.851501885420705;10.388392514257864;15.92120071726423;11.272286058648323;17.989322375961788;0.43666565558818643;4.600592477811334
11.55;0.4149491263091143;0.9237147595356551;0.5998151840938268;0.21187817871613035;67.01659824884858;1003.598693594848;2.968530136831632;3.082777921875427;63.10158993493664;10.852661169204012;10.392018794093916;15.930170750625628;11.269330859273545;17.996816105794707;0.4366528418722194;4.6011429573677205
11.600000000000001;0.41547292106404665;0.9237147595356551;0.5980846445708423;0.20925327996885423;66.65477482594748;999.2132020904162;2.972285425501531;3.0839957009115126;63.04259371456941;10.86189459513811;10.399806936204936;15.953185575669847;11.266652311526519;18.018789364526896;0.4371240471330382;4.60231446359988
11.65;0.4156852944869189;0.9237147595356551;0.6048453864913566;0.21142880542779452;66.40661597266808;996.1223092640669;2.9753081734110878;3.0855878130718404;62.967613300988475;10.873599547705584;10.408600799284986;15.98356140159457;11.270565209147385;18.04447611786656;0.43747059463299975;4.603626677418346
11.700000000000001;0.4154980866732934;0.9220563847429519;0.6031688027166523;0.20896975645794424;66.38501932884297;996.1768990172096;2.978756009529173;3.088515058058219;62.88114680163107;10.88380558726211;10.417615132126924;16.019085749689474;11.280041264829034;18.06940936114311;0.4373684387900631;4.60484812968654
11.75;0.4157449660878346;0.9203980099502488;0.6040055030451092;0.21020778260812634;66.2446494880926;994.5100426159614;2.9811785906723034;3.0902226560070054;62.82748269186122;10.887542711863047;10.41858733446544;16.049080622522403;11.294422106568911;18.095839978842733;0.4375839561917259;4.604677516568473
11.8;0.4157024771005381;0.9203980099502488;0.6049324501383526;0.2092987210489885;66.03589297470015;992.0939002104894;2.983944307211172;3.0944077776298586;62.77641167380393;10.893283194520238;10.42520813474595;16.064313737025554;11.302117159852836;18.10865219782538;0.4378322725869736;4.606295746408364
11.850000000000001;0.41530732048566027;0.9203980099502488;0.6094429252500637;0.20997814328150344;65.85406086766183;989.9671439266757;2.9860712096168442;3.0936517415451545;62.62844676241295;10.902718708359505;10.431600237232024;16.097080686611754;11.31125422753039;18.13447154279499;0.4381782027100534;4.606849094340093
11.9;0.41566225324107053;0.9187396351575456;0.6175101116860624;0.2105981101648816;65.84114283671299;989.8669111771704;2.9878120151791085;3.0947223782200326;62.60132210872513;10.903429875570954;10.434306919095883;16.11891230970222;11.32763121899079;18.150693648958168;0.4381249755745436;4.6072820319227885
11.950000000000001;0.41557885772684405;0.9187396351575456;0.6113872923530135;0.20998144951758746;65.80757582919085;989.5825051515868;2.98936268302245;3.096209196695333;62.55675601486409;10.908442589052564;10.443145495650091;16.140483626236566;11.345440040149393;18.166745735226716;0.43816909998305087;4.608586503455275
12.0;0.41552036910312506;0.9187396351575456;0.6126138223222971;0.20775535205999912;65.78594988246074;989.2711259407636;2.990321609675672;3.097341781600639;62.518409989830296;10.912445041523089;10.450915559978371;16.161221475008418;11.357959990751922;18.1822046357989;0.43820776078393836;4.609752143896304
12.05;0.4154222709079615;0.9187396351575456;0.6101844834859562;0.2063339730075579;65.7490158567644;988.6947722897538;2.991362992182127;3.0978252521273797;62.55199294166057;10.922833796500155;10.458599279911438;16.14450042070727;11.372932377585249;18.16758777225432;0.4382472490910324;4.610977040831383
12.100000000000001;0.4153762635805463;0.9187396351575456;0.6049537300830145;0.20491259395511663;65.784322735442;988.6234989081133;2.991899443512582;3.0969708334341304;62.75168987888669;10.943726927947628;10.466495068035453;16.049438891191386;11.38507526669715;18.08880412288493;0.438130317735533;4.612253594099924
12.15;0.41546521613969284;0.9154228855721394;0.6031575986045326;0.2061786413019573;65.81666007691757;988.0054016084367;2.9919573407436504;3.094855509510118;62.703976813710824;10.946705683115164;10.477708361154914;16.06960408437258;11.40383034557882;18.103422924342965;0.4383254243081571;4.614034708641598
12.200000000000001;0.41452238455634594;0.9137645107794361;0.6028066723159196;0.20954695641998455;65.82440821338226;987.0395137747983;2.9908520543938857;3.093837306084298;62.673840785258406;10.943123260612188;10.480194730531544;16.08208195336232;11.41177782885886;18.11096112428986;0.43831587057904414;4.614732961407445
12.25;0.4135836018738978;0.9137645107794361;0.5976853904115877;0.21062175678304795;65.74764741867286;985.4003665618523;2.9920001586508898;3.094449517841376;62.604781157653214;10.946772850332488;10.487306340869791;16.112466792653063;11.430711857201434;18.13413758982766;0.43836469994619864;4.6157831338726
12.3;0.4128540264356311;0.912106135986733;0.595858214146847;0.20022360235452963;65.73898172768901;984.5987053422983;2.9940263063500403;3.094533121487123;62.53519396616445;10.949866389563965;10.498399103645328;16.14427959970598;11.444174779574041;18.157577551104136;0.43849100010832476;4.617430568386443
12.350000000000001;0.4124261586190484;0.9104477611940298;0.6000172490415006;0.1988439547256416;65.61121131930571;983.5106824546389;2.998447652083357;3.0957029437009664;62.48335055897312;10.952629873321905;10.50785164944933;16.169789480495346;11.453901947676114;18.177023439648394;0.4386212549218474;4.619001653752546
12.4;0.41230139826884554;0.9087893864013267;0.5988152296619182;0.19869805061130746;65.40988239711717;982.9144081052294;3.003225572454627;3.0976189874576927;62.40967246614652;10.9591483337656;10.520410983292768;16.19086649374847;11.472632872949248;18.19460601927684;0.4388490433316619;4.621845337681272
12.450000000000001;0.41219634288109613;0.9087893864013267;0.6061692955735783;0.1994252318871197;65.40213487354848;983.2228505559549;3.0057218577473983;3.0963897335870927;62.33447201961971;10.965164075327296;10.528804817577752;16.22012584964605;11.486133213629131;18.21762029203079;0.4388210967636733;4.623377525844288
12.5;0.41130600919192245;0.9071310116086235;0.6102882116101668;0.2023955404995006;65.4191607980343;982.7418186868681;2.9997318981844603;3.0911327187783915;62.37115439007067;10.957732552977426;10.531263236664083;16.211056740359297;11.487497661163982;18.206930564176268;0.4389642345778423;4.62369395027829
12.55;0.41125028926063;0.9038142620232172;0.6084745424934155;0.20528616442803616;65.45224290997511;982.2987969359622;2.9948828133797383;3.0851925448074304;62.41658071511199;10.940465358516862;10.533014196916474;16.207322551381857;11.47205103611087;18.20519038952117;0.4389150729125821;4.624695833468695
12.600000000000001;0.41089796997002437;0.8988391376451078;0.6067573614418491;0.20858548848134628;65.238027205841;978.8024337361782;2.9947563679651354;3.0834770094464954;62.33882844691345;10.945380840056563;10.552693975331238;16.240818981422162;11.493576843859378;18.231023040909225;0.4395201441233174;4.627726572093295
12.65;0.41012540151558563;0.8988391376451078;0.6049919363576903;0.21034424006938002;65.1833198657268;976.7811183805927;2.9953691651590155;3.0851152249321068;62.269405352767635;10.946833427497117;10.56290995291788;16.27606089327954;11.501859937682868;18.257902893323873;0.43981098698082205;4.629337179195338
12.700000000000001;0.4093181880318037;0.8971807628524047;0.6020918645356774;0.2043550510352412;65.3876113477021;977.8363754970745;2.9972064569678425;3.0876769815098224;62.38112481049212;10.962134188133666;10.565202840025707;16.216711761883115;11.519247833951598;18.20515538657672;0.43947830672932575;4.629858412949042
12.75;0.409059689688632;0.8971807628524047;0.6005533534629491;0.1993874389924798;65.06766020833493;975.9823523159326;3.0043140058109876;3.0949099011700807;62.318281536859374;10.9566976858088;10.55825409522631;16.247021137887035;11.499541339199538;18.229108592490423;0.43930721992948835;4.629234877948851
12.8;0.40909333312536567;0.8971807628524047;0.5977475653032196;0.19873339283678426;64.90979810116113;974.0194187761741;3.0075571277756383;3.09836150356499;62.29802130803674;10.950432738309763;10.548506874108845;16.263547219414257;11.473403376841144;18.24263418074861;0.4390406312200783;4.628418113328021
12.850000000000001;0.4089923096740863;0.8971807628524047;0.5987043917668908;0.20048973556176874;64.80782768668513;972.1684987439704;3.0089018803127923;3.100730270055476;62.2814636261209;10.943834050369839;10.537331034191974;16.278241630805105;11.4579814923495;18.25673522438019;0.43880244387337525;4.627327493107663
12.9;0.40901004722789275;0.8971807628524047;0.6011865880506231;0.20288161359183843;64.84016229802833;971.9840935940306;3.0116964074549157;3.1039916022545437;62.17923713844257;10.952842772392719;10.534506041724214;16.331983465188884;11.504179863952796;18.300174873016296;0.43799792708315266;4.625402669958427
12.950000000000001;0.40893585747055006;0.8955223880597015;0.6036687843343553;0.2024259492754894;64.92018355969232;973.0861393235441;3.0163544517097947;3.110520703152707;62.18533204931334;10.94025296476762;10.521125662494487;16.34305642059191;11.501413424675896;18.30692089648119;0.4372166912147212;4.622636824807722
13.0;0.40854857509349135;0.8955223880597015;0.6089119960864475;0.20600362950167384;64.98898301586787;973.6741120111309;3.019194192031165;3.1154370628267833;62.18732671455013;10.93679627581321;10.506682431738115;16.342122574192633;11.511870200333343;18.30367661488769;0.43641732327296795;4.621268690606701
13.05;0.4078050799218751;0.8938640132669984;0.6129104841728593;0.20171395321315788;65.16880288060014;976.2067191207003;3.0216631684064206;3.1195666451620467;62.25722734677306;10.930722318228899;10.493167726089888;16.295588426197533;11.4946919972134;18.263969039481392;0.43552257953907997;4.620224851828635
13.100000000000001;0.4073818232936404;0.8922056384742952;0.6126106298632066;0.20369618477654727;65.22264762033487;977.7816535878987;3.0237299280159418;3.122873101122581;62.33117598725107;10.928270605604641;10.484827438858728;16.265573813631054;11.492178751526012;18.240775540290578;0.4353052512355605;4.618844961325027
13.15;0.40661097592499107;0.8922056384742952;0.6135975694692846;0.2031794106833852;65.25089972485024;979.1767378479526;3.025086546397625;3.1261265204811877;62.35715969490675;10.935610204427014;10.481155915574782;16.253083928401644;11.482670039606042;18.229480396861366;0.4349602901829462;4.61791096439524
13.200000000000001;0.405801552362949;0.8922056384742952;0.6216790158124432;0.19636358478196145;65.30002191048376;980.808139113185;3.0263778490547373;3.1289548343132703;62.39021429837093;10.941735077544987;10.47952432341285;16.233829899595847;11.475120258315767;18.21176406070874;0.43456073020942926;4.617461668030232
13.25;0.4049054640885904;0.8905472636815921;0.6169112019397652;0.19266938069357353;65.39029025714835;982.1012593255765;3.025896423970596;3.127138093331032;62.39211962158292;10.951522475031698;10.483662796094086;16.226009127241166;11.468758399463592;18.202688359470738;0.43428138302875097;4.617736350254319
13.3;0.4040592473812068;0.8872305140961857;0.6096206088455349;0.19162112530388908;65.55462765403134;985.5450546700076;3.0280094464593;3.1330671395727663;62.45409628788748;10.952959686684748;10.47117387393552;16.190906806734798;11.46862205799358;18.17340676306866;0.43340820107257033;4.615290369383457
13.350000000000001;0.4037569283936736;0.8872305140961857;0.6047590169279494;0.19146746610437715;65.57935838226084;986.6012716937271;3.0289940101279123;3.1365501245278904;62.46884943665764;10.96535557909776;10.470507820018245;16.17489015757836;11.459995539345647;18.158722883552308;0.4330047080740847;4.614995149586584
13.4;0.40387852645413347;0.8855721393034826;0.6067901280388974;0.19103764689394154;65.64109319116392;987.1382132031118;3.027123004706303;3.1382425216867627;62.48204112414022;10.978157401788982;10.475432933480597;16.15071646333034;11.447315527131487;18.13750330856703;0.4326913703228922;4.615456245153462
13.450000000000001;0.40350092915085406;0.8839137645107794;0.6056920556494848;0.1942743140850019;65.67031394500073;989.3577984408458;3.0299462856214516;3.14488420683947;62.75906832400393;10.945229686442207;10.457651308209059;16.013413567686502;11.413495419374224;18.035375685668207;0.43252038917133095;4.61344057298987
13.5;0.40269834774998436;0.8822553897180763;0.6036803379006945;0.19242403154673748;65.76856161526774;991.3323514533314;3.0310258135019637;3.144254459693683;62.778652522302565;10.954139608627434;10.463254910570084;15.989635944257627;11.401532903426803;18.01159250385004;0.4321757920243278;4.614506021207887
13.55;0.4018192216428676;0.8805970149253731;0.5966648989652368;0.19534225598162258;65.93208582780844;993.7266058399138;3.0291886918447397;3.143495866751801;62.80877185894362;10.951019496687861;10.463948877487393;15.965561397705835;11.397690456811342;17.988013959468592;0.431726873716349;4.614621352979486
13.600000000000001;0.40129653375729035;0.8805970149253731;0.5969115677966585;0.19519635186728845;66.08733635908486;995.8758416170539;3.026381509592082;3.141019069717214;62.8119535639608;10.955014494711858;10.469279881766356;15.956486369405747;11.40151342785006;17.975053835316984;0.43130405258920385;4.615241322813467
13.65;0.401062857558175;0.8805970149253731;0.5983040098960679;0.18999592885374184;66.22165573513975;997.1478040309587;3.021759526499283;3.138313431870698;62.79670987412709;10.962581062822725;10.472567646582727;15.956365624225086;11.407916963195872;17.973986841973417;0.43131876212560033;4.615419940579397
13.700000000000001;0.40086645961202383;0.8772802653399668;0.5971626201417655;0.19297213314832373;66.41680065161815;999.5386202596502;3.0190974349882387;3.139103816504764;62.78493435033621;10.967680987538056;10.472411909867677;15.957677298460347;11.417653166425383;17.973053570716644;0.4311392529940407;4.615386228504571
13.75;0.40073222320292906;0.8772802653399668;0.5992075934812626;0.1858377997053977;66.55050211144612;1001.1693735529149;3.017546541322868;3.1379407329757085;62.75639865597741;10.974269944611441;10.478583515240864;15.963546990016678;11.429153049276891;17.974720284940148;0.431039379071622;4.616154854388996
13.8;0.40073588892189327;0.8772802653399668;0.60042663848598;0.19423401517617167;66.62778473862062;1002.0783190556781;3.016513460271987;3.135898867601703;62.70144666172135;10.982471088923017;10.489548420936616;15.982049916278834;11.442895466001405;17.98653300275542;0.4310911352271084;4.617468748281989
13.850000000000001;0.40070186894102605;0.8772802653399668;0.604991077151587;0.19301357921210371;66.71857069983234;1003.1256394322573;3.0161307595361104;3.1342397136221516;62.635729215415694;10.992421072656832;10.503088945545672;16.002831143020167;11.458091197015266;18.00008679790954;0.4311866978215643;4.619210952214572
13.9;0.4011421018400858;0.8739635157545605;0.6057057806423674;0.1943209271812837;66.70522578880879;1001.9108954513374;3.0163314465636146;3.1297879206961228;62.534523014329366;11.00717990782354;10.524127844447786;16.036405708573557;11.474053947370535;18.028056893815926;0.4316960520641191;4.622377459857642
13.950000000000001;0.4016262841939674;0.8739635157545605;0.6034107237226909;0.19598129378173534;66.92532979584443;1003.3604130148201;3.014975603457927;3.1238697055404314;62.44369266335366;11.01831914508415;10.543482564817342;16.06459365814137;11.49325659573446;18.04663694497323;0.4318628711903405;4.625374844527915
14.0;0.4020552906331676;0.8723051409618574;0.6056107550398548;0.19402911895261543;67.14943183457153;1005.0018021643167;3.012957526614525;3.119877852404655;62.375445021818535;11.023898784006258;10.555257432767698;16.090286451595762;11.504966953862613;18.066429174106066;0.4321718754252663;4.627259689830279
14.05;0.4029979166901089;0.8689883913764511;0.6040296576715902;0.19938533637851164;67.33224384928431;1006.5103328057439;3.012060812039076;3.1181532406106203;62.37748652423907;11.028319319296035;10.556606023314215;16.08162126575185;11.522525964733479;18.062211550430263;0.4324329898117117;4.627670245161939
14.100000000000001;0.40335414077001563;0.8656716417910447;0.6116702266641663;0.20076847835987777;67.48054664836201;1009.6821393510006;3.0176507876186984;3.121302428772852;62.486317903893635;11.010732685611883;10.537964703589005;16.01786557584331;11.489082181646411;18.012722416306563;0.4319298780815931;4.625097600376946
14.15;0.40289559996818153;0.8623548922056384;0.6070912994907112;0.19767178699083499;67.57642310972358;1010.9872785913592;3.0201383218602387;3.12091602158031;62.49400926266296;11.014302937031998;10.543408244052742;16.01794482447322;11.507079313117005;18.010756297791872;0.43193873695815227;4.626188277292862
14.200000000000001;0.4021878588806592;0.8606965174129353;0.6092076323205529;0.19344550249527892;67.60850756362336;1011.3522195613599;3.02177978517291;3.1208257594215407;62.55427932915937;11.009715580642286;10.542198351160941;15.988521595145203;11.49916516991683;17.986776201488645;0.4319433930175491;4.626255509300744
14.25;0.4015200600331267;0.8590381426202321;0.6132038211822457;0.1932995983809448;67.62951848577906;1011.3033753280663;3.0243796087672354;3.120847819051401;62.55688307628089;11.01360693259026;10.546391615321545;15.982393436072627;11.488367027915054;17.98254516577464;0.43205271440675475;4.626796139216895
14.3;0.40129190944493676;0.857379767827529;0.6092748999595587;0.19055344909428773;67.65492584094942;1011.4078841696522;3.0246592106272305;3.1211178957186085;62.55035550569149;11.02225959162777;10.553484672380092;15.985665503260716;11.48375193695316;17.982963865305194;0.43199975927585166;4.627934510190107
14.350000000000001;0.4018160701887066;0.8557213930348259;0.605345978736872;0.19176922690903442;67.72544629146209;1012.0995139572004;3.0238620100533438;3.119258191264005;62.58021094408569;11.024018341045055;10.552619131615486;15.975449763999526;11.472809400628721;17.97613633761781;0.431923445005092;4.627839349447911
14.4;0.40191974357638305;0.8557213930348259;0.6035025967284815;0.18985055869756295;67.72095048495729;1011.9069374641294;3.0244846014088163;3.1175947032222786;62.6166165121266;11.02524729014978;10.553456349873851;15.961487656831439;11.458019126294783;17.966554744009574;0.432117274485737;4.627919878900075
14.450000000000001;0.40175341481432164;0.8524046434494196;0.5974881362914983;0.18979987004087429;67.6442496110266;1013.3199660999118;3.0326103120138015;3.1221197353303403;62.60487015266686;11.027308047814405;10.554600378251287;15.962298168050598;11.442521933846242;17.967998181059006;0.43221646177598516;4.628705440397595
14.5;0.40130318223559636;0.8507462686567164;0.5946394920280813;0.18758013432408915;67.75433397551159;1015.4160009451468;3.032470687404758;3.123160830515431;62.60160692386311;11.025869164818943;10.547921793065072;15.970378283664388;11.434637494955679;17.96791282048957;0.4318526704700196;4.627885158355082
14.55;0.4017151410161764;0.8507462686567164;0.5948566183848394;0.1892138064380613;67.62485238150101;1013.7757853441212;3.033839695400141;3.121141138724622;62.497825974783254;11.034107580544504;10.558634666142842;16.015783426759068;11.418387647716823;18.00073136785323;0.43205141810585973;4.629334193296676
14.600000000000001;0.40198674282276153;0.8507462686567164;0.5930313642286205;0.18553746178290603;67.42849620401283;1011.535323221046;3.035709055650883;3.1196187969583256;62.41647968366669;11.034658908962289;10.568733029158645;16.051234840587504;11.412967326555489;18.027802993971815;0.4324840074613077;4.630659270672861
14.65;0.40183313409478577;0.8490878938640133;0.5958790489062757;0.19213236546627177;67.2649154041515;1009.1746536910132;3.035657026628295;3.117464243940449;62.37562225106611;11.025822105901234;10.572176230203727;16.074231524275604;11.429330074343119;18.04692290339346;0.433010985890925;4.630777142497547
14.700000000000001;0.4016163068380811;0.8441127694859039;0.5955079974551134;0.19037847746820313;67.23851066226574;1007.9747447739439;3.0357352430034243;3.116543439357191;62.39033072512002;11.019486504567423;10.573885458867066;16.078660501961277;11.431003657290523;18.0497424290442;0.4331429877998984;4.6313827433411365
14.75;0.4014437479753022;0.8424543946932007;0.5890974825087134;0.19184055723760352;67.2186742299096;1008.3205636921582;3.0366135667219503;3.1164368491947188;62.38631556515136;11.017115303699255;10.577567425584576;16.0796932160535;11.43298231209326;18.05093567842949;0.4332968006636489;4.632286217903528
14.8;0.40078661293580115;0.8407960199004975;0.5877861886020777;0.19096299010988504;67.2009560864803;1008.8125867523245;3.039044680059555;3.116629923685108;62.3756742195901;11.017281316543514;10.580352747608458;16.08006323054119;11.435515902305125;18.05195820297192;0.4333864432321006;4.633175717963216
14.850000000000001;0.4008574873854836;0.8391376451077943;0.5864748946954419;0.19154874900893526;67.2783750908732;1010.3290127943326;3.0384038862576035;3.1147125870952443;62.42143349046697;11.010608705689465;10.574754257783908;16.063268496777404;11.440515155289548;18.037527533262203;0.433168372977931;4.63269801997141
14.9;0.40106142028039177;0.8325041459369817;0.5929000725348921;0.19140284489460113;67.19063502136078;1007.1209254006438;3.0374125478852996;3.10882851868284;62.43074714117269;11.004415221966331;10.567716322714213;16.05650583624955;11.424815381599364;18.039916523690096;0.43364206846746883;4.631781147980091
14.950000000000001;0.4008858116396538;0.8325041459369817;0.5939273227395974;0.19125694078026703;67.1721053773735;1007.8379306984739;3.0404852033401086;3.1105270035444237;62.43190805804707;11.005193078611725;10.568018239201505;16.04821438710614;11.432582201530353;18.034952286671583;0.43359954186246835;4.6322517754371475
15.0;0.4001828796215541;0.8275290215588723;0.5943760596612856;0.17964364993607482;67.08009773303934;1008.0552083985963;3.0463838736737365;3.1154036731204062;62.38299835283424;11.01553681729946;10.573532719002175;16.06396634345015;11.44516701266562;18.046742860592577;0.4334659585939791;4.633020458097975
15.05;0.39976812611384;0.8258706467661692;0.5883703932328053;0.1789069234552209;67.18475067922677;1010.9173454070572;3.0495444794557427;3.120370356165735;62.35886634732741;11.02188122911512;10.575067758827627;16.066565193274474;11.461032301698335;18.0430325970814;0.4326481505892084;4.633172401195493
15.100000000000001;0.3987903732321722;0.824212271973466;0.5886677019297974;0.18510688403826214;66.91513466796685;1012.067320505204;3.0563362617763525;3.126725271939111;62.3149581069981;11.027879606138555;10.57721951800294;16.05783673580806;11.475578834962834;18.036906832952955;0.4325087353010665;4.634640552632414
15.15;0.398510994653578;0.824212271973466;0.5913229284581767;0.19067332432293052;66.85198807310343;1011.766711908857;3.058747323663364;3.12879475103078;62.25735206961785;11.04307195668276;10.584976402789435;16.07308845925115;11.497199186310175;18.04693517276401;0.4325740880829217;4.635898315866374
15.200000000000001;0.39843666526443067;0.824212271973466;0.5931552187583187;0.19084546023183657;66.7626764620784;1011.6047646996225;3.0634641852660467;3.1314500803515677;62.22789299414154;11.05144425926413;10.591747978043143;16.075158962517282;11.519826605306722;18.050561915033896;0.4326729327219944;4.637445616870256
15.25;0.3984353781253928;0.824212271973466;0.5934009368678872;0.19038151609426227;66.69661746825099;1011.2315967308826;3.0667328848731383;3.132477354972795;62.18772862179495;11.062845327113013;10.605209152403697;16.08186406953311;11.537811755192644;18.059814599822985;0.43288665081809935;4.639791934316388
15.3;0.3979136363629976;0.8208955223880597;0.5968197993586027;0.19023561197992814;66.58084702219269;1010.2159673371347;3.069255123125501;3.1330403218936205;62.14880433867114;11.072880342281204;10.617577530177936;16.09769807449041;11.560340139259859;18.071316789089334;0.432908667598748;4.6415976440632285
15.350000000000001;0.39793411084343716;0.8192371475953566;0.5975172181131032;0.19132064762884315;66.37886778415245;1006.9076169436064;3.0706510302865673;3.1328101126299357;62.121987650720506;11.08404681978519;10.631710029652046;16.098511619340755;11.57541526028383;18.077649342880576;0.43338155893317215;4.64374993543577
15.4;0.3980120447456629;0.8159203980099502;0.5979659550347913;0.18861933309455425;66.37828207740708;1006.1422994895127;3.070924607008228;3.131899500980697;62.04078056635646;11.101353668978298;10.647630839584396;16.12352606757728;11.592281143509942;18.097982256883217;0.43326655858193036;4.6457618126358025
15.450000000000001;0.3979122924625656;0.8126036484245439;0.5959975852262313;0.19023449115569546;66.13219687233443;1005.5595650560442;3.070509568660942;3.1341374012836134;62.09904969325483;11.084825090911194;10.647030136947137;16.08714708891775;11.579315373921549;18.07647281081303;0.4335442297167682;4.646381536400709
15.5;0.39803548021771107;0.8126036484245439;0.5909320469596268;0.19810339992135972;66.03657967232701;1004.1917351208823;3.0694442917508824;3.1330464731673344;62.122948468242015;11.083287670924767;10.646592110863587;16.08013439314425;11.563227462938142;18.072953170843046;0.4337910183531013;4.646413122948148
15.55;0.39885363576478206;0.8059701492537313;0.5919807520805209;0.20587389407907733;66.23194117624251;1007.7241469624054;3.068406279532551;3.1387360139529616;62.178548072978344;11.069148096886433;10.624074894239804;16.083814637583373;11.547544377896504;18.072504684174007;0.43301589373251226;4.642037690067479
15.600000000000001;0.39936207417628977;0.802653399668325;0.5965479748523399;0.19999915577138472;66.15519900160166;1006.139709958629;3.0667750259706192;3.135768300817115;62.19159442089412;11.06800488039894;10.62556512618001;16.09155774732221;11.533269715872716;18.083341583335777;0.43351175880670756;4.64202380427099
15.65;0.3996582835016732;0.802653399668325;0.5955774882607466;0.20213493371625502;66.10984830285949;1005.5783845165048;3.0656654710781535;3.133974902138064;62.20995071351838;11.066976505941248;10.625388502670713;16.08643892561252;11.51632466652742;18.079791850257717;0.4337148327422201;4.642083639994058
15.700000000000001;0.39922577435770096;0.8009950248756219;0.5945308415460291;0.20070427006504965;66.13963126048965;1005.4554594100495;3.065055392584502;3.1278719371710086;62.196883902292015;11.070212680442266;10.632804575571038;16.084040874954223;11.50003666969408;18.076471107092566;0.43402437964136603;4.64354767220554
15.75;0.39991415652827295;0.7976782752902156;0.5879395927872038;0.1967561898640089;66.15839798227722;1004.0528910700081;3.0610777552106985;3.1218846864782384;62.170484384521174;11.073530892238724;10.642432433496369;16.080067202269756;11.476465105909332;18.07048263516852;0.43428944999679375;4.645316806529608
15.8;0.3999240400753755;0.7927031509121062;0.5872055476957214;0.19043859778743188;66.01381536690883;1001.5915573176815;3.0585688076436948;3.12101666016353;62.13246873501424;11.075012157098271;10.64601722799363;16.099265268113026;11.488998581830547;18.08756234807445;0.4347861271122861;4.6457711223366305
15.850000000000001;0.3998499730983898;0.7910447761194029;0.5855204019121629;0.19798315266289945;66.00985268285923;1002.0330379132887;3.058201689327532;3.1195799806105287;62.09803507636705;11.080210118179556;10.65548213079254;16.110529237915785;11.497271839564274;18.094672755245814;0.4348949881721818;4.647386660048511
15.9;0.40064021053804877;0.7844112769485904;0.5907866501196009;0.19806215357250623;65.93747438980702;1001.2972056372163;3.0608977433330193;3.1168899205413276;62.10852208516212;11.079582980115495;10.661784210661677;16.109388177076074;11.520867854415656;18.095560643836787;0.4353819845784788;4.6486874682226516
15.950000000000001;0.400242683613884;0.7827529021558872;0.5839178860187699;0.20138916431398762;66.06894207245247;1002.2228459808363;3.0579158660845915;3.1115411795931385;62.11129099985304;11.075464216943741;10.665921054638082;16.099800769147777;11.528244336022407;18.088637547211114;0.4354879139628902;4.649759704035852
16.0;0.40003227114549844;0.7810945273631841;0.585608751304894;0.2004439627268783;66.12451243082437;1003.9111029688457;3.0555634272712324;3.1095961064214928;62.135811297135035;11.06594904304656;10.656228704550635;16.09258425894462;11.534095498696336;18.083587696539627;0.4352708206002673;4.647936994285663
16.05;0.3996993483664076;0.7810945273631841;0.5898496933227366;0.19949876113976894;66.09515059776301;1004.9068249866269;3.0562657171898553;3.1116202648142908;62.15380527438465;11.057078114401701;10.64874722046196;16.087414752212602;11.540912267377829;18.081826491350764;0.43511830274562796;4.646509544337329
16.1;0.3998761259270394;0.7761194029850746;0.5947650720675939;0.19831511058808804;66.000960401062;1006.4836591329713;3.06277980004821;3.1183385171367477;62.20337892751281;11.035266342959897;10.630031516977471;16.053390258752156;11.555198244645092;18.055281804130495;0.43470135150595385;4.644116316713365
16.150000000000002;0.40099976660503817;0.7744610281923715;0.6027744139234379;0.19645680549653055;66.06766919899125;1007.8787039520572;3.0589915631096427;3.1208923875864696;62.31353114677843;11.018839059533365;10.606740331382547;16.007458872657285;11.55971936729302;18.020720507387356;0.4343735471999633;4.6405409419616745
16.2;0.4021326146862071;0.7711442786069652;0.6051457457818029;0.19904522851453121;66.1092410394577;1009.6623942227226;3.0617264830992292;3.124641954962858;62.35664003451714;11.015396746924088;10.595815879731838;15.99191379239232;11.585776492777319;18.00720481563265;0.4341932984772121;4.639136925508148
16.25;0.40270265311992065;0.7711442786069652;0.6055944827034911;0.1987403196128006;65.88722606082118;1006.3045075071653;3.0627542791429563;3.125434022050703;62.373225443275615;11.021351281587815;10.59460346427761;15.983312011859127;11.631931193826265;18.008831404829614;0.43457501770106877;4.639187086423857
16.3;0.4030292992032154;0.7694859038142621;0.6060432196251793;0.20245767152308836;65.88206338121311;1007.916039689147;3.0676930281276453;3.1342268836879112;62.350560806997386;11.03316751610612;10.594765020983404;15.988136027499902;11.667160744328616;18.014192246400512;0.4342141861542906;4.638993384225758
16.35;0.4043470674005283;0.7628524046434494;0.6064919565468676;0.2068104975685332;65.70462662681251;1005.3478406204139;3.0645737926207404;3.135229983743665;62.35086253497389;11.024446661939766;10.589942159207983;15.988641079825074;11.69472034852648;18.020086640729218;0.4343606888925742;4.638012753908601
16.400000000000002;0.40425766719264045;0.7595356550580431;0.6074362626024399;0.20415751395997084;65.73744141661044;1007.6664672172983;3.0725161853574687;3.145549810598278;62.78061068011843;11.042115142971497;10.583164083997916;15.762877281050768;11.634638492109543;17.83835820513972;0.43371936649693016;4.637666573448371
16.45;0.4041524797952259;0.7595356550580431;0.607389430390244;0.20647807536380325;65.68729073163378;1008.0797566107174;3.075976293801425;3.1549460245409153;62.749333764700424;11.052554953367373;10.575388576289676;15.7783529161565;11.655363641076784;17.848466479424456;0.4332920510804044;4.636329997689841
16.5;0.40437482069988867;0.75787728026534;0.6078381673119322;0.20556201289096743;65.7395887677509;1010.2163067365829;3.0822638138776286;3.16717341136467;62.67478075471828;11.080525759040537;10.571950276513778;15.815167586148839;11.672085856820127;17.870875743061628;0.4325246925788784;4.63552680815007
16.55;0.4039541310704177;0.7562189054726368;0.608440315794248;0.20804819461721769;65.71063212520411;1011.5327778534781;3.0863233719846628;3.1745985844675406;62.65082000128852;11.086859821167911;10.571944829353418;15.824539996297679;11.681163092328454;17.875930675130277;0.4321887945251485;4.635660060601081
16.6;0.4034669894621188;0.7529021558872305;0.6124931475677444;0.20225587656102473;64.93455727089847;1002.192537556935;3.091145093276373;3.1809377432471755;62.594739357439884;11.096397344074024;10.575280963587591;15.843227732257045;11.693998710154602;17.89495497781739;0.432367526983882;4.636398830808793
16.650000000000002;0.4027115162590961;0.7495854063018242;0.6068895229626223;0.20339892270482107;64.98948464715075;1003.3407271440717;3.086596409972444;3.181647437320082;62.61647513157336;11.097752575340621;10.570616702859287;15.834757432428068;11.709779149038953;17.885857647659254;0.43197478088546964;4.63577847114175
16.7;0.4025564571465968;0.7495854063018242;0.6019012235144436;0.1994604658664234;64.99527456619803;1003.523791720011;3.0857372198225836;3.1817439490557238;62.60364220310389;11.100619130654396;10.566111931363082;15.840962708572766;11.72142506879438;17.891334190838577;0.4318002199689986;4.635301431678962
16.75;0.4023549125144351;0.7495854063018242;0.6008722241403772;0.1961239557773724;64.97256758572593;1003.2477054505212;3.0854401670524934;3.1825615610316866;62.5940273341347;11.103228076275627;10.563788081338274;15.843425812788116;11.725563510071146;17.894573300203554;0.4317307982611945;4.635180278583145
16.8;0.40240308135085207;0.7479270315091211;0.6052262153032255;0.19478937115749417;64.89316059456996;1001.7655284250885;3.085511689537063;3.1828920192991044;62.572981392523204;11.106766338098257;10.562442107654658;15.840810002357616;11.704469742705024;17.896792555597656;0.4319056722458782;4.635349812394712
16.85;0.40130958435018244;0.7446102819237148;0.6062246896489478;0.19142938743549887;64.93234881464952;1001.9695049815908;3.08747507731692;3.1831459239446604;62.53817334469471;11.113684237208439;10.568590326294672;15.85622564963393;11.702429843405076;17.907390995558387;0.43193060211742207;4.636396565042559
16.900000000000002;0.40012868803153023;0.7412935323383084;0.6031132240024792;0.18891669515855714;65.09941171908855;1005.0665659171888;3.0917733535359235;3.1847865445807013;62.53108738357908;11.12069499357277;10.568922197375771;15.835246314185296;11.752240422681172;17.883128258031476;0.4307551378181898;4.636405784230758
16.95;0.398463620478789;0.736318407960199;0.5978797544189467;0.18952039868076437;65.29023452235211;1008.6427986504024;3.0957152775335706;3.193403514303642;62.748109289340796;11.146187659965731;10.54843751252349;15.740886364804405;11.630340074597235;17.80102576191155;0.4299127419126453;4.634590874865589
17.0;0.3976590766580424;0.736318407960199;0.5974627472519108;0.18215420026647866;65.33315020658945;1009.163527828198;3.096670751375348;3.1946582824351966;62.74197135639732;11.149701694873045;10.54965165577212;15.743795217486614;11.628773702259073;17.802345536957738;0.42982257337742635;4.634874576769297
17.05;0.3962509125471435;0.7346600331674958;0.595769100960053;0.1782586218925215;65.38985628722253;1008.4224428506627;3.092901498947581;3.193919950758594;62.78443981289447;11.142790730131589;10.54412597280289;15.718371503583224;11.610445834415188;17.780207357895293;0.4296110114712217;4.634503648938931
17.1;0.3947210475488092;0.7330016583747927;0.583492412609274;0.174396768614538;65.37340068489911;1008.3197246410609;3.092563872055081;3.1959538379823704;62.88654494881443;11.12904723536113;10.533267826185376;15.678541412989707;11.601609608645994;17.745744446803023;0.4296358730406232;4.633660885405347
17.150000000000002;0.39499527372760046;0.7313432835820896;0.5886129136293097;0.1726269201774564;65.28555875064097;1006.9116851561433;3.0952617998978904;3.1947750999146023;62.8864597710169;11.130948830700493;10.536218562405763;15.681397053113423;11.598375089361694;17.748561577158004;0.42990547579767524;4.634142626623036
17.2;0.39452521351413605;0.7263681592039801;0.5973364407024171;0.17751942114501595;65.34212250491125;1007.4177516069674;3.094691188896252;3.1945284998617214;62.8168236848672;11.145166225179944;10.539156384215673;15.716622179920526;11.618970832289744;17.774509116159862;0.42980919394581335;4.634211002947198
17.25;0.3942521432714232;0.7230514096185738;0.5956567142647582;0.17381061492738703;65.39420633878962;1007.9693525048938;3.0952749195347113;3.1936272589986827;62.83186278409129;11.14323805962034;10.538088802057448;15.716929627918622;11.634754979563422;17.77336335465444;0.4298236590485888;4.634197381851314
17.3;0.39337249917203926;0.7213930348258707;0.5993502367528967;0.1715858929460583;65.64157972073527;1009.4149041640768;3.08831971226269;3.1855370667160363;62.875747712168874;11.146828785874302;10.543163408272791;15.715528706923878;11.622243490044879;17.773209517380685;0.4301021452119623;4.635022285042983
17.35;0.392388334718945;0.7197346600331676;0.602974686306057;0.16818783314179273;65.65467119910116;1010.0680208643931;3.087380629890413;3.183796373647493;62.89445246845172;11.15065207323307;10.547529939208287;15.712905401296172;11.607658515071487;17.775103536069434;0.4303860844538938;4.635908968562843
17.400000000000002;0.3899413064132441;0.7081260364842454;0.5942276145629484;0.17106016975698113;66.03951707247067;1014.6201864175785;3.0875334435421817;3.1836157098871944;62.89662989860511;11.15435252299413;10.55628585457291;15.716461171686086;11.602729948578652;17.781711826427372;0.43030897304086274;4.63779282143463
17.45;0.38841208585600184;0.7064676616915423;0.5939201368201656;0.1767640088382718;66.11200175594838;1017.1305686930865;3.0941715078923595;3.1899358883281996;62.818832256172655;11.163581034969207;10.550739751623727;15.737713420347923;11.60062431982724;17.79682248288453;0.42963791843176774;4.636850780620176
17.5;0.3867859835611517;0.6998341625207297;0.5946786863081046;0.18246784791956228;66.1857733343744;1015.4044937686999;3.0895151531657734;3.1840572281487463;62.77528509782028;11.171224473145621;10.555992614037404;15.764985240529704;11.599108673540522;17.821450739439467;0.4300181750820151;4.636756105787394
17.55;0.3839452322957872;0.693200663349917;0.5828180381525988;0.18381035011241487;66.32119392644191;1015.676065686858;3.085302967353168;3.181517341471992;62.78090987740426;11.16927948293256;10.548118755922;15.771422628450605;11.603339157147037;17.82712740167945;0.4298984987425895;4.635237330419871
17.6;0.3833788393569859;0.693200663349917;0.5823628762246464;0.1760886794819796;66.57144945687789;1018.4323076437819;3.085989219295476;3.179748485320514;62.7766887156195;11.168546897387458;10.549126918034572;15.768156732402451;11.600809217194996;17.820602712594194;0.42935789793825885;4.635502635461105
17.650000000000002;0.3827044643204991;0.6915422885572139;0.5834989781291756;0.1686208758587413;66.8496796111561;1022.3932353713702;3.0868293667447073;3.1725813237293172;62.75280629505559;11.179463904650857;10.55937323311326;15.75844729924902;11.602563899167759;17.805474978510244;0.42874311945424926;4.637264875020403
17.7;0.38164296870166997;0.6898839137645107;0.583839448117464;0.16683670106171222;66.9014302651984;1024.7482701102558;3.093197583620412;3.175839745119787;62.6894730748725;11.187581361388697;10.562339566450042;15.779958227771276;11.610972749059588;17.82109659610952;0.4282950995114139;4.637465800741034
17.75;0.38133947859273576;0.6898839137645107;0.5771912261843689;0.16583536179414612;66.86290903712414;1025.7473096043616;3.099445495331931;3.1788916936335974;62.633789608879844;11.194194856358525;10.564370093142006;15.792498156158018;11.610691393421003;17.829193926006155;0.42786725952478843;4.63781670055565
17.8;0.3804798147021269;0.681592039800995;0.5777901520154551;0.17156668070247488;67.10737199726944;1028.126826006546;3.0912175631803023;3.1660380340075394;62.67444928068501;11.179432932669792;10.564160536444415;15.780429795102032;11.584800309835325;17.815293154313697;0.4276262453159497;4.637940546010931
17.85;0.3798682819025781;0.6782752902155887;0.5781096989575223;0.17454676606641506;67.16529260125189;1029.7892725639997;3.094203710772292;3.167587453107318;62.64535622592393;11.17964124379515;10.560696964664938;15.79641035102931;11.577863778723673;17.830417632782904;0.4275081088218314;4.637391736291527
17.900000000000002;0.3793556097846353;0.6733001658374793;0.5790230825417018;0.1716566280567573;67.33064716694972;1033.3841984327498;3.0952790596653195;3.1671225046225873;62.72565168486803;11.170530278319452;10.554040234223393;15.75683917304075;11.558597086065427;17.79988077943929;0.42729161329804466;4.637005300779843
17.95;0.37893046688892634;0.6699834162520729;0.5785222277045258;0.17041841116906908;67.38113998839927;1034.379198836188;3.1001878406858707;3.166230093976958;62.732795377012906;11.168574876680719;10.564698757410003;15.762923307037495;11.554878998350278;17.80080961122492;0.42721103528021137;4.63886340729907
18.0;0.37919864501817047;0.6683250414593698;0.5750586498287438;0.17442438631930246;67.42839794988093;1036.6565615896106;3.1070734342172686;3.1677473531644673;62.66567761063457;11.166609027488414;10.56844892095026;15.780187381661548;11.539703745543168;17.81354987276028;0.42693959968701867;4.640180769442333
18.05;0.37858508980949934;0.6633499170812603;0.5749896396801543;0.17520847337803946;67.53356142931725;1039.5622814104622;3.11286369551565;3.1724768158772143;62.612086602558946;11.169918663580727;10.57472554929951;15.788354149467594;11.53825925805397;17.816322969232292;0.42665982532778;4.641606723042977
18.1;0.37842072660397774;0.6567164179104478;0.5812890505454986;0.1697221788581187;67.49441552895156;1040.5605312967689;3.1192751639659884;3.1737684702512716;62.6621253440984;11.153249491506822;10.572907797531107;15.786407032228176;11.501409777306637;17.818457310175564;0.42686697986272265;4.641955786317651
18.150000000000002;0.3782380900554847;0.6533996683250415;0.584404250903876;0.16717689076801978;67.56885451058206;1042.9364337726815;3.1259212726913206;3.177143701148797;62.6023128080054;11.161099031191785;10.573670768071258;15.812250529374298;11.521186841039853;17.834368888120206;0.426505034795552;4.642014814645858
18.2;0.3769841966594097;0.6434494195688225;0.5801859796047218;0.17037430213995863;67.05175680288438;1036.320875994469;3.1312593272792557;3.1769340393265355;62.55284857561247;11.155905760609786;10.579750631986611;15.841325932111895;11.522511948693685;17.874836754699423;0.42760007426120183;4.642908336266829
18.25;0.37566908822502415;0.6401326699834162;0.5699555362764279;0.17092489976234027;67.17939475371993;1039.5220736030362;3.137269629214619;3.18031829895845;62.46973637194202;11.163387801131368;10.586927964485403;15.867680732977316;11.521390466370725;17.895172734717953;0.42722928654820014;4.644020829088414
18.3;0.37479058219643085;0.6368159203980099;0.5651234088401833;0.17110950906169275;67.02818824767981;1039.1761705117156;3.1455623698376236;3.1833879218119603;62.371758605823054;11.173772899320001;10.606139471020981;15.89838221070172;11.537349093017193;17.922110788567988;0.4277418390006382;4.6472973631504075
18.35;0.3740758575974367;0.6351575456053068;0.5595182096256363;0.1748643309216702;67.21588250281687;1039.0034065129464;3.1481428121861237;3.179364414417071;62.34749368933405;11.16283042198464;10.619840940142883;15.89814358525578;11.494527052543232;17.91682207315443;0.4279927236003835;4.649964760573101
18.400000000000002;0.3743919257025318;0.6285240464344942;0.5590128568941808;0.16751718818624042;66.93832716322464;1037.8934606181642;3.1613435516321733;3.184516653439882;62.285559902054764;11.158781721427118;10.630909635529457;15.906135874569468;11.445045142540563;17.925070388784718;0.42853623411150205;4.65173864595955
18.45;0.3739926751450689;0.6268656716417911;0.5601584152827996;0.1677378443949344;66.86811919487967;1036.7485931908561;3.1583409150659176;3.1840460253182465;62.281595586500366;11.14405388129268;10.630686940050692;15.908616205023543;11.445443582310508;17.928204230660377;0.4288151024325136;4.651323275635602
18.5;0.37390195460621833;0.6235489220563848;0.5580021514312699;0.16075660365807165;66.44664856763347;1032.2031753850638;3.1651643344407354;3.1856010685047274;62.18164570193545;11.145280059259353;10.645576610499313;15.943992590477384;11.452359948972607;17.96007061290561;0.42947702416893435;4.653244876905753
18.55;0.3741610072876769;0.6169154228855721;0.5574967986998144;0.16279088133248903;66.16245328072729;1029.5066894263086;3.1747833637396488;3.184826770974551;62.12517213103989;11.14148461479364;10.65922124899959;15.95884192028037;11.457390874032152;17.977971786108817;0.43028969662158545;4.655778115986288
18.6;0.37461034069306537;0.615257048092869;0.5569914459683589;0.16319725367119986;65.88925247426417;1024.9154834019018;3.170501901655457;3.1799527334309987;62.1677699580902;11.159941187817267;10.658922126362743;15.951000199003843;11.427871956468818;17.977448114564986;0.4307406828642732;4.65575365336655
18.650000000000002;0.3756375980423182;0.6102819237147595;0.5667664725722332;0.16360362600991066;65.85604992769176;1024.9692233004293;3.168406277263982;3.187221037906961;62.182646427423755;11.166297157194547;10.648346133388268;15.968646097710106;11.43709404333829;17.982369604525385;0.4301859555593878;4.65298130337517
18.7;0.3753091675713666;0.5970149253731343;0.5803834556802281;0.16400999834862146;65.20050687777525;1023.6878657427901;3.1777551066877923;3.2044967797917043;62.18453944733756;11.158755072241947;10.636240003776317;15.95092387481569;11.357530764481847;17.972491789669007;0.4296699400376561;4.6515535560409775
18.75;0.3750712848815281;0.5903814262023217;0.5811699608954823;0.15790815675123096;65.20323393419334;1023.1453928367952;3.177237462886805;3.2068382845923344;62.20747423043143;11.145423970943868;10.62340008002201;15.947024699116179;11.367725746624224;17.97270537162841;0.4291887824458395;4.649567034491489
18.8;0.37410470476523316;0.5854063018242123;0.5846718851642627;0.15763533352450815;65.05456533942173;1021.5158519296538;3.1832169488500273;3.2042195122006736;62.12854768583696;11.153704573751822;10.634120174409237;15.979646732236876;11.379349848859842;18.00255524636529;0.4297412794179808;4.650938641661299
18.85;0.3745604994567537;0.5854063018242123;0.5819419764445009;0.15698817715420788;64.88890088671451;1019.3333143349628;3.1789021848959833;3.1978332356074133;62.07701183783525;11.1598936919178;10.647190461019937;15.991636733209273;11.370389904790773;18.020113217637093;0.4307851353541804;4.651801832674134
18.900000000000002;0.3760345982423909;0.5771144278606966;0.5717773458787296;0.16230729504053976;64.86806044350185;1015.8495654093308;3.1701365783131017;3.1879539789091895;62.14044451195432;11.143521417899136;10.635368010951867;15.974982046483099;11.332460466635359;18.01660533274993;0.4315768915646516;4.650724251103795
18.95;0.3762942008894247;0.5754560530679934;0.568924416814524;0.16602204159014455;64.72337912452222;1014.9375689770835;3.173791187114307;3.190138765043724;62.15232279410484;11.136515732836202;10.635365766544513;15.964601933518427;11.322718247707652;18.01208095483895;0.43186125098407147;4.650866348209734
19.0;0.3747392259578695;0.5704809286898839;0.5657474352621706;0.16644823238088627;64.79576685472385;1017.2654198237911;3.175601490886106;3.1920347583082616;62.178645105737054;11.128678240304628;10.6310559425753;15.950989701700298;11.312266222526913;18.003075902987362;0.43170358207842024;4.650693407789537
19.05;0.3747639598277968;0.5655058043117744;0.5645585426669766;0.1645292700212817;64.63737106691651;1015.3904260799209;3.1775408391142124;3.1958019496899954;62.236173155513214;11.11186302206634;10.612196955536435;15.923007421241403;11.298952483437091;17.991996792560002;0.43214770071365927;4.648073860308794
19.1;0.3748923677660543;0.5621890547263682;0.5692046311936559;0.1653404900376514;64.74252934125077;1014.2695948961904;3.162558051714244;3.173698153135011;62.30293842327156;11.105342646839464;10.620562297150668;15.875449890042445;11.226740402841337;17.95871387903263;0.4326715628520088;4.649690899172473
19.150000000000002;0.37423108855458154;0.5588723051409619;0.565909512922264;0.1684874226458697;64.82924159885943;1017.1942876547085;3.163810100986789;3.1805451621150915;62.243401878847024;11.1029294554051;10.612915358750302;15.910448023552808;11.221261037139087;17.98220988815845;0.4321201950264731;4.647861274577498
19.200000000000003;0.37299917782550446;0.5538971807628524;0.5631188544778196;0.17104768752534416;64.30182979469951;1007.214775152064;3.162402174426778;3.1770273421811983;62.13446924710358;11.096740429909838;10.61668761785408;15.94892827228331;11.211622933727554;18.022619791811813;0.43306172463186493;4.648037057088029
19.25;0.37301963289843154;0.5538971807628524;0.5675059552087687;0.17016659205327633;64.25333089431774;1007.510038937518;3.1645757629932216;3.179157643892542;62.05111846308546;11.09434659333488;10.617492276106848;15.98038770042368;11.213625730498897;18.050904380146804;0.43308385618076406;4.64800447368988
19.3;0.37329845223785757;0.5505804311774462;0.5745915696726771;0.16888646641315108;64.14674521748442;1009.3174051417526;3.173857354007646;3.189517928199498;62.06840680288275;11.070656429305368;10.58814918904433;15.983248247803612;11.227257153468198;18.062294787362788;0.4326424926599411;4.64480571852589
19.35;0.373002448821197;0.548922056384743;0.5704656193007338;0.16929283875186188;64.04396636305377;1008.2195718091738;3.1758631220190754;3.1908727143882523;61.975552757825945;11.069155395330874;10.587396188084018;16.02282360418464;11.236613209519028;18.09533807901763;0.4327187848955286;4.6444716056256246
19.400000000000002;0.3724785557698089;0.5456053067993366;0.5692212044688174;0.1693159666520873;64.10555915761539;1009.0648647411854;3.175140365790553;3.192527304877809;61.94518249058093;11.055248139712596;10.586418975486989;16.04072310728558;11.240401393983278;18.109700899534865;0.4326266220997996;4.644720312273706
19.450000000000003;0.3719432813197772;0.5439469320066335;0.5664792343003908;0.16526457676620498;64.7892533449068;1011.7598093246728;3.171356062255737;3.1886142259994217;61.86237741595226;11.052314483339506;10.587923022118394;16.069340064099524;11.26557379234505;18.128513472384064;0.43240842802711915;4.645390625118487
19.5;0.37275425166193304;0.5422885572139303;0.5674433343756367;0.1705119557679943;64.81382519594978;1013.096594282115;3.1738972465290516;3.1937828432561512;61.75113131516622;11.052955663610305;10.588987411368985;16.122039211018585;11.287118541232482;18.1692195012642;0.4321259147933003;4.64524821578763
19.55;0.3726354612319798;0.5406301824212272;0.5681640810252728;0.1709183281067051;64.76344129790068;1012.7663016158149;3.1746285679475417;3.196962614190359;61.69577043108065;11.044992189470959;10.576456614550759;16.160843248769837;11.319655289346809;18.20136001452118;0.43205638031157473;4.642779410235557
19.6;0.3716812923853999;0.5356550580431177;0.5697748982020092;0.17211943529670637;65.08101142052155;1017.8377111094269;3.1698636237677906;3.2002921075616437;61.657169745825264;11.039358365181593;10.561561059098985;16.189408079675648;11.369895016915546;18.214670038340813;0.4306895439062816;4.640430408788564
19.650000000000002;0.372318620064287;0.5356550580431177;0.5723005783792647;0.17282030245786112;65.08124612678682;1017.4423504426227;3.1688059249150995;3.1947956649177787;61.60909007669653;11.03273630438394;10.564703930183606;16.20321064741246;11.376539061056233;18.22264529253337;0.4310096018654681;4.6414476753094105
19.700000000000003;0.3718643826590392;0.5306799336650083;0.5729900796003432;0.17325424961228403;65.15409775586718;1017.1945444568692;3.160671034758571;3.1909275289633183;61.797675335052304;11.05618099881488;10.55886527674217;16.12905691200697;11.325161582144599;18.157480046179312;0.43078784581055424;4.640828915315515
19.75;0.37150010540668243;0.5306799336650083;0.5688439132101522;0.173474905820978;65.04573113578034;1015.9535893363778;3.160589286908322;3.1892503625602346;61.69823432461597;11.064556550018626;10.567402054037425;16.16361159412799;11.348722322090797;18.19038901090644;0.43126214194764323;4.642088900864154
19.8;0.37131107062108004;0.5290215588723052;0.5714813617164645;0.1729501898002591;65.07546504102129;1016.1102667368899;3.15831802447912;3.189305954200544;61.62139396929908;11.054841313727374;10.564879074468827;16.204403669294006;11.367482073877781;18.222958165024004;0.43137445976426586;4.641547173009854
19.85;0.37082223635598577;0.5290215588723052;0.5695955305398321;0.17391621823836595;65.22364927820995;1018.0137666901331;3.1557429425185837;3.1875927197748086;61.567129434188814;11.041224651572993;10.56458206227852;16.24354178961297;11.381369919953823;18.25981898761752;0.4315560761288946;4.641710323702836
19.900000000000002;0.3702745633198288;0.5257048092868989;0.5699726438325858;0.1737629344776807;65.03731519601223;1016.7081421062362;3.1571194457223477;3.18972132603068;61.45405891939148;11.036767406573146;10.56980416300401;16.308981494007273;11.405120845866264;18.322077122154276;0.43204949481063587;4.642906003335235
19.950000000000003;0.3703230612753719;0.5240464344941956;0.5692182848906464;0.1741693068163915;65.01682536894235;1016.371552627401;3.1582712092376957;3.188132621853252;61.29537259402846;11.035122909487935;10.583276655877803;16.37984525110407;11.434841494527902;18.380245879302272;0.43247863364551636;4.644905915578172
20.0;0.3704769084075827;0.5207296849087893;0.563626273170493;0.17556921775036183;64.85012815668044;1013.3650618131453;3.1602530683794887;3.186822284958522;61.188073458160595;11.030040724073995;10.584607216912968;16.445468813242687;11.469355465786338;18.43731328562447;0.43287792490413424;4.645107739656287
20.05;0.3703586135977958;0.5207296849087893;0.5615060001816597;0.1749820514938131;64.89647400050315;1013.6342435632369;3.158740667902832;3.1846009017968497;61.09964676900442;11.020559009191665;10.587998899277373;16.493702243307435;11.479421141068562;18.47707497415199;0.43303549128857527;4.645730977766691
20.1;0.36996446790908083;0.5207296849087893;0.5597522798315411;0.17538842383252393;64.93975643357287;1015.1393579676236;3.161745718524623;3.1874558899361602;61.12512962201323;11.033314241086298;10.5867170618056;16.47583284738928;11.487309768077616;18.460458265569695;0.43274481344541044;4.645759212505463
20.150000000000002;0.3693406103714621;0.5190713101160862;0.566200849122889;0.17579479617123472;65.00928622465659;1017.5274470133111;3.1674963794212774;3.1921159208388104;61.34484395854877;11.047209362582647;10.571975501043168;16.381645037943724;11.496702180093695;18.38298351769307;0.4322081910944857;4.643836432379733
20.200000000000003;0.3685782040002307;0.5157545605306799;0.5654464901809497;0.17620116850994552;65.17323912476876;1020.4629050439675;3.1690483908090292;3.1912880582657768;61.45448532293993;11.045303015018888;10.566775527798171;16.335456168256233;11.492243434371593;18.344119677014984;0.43199979376849645;4.643598275181844
20.25;0.3684413548765384;0.5157545605306799;0.5646921312390103;0.17997374173841507;65.20527281583765;1021.6666471397278;3.1702420104454023;3.1922268250401302;61.45368005977255;11.047730378889906;10.565075326962493;16.337908901674652;11.498225057715755;18.34501893121028;0.43182280026116526;4.643369932932209
20.3;0.3682869702991763;0.5140961857379768;0.5646659195176085;0.18065052977935556;65.36691004431475;1024.7424744352593;3.167364079651964;3.1964144088983706;61.46765960460951;11.046370635112002;10.55526936818036;16.345648446870698;11.50532374931599;18.344325899142685;0.43112097545432526;4.641616090892481
20.35;0.36827565936775164;0.5140961857379768;0.564664630520105;0.1805596184157936;65.38531359030809;1025.5690472520794;3.167147755208641;3.197968959858371;61.47758647431667;11.046141588016308;10.55062692082243;16.345973616954808;11.511179563557091;18.344081564917236;0.43096146436678756;4.640883679777533
20.400000000000002;0.3679288724296029;0.5140961857379768;0.5644833208924487;0.17782665786478874;65.32657450251332;1024.4182470694536;3.163133284825196;3.196774794947141;61.488932797679986;11.048879896435984;10.550633538570164;16.350253644720237;11.49559623275176;18.347937838309726;0.43115003656503303;4.640789704869542
20.450000000000003;0.3677569533906505;0.5140961857379768;0.5688246606142955;0.17823303020349954;65.3676121823098;1024.7542410434628;3.1611834841096575;3.1969724380072444;61.50239681535143;11.049552920616566;10.547617266710416;16.35114064765201;11.490071947418535;18.34847853221625;0.43112530700604756;4.6402851786457795
20.5;0.36765321047407723;0.5140961857379768;0.5678663817991925;0.17863940254221033;65.48552504376987;1026.125866233914;3.160427643291956;3.1976629659151836;61.52719704937248;11.050299578656466;10.542882427666944;16.34201237978508;11.489713619024954;18.340418568754867;0.43094623883004746;4.639622955421097
20.55;0.3675671744512048;0.5140961857379768;0.5714064826717091;0.17904577488092113;65.61710244093486;1027.4300789313213;3.159256969610157;3.197774121004704;61.55596978102997;11.051797890868706;10.539006853860597;16.32952349497691;11.485689831652074;18.329111564012532;0.4307762958792755;4.639121716055128
20.6;0.36748168638744244;0.5140961857379768;0.5693971586433926;0.17722606136877572;65.72460728460275;1028.3999311504347;3.1582276964033924;3.198270786018109;61.58191897887976;11.053551968607966;10.535292239195627;16.31834164539673;11.48200756857775;18.318955709163294;0.4306173058639151;4.6386210390085365
20.650000000000002;0.3673193713262042;0.5140961857379768;0.5629173670146166;0.17789856187790587;65.84229351356345;1029.494758534437;3.15731450803312;3.198769416395237;61.605577092978756;11.055625225718247;10.531912976777937;16.30757848756822;11.476861123348927;18.30849556748962;0.4304363854151857;4.638174886892028
20.700000000000003;0.3665536174976137;0.5107794361525705;0.5639928312560774;0.1786200305258684;66.27247934719152;1035.5487128584098;3.160982187394981;3.201427339794823;61.63100517634638;11.043923128925192;10.513445240227668;16.28171673889403;11.47064324640401;18.296982300722707;0.4289915408219053;4.635478905521526
20.75;0.36640466269103267;0.5107794361525705;0.5678046091486144;0.1793414991738309;66.42471512702045;1037.4263874449446;3.1615917464982703;3.2023416981354744;61.63873174654268;11.048366134941913;10.511576338974914;16.27551842844894;11.4698553504697;18.28993185501051;0.4286998739958905;4.635223415265948
20.8;0.367024242885514;0.5091210613598673;0.5716163870411517;0.18006296782179343;66.55748471893446;1039.040355658179;3.161366839736021;3.2057154723369923;61.66845654687552;11.044882591810401;10.495466306254318;16.270895193622106;11.468512094369675;18.28702969141063;0.42838340043265233;4.632476501193034
20.85;0.3671884576839385;0.5074626865671642;0.5695209013127116;0.18224629575935047;66.70548435730129;1041.365936636072;3.1631195567892054;3.209770798744854;61.69308614588201;11.04596306487995;10.489334281780557;16.26869758942967;11.476412420130139;18.28247761731399;0.42787787480030504;4.631512633994927
20.900000000000002;0.3672753683886586;0.5074626865671642;0.5703289054473231;0.1819430863721283;66.87430608935914;1044.216914289099;3.1651470319432087;3.2132223601068977;61.72320273785917;11.046951443764872;10.482885502102254;16.257442139417165;11.472146319271395;18.27344524616479;0.4273490283822805;4.630651863223213
20.950000000000003;0.36693918084756644;0.5058043117744611;0.5691384722420629;0.18210890369135857;66.97338632106602;1046.3926329032877;3.1687931573669386;3.2175261065869183;61.754001236535665;11.048430541463924;10.481123070560407;16.251633573316127;11.45669902707882;18.26932101792305;0.42690727657870103;4.630671051555582
21.0;0.366876453862038;0.5041459369817579;0.5702037711867327;0.17937777068948826;67.3063313105576;1050.520720282058;3.1651909134519567;3.217170996172199;61.788683307652704;11.04745012889516;10.480487008176562;16.238104265832146;11.441403673949077;18.252282234522717;0.4261077735148206;4.630657019664942
21.05;0.36681600260021674;0.5041459369817579;0.5684480790242162;0.1792868593259263;67.51075873866067;1053.0614210760016;3.164692236100807;3.2172537151256906;61.78912709680622;11.054834782607486;10.484432753295264;16.233804861283044;11.435384960850095;18.247392243398973;0.4257346413894587;4.631298372993107
21.1;0.36695548242229564;0.5041459369817579;0.5666923868616998;0.1794326234557156;67.68795283046451;1055.347380779255;3.164924864471972;3.217949000495568;61.78371231256474;11.062914165285518;10.488957952694717;16.231416094294413;11.43071096476139;18.24374576445489;0.42546003063507787;4.63201452410851
21.150000000000002;0.367048925467701;0.5041459369817579;0.5649366946991833;0.17965327966440955;67.93442373478906;1057.6632373364437;3.1660461389330474;3.217627355665367;61.647295434998746;11.083741346107713;10.49751745308908;16.29168752372072;11.430187978951698;18.28958827330558;0.42526205962507235;4.633246507472613
21.200000000000003;0.3671705718376258;0.5041459369817579;0.5631810025366668;0.17987393587310355;68.18810726436368;1060.0931545904446;3.167326527163822;3.2174298165739006;61.513347184421356;11.10420997534791;10.506473723661225;16.35091805867426;11.428329733042624;18.33435374174986;0.4250742575426407;4.634571208547307
21.25;0.3672973238909771;0.5041459369817579;0.5622384367945676;0.1800945920817975;68.42416144768158;1062.1929445104984;3.1688260632991234;3.217203973992827;61.36821943632549;11.126450765495193;10.517258636776212;16.41261871217715;11.42644429479368;18.38104872439814;0.4249291767246699;4.636230449175923
21.3;0.367471892739564;0.5041459369817579;0.5626944464424857;0.1803152482904915;68.46135810473993;1062.7468330599868;3.1703774616283615;3.2184628863741778;61.292123911827346;11.140824150708994;10.526057440337569;16.438951515859433;11.424315126056989;18.400808134045946;0.4249051288682921;4.63760957678955
21.35;0.367700843521283;0.5041459369817579;0.5676802450325205;0.179843406713611;68.42144543179319;1062.6361386951833;3.171269634653578;3.219744950475231;61.254086924265614;11.15069899568957;10.534887015435066;16.444453436863256;11.42178417844716;18.404121154595913;0.42493969737936127;4.639032800848447
21.400000000000002;0.36796631443050326;0.5041459369817579;0.5644409395988707;0.17865047978099266;68.38844390709684;1062.5294344489373;3.1721341957558025;3.2207691383806845;61.2120672419343;11.160881460887005;10.544218687700244;16.450886867841607;11.420178260675746;18.4084715682066;0.42499064321521385;4.6404885676973135
21.450000000000003;0.3682253102692029;0.5041459369817579;0.5666107156741619;0.17855956841743073;68.37076096303515;1062.3182765443528;3.1721771381994515;3.2208196475055293;61.16907799386331;11.171178734380048;10.553612318683733;16.457202649903394;11.422076353249468;18.412984531696434;0.42506471527982154;4.641883773828322
21.5;0.36852344260019837;0.5041459369817579;0.5662509701296274;0.17846865705386877;68.33217689234057;1061.5515377512017;3.1709515388490783;3.219496785107833;61.14030675516684;11.175588659728591;10.562036909296877;16.460385145967212;11.427382252394573;18.415379117464695;0.42533427843641125;4.642939218348025
21.55;0.36874585072579186;0.5041459369817579;0.5642803591525495;0.17837774569030682;68.32060680172624;1061.0024486774623;3.168916265135034;3.2162034249297293;61.14763172844688;11.173899348419779;10.569692403207226;16.448514747768247;11.426204129916435;18.404610563163747;0.42564684832127936;4.643893163451175
21.6;0.3690660562717222;0.5041459369817579;0.5680461435396162;0.17828683432674486;68.31041995491239;1060.542911438257;3.167142288208352;3.21302403677408;61.15971075324567;11.171272977751968;10.576264810244709;16.433789460039304;11.425798328630908;18.39162714347637;0.4259188406063273;4.64465961277761
21.650000000000002;0.3697225511453127;0.5024875621890548;0.5732916061218278;0.17697777034833795;68.21654081554526;1058.113002388073;3.163217469307096;3.209584720326344;61.196078894944584;11.164793000308606;10.575509185594775;16.41945420946611;11.41171266147161;18.380975441718903;0.4262860458041208;4.64426499442177
21.700000000000003;0.3702058073481368;0.5024875621890548;0.5745024657547363;0.1719175854004713;68.20191442760343;1057.5484034069789;3.1618684449695564;3.20441071528701;61.20059670337882;11.16405899656069;10.581640986051983;16.403466126683472;11.4099815828576;18.370534391706343;0.4267507355850089;4.644959213832848
21.75;0.3706112922138802;0.5024875621890548;0.5726472246961347;0.1709836842253178;68.21103440799328;1057.4337362129822;3.1611552565721293;3.2003257087371058;61.208907139710895;11.166113872287086;10.586763728441078;16.386606409626296;11.407510839353924;18.35876972997621;0.4270331626831069;4.645620334302985
21.8;0.3706726057667969;0.5024875621890548;0.5696238107822573;0.17456163533291003;68.27043889182345;1058.501076282836;3.1614597046673985;3.200268321491237;61.23466037079131;11.170642559723953;10.588691640175186;16.365611972684164;11.401750042124238;18.3394771946458;0.42676468151797414;4.6460709578217125
21.85;0.370672069698618;0.5024875621890548;0.5679988547977688;0.17629573378986585;68.33869767869754;1059.7353542691055;3.161729236082189;3.2002991323229346;61.26325581008287;11.174852696359697;10.58973949785945;16.34451795974258;11.39650448791393;18.319868477372626;0.4264644805584614;4.646355975573896
21.900000000000002;0.370145114894232;0.5008291873963516;0.5730650888101771;0.17343395537417083;68.41939945397758;1060.9172202208445;3.160149350107263;3.2004312703251623;61.31879664401657;11.183951980272987;10.594462212966565;16.317191065753722;11.406991122316747;18.29557169875724;0.4261826639620455;4.647071432407568
21.950000000000003;0.3701321279830991;0.5008291873963516;0.5814930864081487;0.1723096205072523;68.45324853839833;1061.5164935480063;3.1605275894824696;3.201703075322945;61.38024330543359;11.190041531361409;10.593159589518454;16.28207707341404;11.411848708743586;18.264798292132575;0.42582774650184146;4.647007071033766
22.0;0.37011863504915593;0.5008291873963516;0.5796655847201819;0.1693426749190663;68.4860130107621;1062.167408889941;3.161132685702184;3.2030722660249946;61.43881486488298;11.197185252417787;10.592911731839704;16.24938846641884;11.415874993248375;18.235522285925974;0.4254808489573907;4.64708393423485
22.05;0.37010699398201147;0.5008291873963516;0.5770252202767472;0.1663757293308803;68.50861475775307;1062.7377363376381;3.1620414249666364;3.204458823189766;61.496808202939725;11.204362055212371;10.592684794306019;16.217113199358025;11.419778674814278;18.206654640690733;0.4251417026021421;4.647138252324879
22.1;0.3699977380027312;0.49917081260364843;0.580583631992277;0.16012964788203699;68.61105448717628;1063.9391122987856;3.1621230276425267;3.204384849061887;61.578158835516334;11.208885754494935;10.588896000476915;16.188857153092304;11.422452639541358;18.178551601012114;0.4246949403150402;4.646313927484443
22.150000000000002;0.3697280643692442;0.49917081260364843;0.5794763447613591;0.1604418381545083;68.62583435576099;1064.1543807586645;3.16329854564236;3.205375831587778;61.624922066945125;11.215752787424044;10.590624738493435;16.164588066550802;11.429278336754411;18.155696529296204;0.4243194502475946;4.646609881756856
22.200000000000003;0.36963911164298086;0.49917081260364843;0.586104710948574;0.16161103826017031;68.68569618537876;1064.2604850278365;3.163002190655513;3.204461084767327;61.66105598283276;11.225215509021565;10.597685448078517;16.14374470510177;11.440515435405848;18.134537144234592;0.42396293124861567;4.64784075775985
22.25;0.36960120670556074;0.49917081260364843;0.5927330771357893;0.15861296454131368;68.76242785322559;1063.8045553333482;3.1604118992512205;3.2003324378959217;61.690826271380224;11.23590783159474;10.609620747986547;16.12337173047351;11.450611572272582;18.114803939633237;0.42383174653880495;4.649975752337138
22.3;0.3694811755581931;0.49917081260364843;0.5897413257222867;0.1636677181197732;68.79444053366166;1061.9573240730974;3.157505522212676;3.1938859729278053;60.93082948423726;11.23207682294611;10.632373928819906;16.496573952583663;11.523819954781226;18.413613055846344;0.424053825933824;4.65379918342635
22.35;0.36945257612838955;0.4975124378109453;0.5885536152009737;0.16858132835478434;68.60480090710529;1056.5861211832919;3.1551762667543275;3.1878625430227285;59.77720417644362;11.214648776544076;10.651943469116981;17.063376817976987;11.630608873068121;18.873817205086358;0.42456268729747787;4.657141581931085
22.400000000000002;0.3687614326801128;0.49585406301824214;0.6078364611046949;0.1630688880511224;68.6660446579196;1054.7132164451232;3.1535823327941883;3.179072673529103;58.57558326503756;11.204186011815713;10.688360660145875;17.65246489917534;11.745899791829293;19.347921292802756;0.42507124270316193;4.663034183997173
22.450000000000003;0.3685243907899852;0.49585406301824214;0.5861781941583479;0.1664196836969214;68.65599103679509;1053.262106138147;3.151461323016203;3.17477439677509;57.8452169650172;11.199835934726858;10.704842418653719;18.011107302071437;11.807017867748986;19.63618836979744;0.425326532146877;4.665839689508208
22.5;0.3664279776036898;0.494195688225539;0.5713541011005105;0.1658812815795947;68.92825519040669;1057.059146422995;3.1518949877903233;3.1691782617785313;57.84776225553226;11.221995478039965;10.723729172500818;17.99250340621223;11.798563237411766;19.614537093003825;0.42513211061971407;4.668735652378783
22.55;0.36567681879859526;0.494195688225539;0.5710867670124888;0.16282263868149627;68.98835015324161;1057.896021206834;3.1512173222132702;3.168439434997019;57.918774652694225;11.232670927900358;10.726574942929318;17.949171967661044;11.790647058343032;19.576989338273638;0.4249220219760952;4.669306368592133
22.6;0.36528039894134373;0.494195688225539;0.5723014643862252;0.16074277444801932;69.01692926870554;1058.3030183766393;3.150404672101832;3.167767517181487;57.99597817549798;11.239084273573804;10.728605902917607;17.904261051237263;11.786580361284589;19.538542181395595;0.42481755630757745;4.669716474233393
22.650000000000002;0.36473899361571677;0.494195688225539;0.5729410408281898;0.16224212698699447;69.06456286264087;1060.0377878407037;3.150812911200345;3.1706184330218203;58.14352751755662;11.236156386214315;10.727090915289418;17.82221390000977;11.769339622532383;19.471140207807824;0.42460618949245027;4.669348544584894
22.700000000000003;0.3634523934960218;0.4925373134328358;0.5735806172701543;0.16269601522378951;69.11831310660762;1064.882418625597;3.1563980440488897;3.184965719596123;58.886619940658164;11.236917387892607;10.708850507367014;17.44852061588588;11.610007417804084;19.176261925828296;0.42414796945750355;4.666024802076644
22.75;0.3627588330990501;0.4925373134328358;0.5742201937121189;0.15922245351021558;69.2351319865904;1067.999045182157;3.1582943653432753;3.1894295124257606;59.19749105891064;11.24899430996734;10.704642678242621;17.291740399065908;11.562804375676611;19.047583572014076;0.4236487218251863;4.665641250487012
22.8;0.36170857688127617;0.49087893864013266;0.5748597701540834;0.15761504397573223;69.35130647198571;1069.4026408977552;3.155097653810629;3.1887872957224106;59.32610754586553;11.243072461807655;10.693767214276807;17.245579512020115;11.544025093781;19.007040356208737;0.4232000682615876;4.6634995057028386
22.85;0.36106817358314536;0.49087893864013266;0.5754993465960481;0.15890306897266493;69.50224788948994;1072.542489592858;3.1553782982172063;3.1905609710227116;59.44258176002012;11.24367325932961;10.690673023101663;17.190819254046193;11.540726482484748;18.958331725997912;0.42270542094928;4.6630792199844455
22.900000000000002;0.35987372374806603;0.4892205638474295;0.5754887994665321;0.15517068796276656;69.67530559322778;1076.0161824443505;3.156410897932785;3.1930915207435113;59.539210778338386;11.247103571029825;10.689841677513527;17.14608870034239;11.558376497310263;18.91509490932822;0.422112368570658;4.662877645516075
22.950000000000003;0.3588474326566798;0.48756218905472637;0.5743010889452193;0.1564522429147357;69.8733164465128;1078.0313072107579;3.1520867959502654;3.1909197874200643;59.6905901521521;11.239172225751224;10.682980686416345;17.070852043855044;11.565107519409048;18.852295924268407;0.42175468028798213;4.662149861433479
23.0;0.35818039991124956;0.48756218905472637;0.5732285782781257;0.15773379786670472;70.03163750950418;1080.902273439579;3.151716725090061;3.192233205386492;59.814367530590935;11.239365796377824;10.68161320287113;17.00735892856018;11.568397328372102;18.79880813280493;0.4214121270749463;4.662186175898028
23.05;0.3574429654703414;0.48756218905472637;0.5688820091475151;0.1567322642968223;70.19599393172003;1084.2030426171796;3.151452102103656;3.194004871642496;59.94401354397868;11.238072389143763;10.677976712252141;16.94122344596725;11.569578118214915;18.7435806049801;0.42099515368559126;4.661892016527951
23.1;0.3571282621992741;0.4859038142620232;0.5689263876438592;0.15553188477694313;70.49359341735686;1089.1676583999451;3.1524673676019295;3.191607934351572;60.028832671637346;11.240785599001386;10.68319301707049;16.88523009108273;11.546610157363219;18.69963669354615;0.4208475354456237;4.66311494419325
23.150000000000002;0.3564206708063053;0.4859038142620232;0.5695502468599677;0.15433150525706396;70.72459583806283;1093.2319135815542;3.1518067971426365;3.1932305025632672;60.16550657507911;11.235956936493999;10.673889259045099;16.820409222570458;11.580279249936426;18.645023830759868;0.4202989405407639;4.661898292895788
23.200000000000003;0.35566556147263517;0.48258706467661694;0.5683625363386549;0.1531311257371848;71.0458167067944;1096.4568884930654;3.1479664657230475;3.189864404367545;60.29921381877032;11.230072712254751;10.67249677256652;16.756072307406548;11.610989580447152;18.58729995777761;0.4198761989710806;4.662024582627431
23.25;0.3549854837534209;0.48258706467661694;0.5671748258173419;0.1519307462173055;71.26151159836743;1100.0062578321185;3.1475845535218645;3.191206193113212;60.43281085319121;11.22689257572863;10.665548080270572;16.69250149395387;11.651083279093351;18.532628740229566;0.4193795795338427;4.661236646918759
23.3;0.35423289191582263;0.48092868988391374;0.5690281020628651;0.14856011901567978;71.50634399374327;1103.8654099422843;3.1462972819007557;3.1937183178471424;60.591446904438456;11.216796020774709;10.655619709709223;16.617334423942786;11.70159729323965;18.46478713828673;0.4186931940432006;4.660176481762637
23.35;0.35390762653903635;0.4792703150912106;0.5743579183881558;0.15162702829081764;71.74654883132027;1108.1605528469242;3.1465811996461905;3.1983332048748485;60.755331658636;11.206217575111058;10.639344065685371;16.547455770152677;11.730749429517951;18.405425189964696;0.41823305485507206;4.658070817520449
23.400000000000002;0.35269884508719773;0.4792703150912106;0.5768722136934373;0.15067164914752268;71.87959995490704;1111.3535644158953;3.1494938313148513;3.202141046228225;60.89801407525389;11.205768890752212;10.636693877512116;16.48464280427083;11.737492064923508;18.349286744709186;0.4176756933708999;4.658185618456414
23.450000000000003;0.3519381580821827;0.47761194029850745;0.5727230406032087;0.14915724737791147;71.93542556862573;1113.7852436946362;3.1524995467925905;3.2089271068496443;61.001995820563124;11.202347129498255;10.635024579587123;16.438440693945257;11.726702946188682;18.308921680713595;0.4173679481972759;4.658237584289908
23.5;0.3521462265090668;0.4759535655058043;0.5706181584521328;0.1445011793530946;71.78714820795022;1112.9639474080614;3.1596321303626143;3.212715438547924;61.078249354391396;11.205938750659309;10.642244091926234;16.402052890842462;11.730576136972884;18.278709411162648;0.4174736022261021;4.659608676690922
23.55;0.35130825930994086;0.47429519071310117;0.5718451516442546;0.1456799632780862;71.77569727112902;1114.3400017940783;3.165446873428172;3.216071251243601;61.17038310188723;11.208468780649682;10.652805103533696;16.358160643971207;11.750325725423254;18.238430872706566;0.4175106861894697;4.662007760116554
23.6;0.35107730706562296;0.47429519071310117;0.5744474772964967;0.1439413212281736;71.71123664424212;1114.5495276580712;3.1696534921010833;3.2180995224228437;61.25060032298469;11.212397864173408;10.66165198058788;16.312600051717055;11.750657246453196;18.198366341822126;0.4175179953050913;4.663915414468691
23.650000000000002;0.3512582882318599;0.472636815920398;0.5785738156584221;0.13522176045992484;71.430120825121;1111.6954963782791;3.173426722305673;3.219102545452797;61.29552644036516;11.216645281239046;10.671080969021997;16.27126694075266;11.722913533666231;18.16274113137994;0.4178469585782446;4.666112649526746
23.700000000000003;0.3521158635267486;0.4709784411276949;0.5778898168936974;0.14046403712834843;71.38188936695985;1112.7955886854063;3.1800815137790193;3.220165499008248;61.33426736107113;11.225283381130478;10.683519246172652;16.239483888000372;11.74326477332208;18.133762482159405;0.4179750582902578;4.668776338125244
23.75;0.35210338399257485;0.4709784411276949;0.5792544564444162;0.13872539507843573;71.2615381696022;1112.7511168834512;3.184202349182844;3.2215464976067145;61.4135866411533;11.225868717208193;10.685423651490453;16.192437444129833;11.744638120806064;18.096393456467002;0.4181080745377716;4.6698018052835994
23.8;0.35091546669661755;0.4693200663349917;0.5724763417869636;0.14302861600116312;71.25837796707849;1114.5840949714004;3.1928996377226633;3.225038988439912;61.397908843812715;11.234015057360276;10.698704973501112;16.176499792019264;11.768739338086426;18.080832936449607;0.41804695359442096;4.672036653543328
23.85;0.35097919805550953;0.4693200663349917;0.5686109467384473;0.1435531811788895;71.22205319552891;1115.384304488606;3.1973413985854156;3.227927093415126;61.47198913826458;11.235187538789207;10.698051587689385;16.133067381305704;11.766317744409646;18.04450177686652;0.4179419058266312;4.672293574107741
23.900000000000002;0.35063126463521005;0.46766169154228854;0.5733341240354477;0.1488321971148472;71.17002840518514;1117.8772511157888;3.20458782979406;3.2370934640007603;61.59078530907324;11.225940157528816;10.678027603955494;16.075834909769007;11.744383883988043;17.994169412036907;0.41737746537960274;4.669606184200732
23.950000000000003;0.3505012516254678;0.4660033167495854;0.5780573013324477;0.1483269884650038;71.21691912852567;1118.367432733929;3.2058289279617456;3.236308774587836;61.695980574544;11.218148162783052;10.670894928613944;16.023726993854762;11.739608332681069;17.94857525753987;0.41739941501469857;4.668992417875801
24.0;0.3505640877625902;0.46102819237147596;0.5820665436982653;0.14595272449351349;71.03619791626922;1114.5430278604163;3.198812178786157;3.2368833853092274;61.735401941571276;11.221621750907397;10.6592843728939;15.992696402810717;11.720204817221562;17.933363463925915;0.4179919984324416;4.666678944693047
24.05;0.35047385990898783;0.46102819237147596;0.5715241006093703;0.14483725537567205;71.02475340005265;1114.8788814572854;3.20261539596526;3.239830593469849;61.83830992113551;11.223398039098955;10.65054988443153;15.933218773002883;11.72060555982205;17.889968678497212;0.4178632351592026;4.665567465072229
24.1;0.3493520172834959;0.4577114427860697;0.5692236967994004;0.14187124408781993;70.920740389209;1111.4818818549863;3.204750455716391;3.2419694454011876;62.04353047974162;11.214687694396243;10.646076204279938;15.826295516792921;11.730288909964532;17.801590948856546;0.417803153452442;4.665629654614315
24.150000000000002;0.3498913314534657;0.4560530679933665;0.5697673871738378;0.14300790363923188;70.76961594997869;1108.231752722676;3.2054611387244454;3.2415558793028043;62.07414608040004;11.222694884538083;10.651162802387548;15.797224419897834;11.711775193120955;17.779501348534794;0.41825951703904235;4.66671263474499
24.200000000000003;0.3503885311696849;0.45439469320066334;0.5763613940110837;0.136324526478111;70.70537496005477;1107.7384973588598;3.2116393505761893;3.242820165076779;62.09601613619447;11.231976573834569;10.652887890826515;15.788890815113602;11.736069954172915;17.77761703370613;0.41861666010669685;4.666643262990006
24.25;0.3502087559141924;0.4494195688225539;0.5708547679227126;0.1364445084475887;70.41738297526128;1103.9598464919873;3.2183784254275043;3.2448298063957774;62.148475105091215;11.233802001711025;10.642994492912301;15.761721864983125;11.76875432214807;17.770484836628064;0.4194480166163461;4.66558751848935
24.3;0.3495881716542293;0.44776119402985076;0.5739638902479469;0.13434632171556782;70.38904005036892;1103.8701761300597;3.223659816276928;3.2457301492920383;62.302091810424436;11.223980190922099;10.63010657014423;15.69559430460238;11.812014233812096;17.72462605965069;0.41953701376054703;4.66509580977106
24.35;0.35023162490534165;0.44776119402985076;0.5719421486715874;0.13500565796385913;70.23636554199601;1102.2017141473793;3.224614689270961;3.24584294318159;62.26208179099636;11.22680892706719;10.634682645840593;15.715258996087606;11.809661239413296;17.738758448002308;0.4199699793695577;4.665926439075643
24.400000000000002;0.35076155659821745;0.4461028192371476;0.5724858390460248;0.13278181292114866;70.00332325688137;1100.283105100023;3.2276907811785454;3.2474701933975925;62.16321922414152;11.236344432746854;10.64819268628251;15.759267471155598;11.825147328490923;17.772074805110506;0.42050620823369506;4.66771313046
24.450000000000003;0.3513850968454861;0.4461028192371476;0.5730295294204621;0.13579430066149953;69.8875955971473;1098.7329457943886;3.228392458163384;3.2477707387560164;62.12754965038515;11.238989153411088;10.65162409192502;15.778937467951744;11.820020371698963;17.787412033216444;0.4209056711257381;4.668112134653392
24.5;0.3529808752985045;0.4444444444444444;0.5755769174024843;0.1476249423401068;69.90662458036495;1098.5693048992132;3.2265386730150873;3.2474904796622424;62.10022978741358;11.23991657491053;10.650476479992003;15.790895631675607;11.815370926112585;17.794071136464385;0.42106717132134486;4.667893563803191
24.55;0.35203537510153443;0.4427860696517413;0.5744839041647687;0.15210118005052697;70.00012868645625;1098.5422137123408;3.2242658555217734;3.2399293442619537;61.98283640092063;11.2540317370238;10.659356316258307;15.855270789916656;11.829864314884405;17.839570267606874;0.42159240518215396;4.669469247701475
24.6;0.35169761924675536;0.439469320066335;0.5728060210208293;0.15590709692303678;70.10902379609881;1099.9640008656909;3.2250647369832466;3.240161393356143;61.94370797202882;11.249130350778424;10.660606819371333;15.896498044268203;11.82013269760641;17.866384298426105;0.4219189108505445;4.669194858685263
24.650000000000002;0.35102732341006665;0.4361525704809287;0.5714205728300019;0.15507848403357571;69.95965273842252;1098.6651435434633;3.2278365832751117;3.245662623954551;62.03858895790846;11.238650218772898;10.660113700046413;15.855760669471344;11.841525164548203;17.827391203036633;0.4220412142475726;4.669400646008505
24.700000000000003;0.35146234894956174;0.42786069651741293;0.5820587043250427;0.15326525637031752;69.73893211140727;1095.8844152765075;3.2288267386950698;3.2430968546401218;61.88006158041675;11.255866718086633;10.679485572309401;15.932976313093082;11.895151893113274;17.8946030156035;0.42319269942366344;4.672210272105331
24.75;0.350334867358417;0.4228855721393035;0.5726303428647843;0.1512811203403721;69.46059499716206;1093.2194715111104;3.226486424502411;3.242835101748723;61.78997946139207;11.261267126443832;10.662470867881192;16.001891327627487;11.921761345002682;17.9509532107244;0.4233233273588617;4.669355698277774
24.8;0.3502320312191038;0.42122719734660036;0.5680746759396129;0.1492969843104267;69.76939232229459;1098.2766032869629;3.2268972469564194;3.2434427891133266;61.639656307791064;11.264454409957573;10.664564197217075;16.089660351436883;11.98388254310113;18.012034635787252;0.42267241747908263;4.668717377747324
24.85;0.3500070059178086;0.417910447761194;0.5649222822652755;0.1496931275961665;69.83993025779283;1099.3241811576033;3.2237255062006693;3.2394775975137575;61.38089413555166;11.282926534482787;10.68301333365015;16.199775124236716;12.04747552924994;18.101575602508287;0.4231934654449174;4.670916103737798
24.900000000000002;0.35069969652262784;0.41459369817578773;0.5639105802063828;0.1477292185694754;69.99287349212297;1099.7706816833468;3.221165360176838;3.230174409869617;61.13265112838339;11.303004783781887;10.712045267527012;16.316093825750485;12.10749253039519;18.191222885279675;0.42380244077336016;4.674439708390776
24.950000000000003;0.350813476957146;0.4129353233830846;0.5631078836850371;0.14476929269732874;70.04768350244946;1099.122269096927;3.214006596340638;3.224192951073945;61.020974246992246;11.299027419347018;10.712135883107154;16.388895351601587;12.131906894810598;18.249348475377996;0.42422763205025016;4.673106749629676
25.0;0.35123787007945484;0.41127694859038144;0.5647333852554843;0.1432532769647894;69.84239634884703;1098.0671867514457;3.219020011057692;3.2253442679434206;60.800898744112615;11.311445655968079;10.726968261133942;16.48064618003845;12.16741137735866;18.329055110624868;0.42478942557239746;4.674703242434602
25.05;0.3508058396707197;0.4096185737976783;0.5603369873033821;0.1405261568473418;70.11855891514021;1103.1269360363203;3.221384169277818;3.2261199601546173;60.77177464944793;11.314647469173424;10.73078720463886;16.504645556401467;12.142571017264109;18.34669929255387;0.42454296295492405;4.675069862053331
25.1;0.3505514231734929;0.4096185737976783;0.5592160933260715;0.1386288198549015;70.25646619601808;1106.0331343580415;3.223011872627928;3.2273203246657425;60.752330890518266;11.323100139042262;10.734520739047278;16.514906909535892;12.146584511621903;18.35437412904985;0.4242760628846549;4.675381162952557
25.150000000000002;0.34947272779880256;0.4079601990049751;0.5575660909217272;0.13790967343602034;70.62443306204533;1110.6974025467957;3.220460279284384;3.2211049972678323;61.10340589932072;11.278950261026313;10.732520481092735;16.363057347575936;12.12792404100197;18.229353445203028;0.42402017369162825;4.6748683824831145
25.200000000000003;0.3499942512579715;0.40630182421227196;0.5569575578303771;0.13605196797047547;70.58383566520396;1108.2617111673792;3.2188062089954355;3.2198857776976606;61.18328271590601;11.289465712675787;10.736252122290962;16.339812438116933;12.130614195644013;18.21177261611808;0.42437957143367433;4.675576635559362
25.25;0.3494027961923679;0.4046434494195688;0.5615206563935438;0.1366675098829655;70.36633700997722;1106.2030153820076;3.22479833273913;3.227816660510041;61.269200175562425;11.293805346862364;10.73593039289451;16.304036471771987;12.139253314652334;18.186872374276312;0.42458202814220314;4.676000287437596
25.3;0.34884764638017624;0.4046434494195688;0.5579686298443391;0.1320179463559472;70.45434028798716;1109.0296708827696;3.2305473039755643;3.233883904195444;61.319439226791125;11.303701089821804;10.736336733175817;16.275218947143028;12.134819257637506;18.163914783248693;0.4242221035123313;4.676377177871035
25.35;0.34889448365636677;0.4013266998341625;0.5538633896835332;0.13169727005299559;69.89277507799025;1108.09157027196;3.2403683616166084;3.2431622983980994;61.43774775337188;11.302287230831201;10.727124885180645;16.195068373203316;12.103409193364099;18.100366384849043;0.42402255267613187;4.675966047880517
25.400000000000002;0.34899061112350427;0.4013266998341625;0.552852590405557;0.13029053267924584;69.93137706510409;1109.694056143344;3.246676590470032;3.2471238288231237;61.47600675752553;11.307359503143815;10.726595178384157;16.17191825742452;12.099913611040039;18.085133933306082;0.42393486230074945;4.676284328361329
25.450000000000003;0.3485763434519982;0.39800995024875624;0.5581926075288721;0.12816487361133921;69.90197254447062;1109.2995776588564;3.2551019778553694;3.2517842263159484;61.35904185513467;11.323322154680413;10.74249801221251;16.194369378024458;12.116386420166483;18.10778112935124;0.4243587500967256;4.67885519679967
25.5;0.34881554793171726;0.3946932006633499;0.5635326246521872;0.1260392145434326;69.94219260466431;1106.4312073398935;3.2590472048782355;3.238586486548223;61.328468524485665;11.341139719098406;10.769321760982866;16.175168508757825;12.136863882433156;18.095329587810696;0.42514099237528874;4.683648374187435
25.55;0.3493665996219536;0.39303482587064675;0.5688726417755023;0.12391355547552618;70.0223754449731;1107.4331775342591;3.261831972931461;3.2395891044768277;61.36217289159089;11.3429167037914;10.761271794667291;16.14355081390917;12.161418874639264;18.068123627607907;0.424890766672299;4.68247329423246
25.6;0.3483059647289589;0.3913764510779436;0.5722102803788078;0.12178789640761956;69.72382721731908;1105.6121478760501;3.2691333347210514;3.2471499632519873;61.349311828012894;11.35056763205307;10.767728267360559;16.144070819772363;12.194010878515547;18.07289057560844;0.42513936840722905;4.683726448248898
25.650000000000002;0.34804452602840047;0.3913764510779436;0.5655505060011716;0.13294141290221362;69.57813614975335;1105.493841879562;3.273898499112471;3.250338202844525;61.382761944102874;11.352439826398477;10.76790643366651;16.12325410398353;12.19112062226139;18.05783099896761;0.42513942128393073;4.684135265521721
25.700000000000003;0.3479939834764221;0.38474295190713104;0.5611389930492212;0.1299611536198686;69.46672661918194;1105.0373556903144;3.285814472540749;3.2547687040885966;61.84609929277359;11.30106772683278;10.75849104965289;15.880403177928425;12.16718536063246;17.876940048183435;0.42525893500625456;4.683139557315358
25.75;0.34767553261684464;0.38474295190713104;0.5522309572458997;0.13406323835941159;69.15281352096231;1102.6933969524805;3.291380174459568;3.257503945318964;61.8726686358429;11.30449819237494;10.763021626833218;15.855567475968233;12.148891996054644;17.861235827864157;0.4255566186903224;4.683885104696995
25.8;0.34792834815168244;0.3814262023217247;0.5455711828682639;0.1339202151682795;68.57597965769222;1093.9868328265522;3.2937857904715377;3.2561159627606115;61.87081245833081;11.3027696680809;10.769079783967188;15.822100351643577;12.129547281526353;17.84026319716175;0.4268039486801427;4.684898230548091
25.85;0.3472612903852893;0.3814262023217247;0.55215278070804;0.13347633479554977;68.50246628432068;1093.6155464796302;3.299481246548063;3.259611089906358;61.873537375294994;11.310013833966163;10.772451035224211;15.809864090507565;12.123194653837626;17.831263151553742;0.4266069914946786;4.685323422499956
25.900000000000002;0.34848799281212717;0.3747927031509121;0.5620095746180205;0.13303245442282002;68.59861022443097;1094.5119091177935;3.30558656346196;3.2551840416314954;61.827071113533584;11.328378764699787;10.785463603920348;15.83119054129663;12.169458518425458;17.848127225465056;0.4265161955361407;4.686714350336489
25.950000000000003;0.347441493951939;0.373134328358209;0.5636036185156785;0.13258857405009028;68.69125330079791;1095.6140079141476;3.3127887569175223;3.2561014009313167;61.74792689871997;11.336451278109992;10.797904591020519;15.861002811895652;12.18021258418061;17.865045358705668;0.4260913485151381;4.688597288476345
26.0;0.34664042347358387;0.373134328358209;0.5509624927722356;0.13214469367736054;68.81734474876491;1097.1002685976998;3.3164699786853564;3.2571977474485276;61.69886525259507;11.338808257435035;10.799447552072941;15.881472893985128;12.172935159621392;17.877421781061653;0.4255484012053679;4.688336293942623
26.05;0.3458661146777573;0.373134328358209;0.5424321471816818;0.1335527895911135;68.93380960227384;1098.4385561204645;3.320486047374815;3.2583292110311945;61.64052903181447;11.343110369413079;10.801854860176254;15.906239852812073;12.168300577844313;17.893726304955614;0.42504746259897314;4.688216577745391
26.1;0.3452189247645849;0.373134328358209;0.5393256872064391;0.13252613550843595;69.03409453293462;1099.5792741399591;3.325265478628184;3.26084769174986;61.566018732609365;11.350149756371177;10.8067044468683;15.940051746633472;12.16957002587403;17.918360932157817;0.42470468690196383;4.688442018391273
26.150000000000002;0.34562055612697007;0.36981757877280264;0.5374162196874015;0.13081305255917128;69.12140314942957;1099.7156433270925;3.334041838136302;3.2651991578882664;61.47585302734502;11.352639592504934;10.810540145881669;15.99550208237446;12.157482506407007;17.966632554678068;0.4248197984959632;4.688046655568789
26.200000000000003;0.34498619462768676;0.3648424543946932;0.5454300695232455;0.13036917218644153;69.59145532163042;1107.8000411628361;3.348154254528891;3.2719195542147297;61.249910462212284;11.37567527341474;10.840637400247168;16.104673681667546;12.200653423806505;18.043001262612403;0.42426571946672714;4.692316257537977
26.25;0.34445245327749935;0.3648424543946932;0.5450723315868458;0.1299252918137118;69.67644677106826;1108.8732182109968;3.3535290159442654;3.2751341256012005;61.151754370522205;11.375259811124009;10.844195732373898;16.157312521786057;12.213366277879704;18.080990215587583;0.4240265091665359;4.692347025308266
26.3;0.342556772247685;0.36318407960199006;0.5463889174959384;0.12204547995589263;69.9054401044808;1112.902463338731;3.3656510638081687;3.281617178257088;60.98407940543243;11.387869187046007;10.861141226810409;16.24035541900163;12.233956802056545;18.136042944998984;0.4235517810134542;4.694904295500303
26.35;0.3425303789822192;0.3615257048092869;0.5478622342555839;0.12335390457012951;70.0803519091449;1113.5192980542452;3.3643352813028886;3.2713691538813583;60.88118437764666;11.38952606710228;10.874555065488757;16.28957780746151;12.267297546189532;18.170068952140326;0.4235224065897364;4.696546490603379
26.400000000000002;0.3428512366214289;0.3582089552238806;0.5493355510152296;0.12401060427272359;70.1432349846616;1113.4549847263372;3.3697134021045163;3.2763624040277364;60.83331088935515;11.3772171755209;10.847786364881772;16.341659706821414;12.277652228089865;18.216240112347197;0.4231221700124682;4.691274216442155
26.450000000000003;0.34123421182475383;0.35655058043117743;0.550808867774875;0.12412327195354056;70.24681015390351;1115.0413564623673;3.376404196830383;3.281724585871651;60.780608659913206;11.368457599289428;10.847318328129244;16.397888034956893;12.267358392311793;18.255941734095106;0.4228773963457662;4.690978009698318
26.5;0.3405848031609792;0.35655058043117743;0.556914930993905;0.12540464776495863;70.24294319343376;1115.850422420572;3.3826692749981215;3.2868511689730546;60.70347436193905;11.363624462287056;10.847352327787815;16.443502222436294;12.271422162328815;18.290376738930973;0.4226577985948452;4.690693802234631
26.55;0.33967516058095687;0.3548922056384743;0.5606082579131213;0.12575843263152908;70.18377821461047;1115.3545589068608;3.3890069010349864;3.290835778636035;60.56658750179516;11.366910411192393;10.850546958588321;16.504428933885837;12.275028484318044;18.34477621232308;0.4228910723961148;4.6907759638623
26.6;0.3363685676077074;0.3482587064676617;0.5552288180538116;0.1227368043078092;70.57214527300803;1122.879373754236;3.4014779948641203;3.3039420616232085;60.40882063655899;11.367904486339484;10.861322248744862;16.56881937331744;12.306692734235241;18.392154115221054;0.4220769665820203;4.692515792453245
26.650000000000002;0.33521426493271;0.3466003316749585;0.5639964035217778;0.12285202503312861;70.65332918359462;1123.673539737412;3.3947198672716845;3.298872321878549;60.4359102747372;11.350640051607675;10.860532293157375;16.557598439908855;12.271945163007226;18.384931373806808;0.4220456512120369;4.692977497375611
26.700000000000003;0.3353042592688306;0.34328358208955223;0.564024459593642;0.12296724575844806;70.84243682245369;1128.698106643203;3.401702206243109;3.3029232455677016;60.311767308210214;11.364355577517564;10.87061576595158;16.602706703281548;12.282436207209713;18.409994744583365;0.4212202786902812;4.694866353259802
26.75;0.335292915616496;0.33996683250414594;0.5596487683327485;0.12308246648376747;71.15582732538324;1135.1984774473885;3.4022949143998065;3.306525073598137;60.2802745149289;11.363028081753937;10.859417878956542;16.609554147744014;12.287377262039286;18.41108302646766;0.4203462835490763;4.692360570841855
26.8;0.33692495487396384;0.33665008291873966;0.5611220850923939;0.1233821989214067;71.62159147806241;1143.3166326789155;3.4002111377655297;3.302400575712561;60.146599750108756;11.370765586890638;10.861870568383814;16.633510191020147;12.30117982428887;18.42793518250859;0.4196629616366806;4.692451136405503
26.85;0.33687987765330735;0.3333333333333333;0.5534496911535423;0.12331290793440633;71.88180791165689;1145.7761218621738;3.396327502345749;3.294983088745141;60.17177104838481;11.357860527438374;10.85550036230938;16.6200432175398;12.24430114652157;18.418967106233257;0.41954822313328394;4.691202528603008
26.900000000000002;0.3365698325300349;0.33001658374792703;0.5640687186116851;0.12016641354388546;72.04723621171662;1148.1227358914973;3.3876042774021826;3.291418676341975;60.124384594119604;11.359228572790638;10.855353990722767;16.65315827782242;12.262886508645686;18.44284103439841;0.4194860924902352;4.690932160095609
26.950000000000003;0.3347277673431346;0.3250414593698176;0.5551027013361616;0.11873670804167202;72.75690972201299;1153.9825114376463;3.371663871585717;3.2820794654723593;60.00718308388247;11.372903769812137;10.892114044910288;16.719219342601946;12.192315915010438;18.4596667547936;0.41841977216444065;4.696662639848041
27.0;0.33415525161298476;0.32172470978441126;0.5583988112211391;0.11730700253945858;73.07293511165818;1157.183710484782;3.3638652579821637;3.275817421158438;59.97050462234438;11.373291653264138;10.900650271782421;16.73529846381674;12.205269180119236;18.463443673151097;0.4176628987091778;4.697889171740306
27.05;0.33304604450168607;0.3200663349917081;0.5601172757082171;0.11615712351781833;72.65898220614591;1151.9290313938138;3.3653723631860024;3.274087222414682;59.87909486014853;11.381999295453966;10.903158787711861;16.763099851943668;12.242903349690163;18.485912262657813;0.4178251383769585;4.698313202700363
27.1;0.3334115439638477;0.31840796019900497;0.5633860044407741;0.11644826250854001;72.36144733136827;1148.095361570484;3.3632169820570077;3.2721279915920642;59.84686597636164;11.379359160554946;10.903637328307424;16.759794443278206;12.234572725117408;18.482023784707838;0.41790821906140435;4.699173018947887
27.150000000000002;0.3342087325033156;0.3150912106135987;0.5600764286015616;0.11733635861577146;72.08064758480101;1153.3409856423618;3.3674219559187617;3.282847453696029;59.8769508178877;11.365577528007794;10.88380209578913;16.750125693607725;12.2247367012871;18.468698396524182;0.41699651885748;4.697384521015557
27.200000000000003;0.3313215760965622;0.3117744610281924;0.5544551324183735;0.11630614182526053;72.56530314649625;1161.8336912874709;3.368375410616011;3.293049445280805;61.12980053096097;11.421053792359034;10.855471614472723;16.156086834531305;11.887024842195014;17.968504231601788;0.41494981944711634;4.693970165268727
27.25;0.3303379727172108;0.30845771144278605;0.5593045166888557;0.11911255083023425;72.76961123233077;1165.1127472927446;3.361768890800459;3.289003136777436;61.20380150574363;11.416817638259426;10.83780683688701;16.11852097627073;11.873878500832728;17.930044183063927;0.4140230514042668;4.691816617744428
27.3;0.33242474813239226;0.3018242122719735;0.5582887740772946;0.1343848915065211;73.31901939593097;1167.0865794642527;3.342856753440518;3.27167778149473;61.44044520043386;11.381107139060495;10.8180661489957;16.035956342465376;11.875408148254282;17.86758731102953;0.4141964320888682;4.688643478724439
27.35;0.3300048020727502;0.29850746268656714;0.5530060248804607;0.13107466408348256;73.71832113410343;1170.0406449876255;3.3283874753702745;3.263726291177276;61.571498364359094;11.374133454740978;10.806953988183398;15.984767229066774;11.863895386550972;17.82096329164048;0.4140674554238058;4.688077370292469
27.400000000000002;0.3297712210922177;0.29850746268656714;0.5535611501126838;0.12776443666044424;73.96508144629159;1173.3206035946469;3.319376568490583;3.2608978686000087;61.67082181572297;11.364833966596718;10.796133613821057;15.937790994150797;11.847912526938629;17.779358214039494;0.4134587940511584;4.686663469394835
27.450000000000003;0.3284616522999928;0.296849087893864;0.5644453006716056;0.12266493525915984;74.49956445112636;1179.870331934141;3.303304532725406;3.2527248905067188;61.75595151858877;11.350279675947355;10.784572681829124;15.901490971338493;11.833171238078606;17.742159775501648;0.4126621554133634;4.685186961052192
27.5;0.32837480466350116;0.296849087893864;0.5644733567434698;0.121143981814825;74.80610793170503;1182.66422320753;3.2929974953373606;3.2470797169867924;61.8383246066538;11.344364169439524;10.77700670303882;15.864453654298726;11.822145472234538;17.70916471156115;0.41221264582012274;4.684242813911134
27.55;0.3289140616200982;0.296849087893864;0.5645014128153341;0.11968670370763546;75.18402684678237;1187.5518169047054;3.28740298405265;3.2428720519689764;61.86668839854886;11.34716176016829;10.777092199068107;15.837919222680473;11.826884013724278;17.6840055272552;0.4112143433481847;4.6835005889036765
27.6;0.32928756501297873;0.29519071310116085;0.5668022273335129;0.11817467650743688;75.28209298104984;1191.8995717682874;3.2865738035433765;3.2494106974155357;61.85976444783029;11.34250045690924;10.768823238631537;15.83910402216243;11.857150800743675;17.682742117235506;0.4105472921599433;4.6818344208478075
27.650000000000002;0.3281405419460064;0.29519071310116085;0.5716189220544265;0.11844932601821787;74.95430117294629;1193.2772205031474;3.2918493453785507;3.2627717036264086;61.92516856242574;11.330135102778913;10.741732314342046;15.822001408421427;11.892903379807414;17.67374683309444;0.4100538132363468;4.6775532690045045
27.700000000000003;0.32827239030982547;0.2885572139303483;0.5645855810309267;0.11829430489350923;75.22948128650353;1201.2076379399507;3.2854809085800665;3.259615253900657;62.02274175099386;11.310597174266407;10.712547979942109;15.802292678706463;11.938553791735735;17.668428538543292;0.4093558314222158;4.6726765354778355
27.75;0.3272888386136195;0.28524046434494194;0.5566581587980475;0.12568736227997146;75.14154202038804;1203.9258859827405;3.290691362039572;3.2655854173479257;62.036803800137655;11.305722670586631;10.691579636856261;15.810276452778464;11.896945427077663;17.688491138439772;0.4094598143496959;4.668815413877903
27.8;0.3275076659207474;0.2835820895522388;0.5563740089909683;0.1288816080097797;75.40896045207869;1206.9835064438957;3.2860157144681215;3.2637610069380862;62.03642609837559;11.302441952717531;10.690556330503936;15.815889010043621;11.922539106758544;17.68791935770819;0.4086411923212786;4.668033749807434
27.85;0.32990800386501523;0.28192371475953565;0.5638615798832354;0.12977804769667567;75.28963986981472;1204.6469359761775;3.28463415183767;3.2664082883488432;61.932976411252874;11.307393504131321;10.69085239317741;15.82636687412174;11.956689351631983;17.699972745906727;0.4081307884570925;4.66747596337272
27.900000000000002;0.330590407764135;0.28192371475953565;0.5646978053183836;0.13098446250938678;75.3636683098589;1205.1907695049092;3.282906430652888;3.266235741381148;61.8902510960213;11.308261397566897;10.689771861387316;15.823400750244788;11.961577760467064;17.699178097472455;0.40759037804456066;4.667136805232629
27.950000000000003;0.3329303745505034;0.2802653399668325;0.5647258613902479;0.1355468862454834;74.99870796280203;1200.313548982329;3.281702121432746;3.263756502107047;61.700178356688994;11.294503907919392;10.6950445530186;15.913761164185527;11.968154706132243;17.772693027561836;0.408016325668201;4.666745938503502
28.0;0.33225072981348763;0.2769485903814262;0.5647539174621121;0.13542553168234828;75.17921406584044;1204.20035408664;3.287494427472828;3.2668683599068493;61.47505756362175;11.286248435067478;10.691192830385578;16.023327437647712;11.891297297348956;17.859104429091985;0.40716777801548537;4.665880754518517
28.05;0.33314029032410264;0.2769485903814262;0.5647819735339764;0.1376460662688288;75.3061376060781;1206.6103810097732;3.289996183714895;3.2669526074991793;61.33613847287299;11.278892329424881;10.697022547152736;16.088253417470607;11.870865565610908;17.905613313675367;0.4066901073770873;4.666781640393536
28.1;0.33316593128458977;0.2752902155887231;0.5648100296058406;0.13986660085530955;75.40732990485611;1206.8033695162267;3.273855341294666;3.258465679309556;61.37148144682879;11.267725647361559;10.703476683699158;16.066513569775495;11.849317602777198;17.884717953377386;0.40667662813358957;4.668493653432506
28.150000000000002;0.33348643696467384;0.2736318407960199;0.5648380856777049;0.13509828076039954;75.47617585273693;1210.7791400551064;3.2863685642808234;3.2655500261542927;61.10475964409792;11.303992860060205;10.733574316042054;16.137344760831684;11.872591804544683;17.93874681836625;0.40613926907590203;4.672438971108553
28.200000000000003;0.3314268094644663;0.2703150912106136;0.5648661417495691;0.13598637686763088;75.84570545068716;1218.3711497321515;3.2936515452267767;3.2695406697992766;61.084517739374704;11.29341680704419;10.746089830387973;16.110740820061473;11.892899671790076;17.90213764930673;0.40489296807876557;4.675287133826535
28.25;0.3303699213126581;0.2669983416252073;0.5659469304356088;0.12959224945507697;75.67138674781121;1215.0646518139072;3.2972278259432657;3.272895117361163;60.985614713613046;11.300120285802237;10.749121380881949;16.135608739221123;11.886000375842153;17.934108251272843;0.4051714701830503;4.675021836219118
28.3;0.3282106157130679;0.26533996683250416;0.5433387424148499;0.1285998099900092;75.57854803144929;1211.2759284261206;3.2975099434469186;3.268942680015455;60.94989855727346;11.30381850301028;10.76210627304745;16.147992183735244;11.904256593878571;17.947947237320154;0.4056870583307691;4.677247367799861
28.35;0.3271616979324996;0.2620232172470978;0.5506461414302954;0.1270127138571242;74.6258340453286;1200.8908302706138;3.303112085932429;3.2782123917321533;60.958918368746815;11.302888180462228;10.758925878581936;16.161815849091017;11.931615360159714;17.967817882376558;0.4062710641369984;4.676454013545588
28.400000000000002;0.32618684378222945;0.2603648424543947;0.5429957469276383;0.12256906867993247;74.66100303991355;1199.5903859618754;3.2938073545382913;3.269620460321958;60.94838319893045;11.305425449954388;10.763746664948842;16.164387758190884;11.93112971571012;17.975318723376763;0.4066859065322102;4.67737042724433
28.450000000000003;0.3219382083898632;0.25870646766169153;0.540239837280534;0.12284371819071344;74.71863886571207;1197.4246839196228;3.2690912023710443;3.254000562049241;61.14155863252136;11.281393184594213;10.769461749511159;16.07112354097099;11.892333407638754;17.904507832557922;0.4070122996441306;4.678659668695319
28.5;0.3215086710590447;0.25538971807628524;0.5430080887868062;0.12311836770149442;74.75836560074454;1197.3479917154123;3.2659991045854557;3.2467386527434363;61.067866474823376;11.289890534786146;10.779032097566253;16.116464151784868;11.903172969250958;17.93088830073935;0.40662945584530785;4.679441203579353
28.55;0.3210511432675627;0.25538971807628524;0.540674886012475;0.11764730659224029;74.61045809356428;1195.4556073442916;3.265485032126716;3.2473988730833976;61.012370489188136;11.29284936071688;10.791080746393671;16.147929942175516;11.931890588649585;17.95812300041782;0.40709959334046447;4.681062043600041
28.6;0.3218850863240028;0.25207296849087896;0.5371409321462183;0.1176969793613877;74.49009980391736;1192.7915749069393;3.2639704901133815;3.2453014936299898;60.897685918214336;11.30957306339009;10.814545788275264;16.213403321881486;11.963148367179162;18.013062545825612;0.4082809860119297;4.68395161001151
28.650000000000002;0.32204980626026086;0.2470978441127695;0.536107963768113;0.11839645752697914;74.11895594601143;1187.0366359214836;3.26867559455968;3.241706845841038;60.64368726057823;11.333816363980038;10.848043727790488;16.3247284854095;11.898978461963434;18.10884376039618;0.4095393793573414;4.687967402471205
28.700000000000003;0.32258521617893116;0.24378109452736318;0.5350749953900077;0.12421696574461832;73.95760903390088;1185.3775004863978;3.2718963016234017;3.2445938604385653;60.441315977660146;11.345965894196512;10.869190322818111;16.417188923231485;11.934760793112579;18.189912112789873;0.41052122359269516;4.690832181675099
28.75;0.3251353267896589;0.23880597014925373;0.5322035104839944;0.1258866053860657;73.96858951404847;1188.3565539902932;3.2827681292645696;3.262348203043902;60.2934785712831;11.358706921791391;10.857055328248734;16.486654837486736;12.013392656083665;18.24180757425012;0.409757804483034;4.688401396706321
28.8;0.32567078987300074;0.23051409618573798;0.5308685542395208;0.12492538336303238;74.38747202106947;1193.6468769002745;3.2790529379399205;3.247834845471157;60.118434291087816;11.361579782163792;10.878176068040563;16.586556743746918;12.111627237721917;18.305746141258407;0.409071691336102;4.690823129882784
28.85;0.32631324049223714;0.23051409618573798;0.5307835157562928;0.125462605722179;74.45378576666336;1193.037528551328;3.276178845417141;3.245621032697428;60.08574993045634;11.356644371131608;10.880727694274036;16.610433370495837;12.127206505742347;18.329899425274686;0.409752851524637;4.690820567683774
28.900000000000002;0.32836617326144635;0.22885572139303484;0.5309431218775866;0.12531556378774222;74.46678590437371;1187.4378315669774;3.2691337747141063;3.2353311832781713;59.99732877131418;11.351462447770231;10.896392472356897;16.62443259341467;12.117295742408135;18.34725340520463;0.4113314275416238;4.693668176836585
28.950000000000003;0.33022028328658937;0.2222222222222222;0.5299101534994813;0.12559021329852318;74.05462858734685;1171.390178311143;3.2591727093489933;3.221559960604665;59.90787648696847;11.339975761523181;10.878447507679885;16.68995834304642;12.159721311662828;18.42985556935983;0.4141602229942135;4.689333099580945
29.0;0.3338843399846849;0.21890547263681592;0.535433154852055;0.12586486280930415;74.17654427083174;1167.526797842473;3.2443353318357917;3.2164122102174204;59.89124438609199;11.32362128306796;10.864435709589753;16.747405183241966;12.177298427096506;18.493400137371953;0.4153713655177335;4.684196944425581
29.05;0.33497424076118965;0.21724709784411278;0.543518779949218;0.12613951232008513;74.60372303722977;1167.9431950042388;3.235372337082964;3.203407246491549;59.79829560536212;11.325471295746198;10.869481467268765;16.77638905224986;12.170182352817905;18.5131885360771;0.4155553511892297;4.68395791382025
29.1;0.33441889900731114;0.21724709784411278;0.5521479458062848;0.1264141618308661;75.06612595541385;1171.8142031605496;3.229205911672124;3.199750241037364;59.79646076965375;11.314922263876454;10.859965929974146;16.797167531205332;12.162103564914837;18.5198135355592;0.414703021391522;4.681591197157471
29.150000000000002;0.3360101490606841;0.21724709784411278;0.5529096005579079;0.12668881134164708;75.11656445201099;1170.1072841063472;3.221064103800052;3.192306992926473;59.81083121947143;11.301958575649198;10.856482335373741;16.799519314911116;12.169862163857482;18.52311791734885;0.4151711975395994;4.680432525777196
29.200000000000003;0.33642790451155147;0.21393034825870647;0.5625371379474671;0.12696346085242805;75.28057153866904;1159.720953121653;3.1894634753890516;3.1586052201035364;59.91145957424837;11.2676748087661;10.864608280186523;16.777202694393715;12.20121703269514;18.500300067115187;0.41619829557506277;4.681558135632547
29.25;0.3364562453666062;0.21061359867330018;0.5544329100611545;0.12788530731500725;75.93373157047233;1171.366926327742;3.1952227027758426;3.1842852980632363;60.50722644392387;11.367562160108326;10.791838949872153;16.42662248529465;12.12569445174855;18.20217289600966;0.41285152013608045;4.672348744950634
29.3;0.33936484199831835;0.20563847429519072;0.5551945648127776;0.12751275987399;75.58802232497608;1170.5797459808603;3.207064864638348;3.2074167399559603;60.39461237488204;11.376144272048853;10.750038006871527;16.479118543202322;12.262059789039357;18.261995902433483;0.4117791482670749;4.664628392462617
29.35;0.33796303084560547;0.20066334991708126;0.5521464659564878;0.12778740938477098;76.58886017975428;1181.1151301487614;3.1959498405040176;3.1972144027824716;60.25948807384029;11.365672565814773;10.758111212231045;16.492094737556425;12.302424416215931;18.261537313220284;0.41038249238242464;4.66720478180002
29.400000000000002;0.3352369139777897;0.1956882255389718;0.556717874316024;0.12313060757080227;76.73419793623432;1189.284651174352;3.2146434560679715;3.2126777737468557;59.982304782078025;11.407413246717535;10.804793156285381;16.58577839515739;12.397738336488239;18.333916690506715;0.41008256755499783;4.675702445008854
29.450000000000003;0.33865672492707677;0.19237147595356552;0.5574795290676473;0.12654795940398855;76.75233707925882;1188.0485511344073;3.2074205204356034;3.214506060570568;60.081741003982735;11.389181162553168;10.76602290175622;16.587131674258472;12.388258789558977;18.350848753382817;0.41006156445439285;4.668771318732594
29.5;0.3357677247700194;0.18407960199004975;0.5564603089601226;0.1227066079069156;77.17484042560937;1192.12686569437;3.222351745086084;3.2074866294665245;59.50543902244595;11.483141631300184;10.86051290006117;16.795349542748838;12.462246870090501;18.47619643188861;0.40860735531389614;4.683236362489161
29.55;0.33419350253635;0.18076285240464346;0.5578982566280007;0.12249460807497226;76.78852201537094;1196.175866652881;3.233686359743466;3.224338774541226;59.79350063730545;11.44121684850413;10.829393065568146;16.658263251679;12.38999251593738;18.363492505666457;0.4078917040161641;4.682130684207157
29.6;0.33201702269983746;0.175787728026534;0.559336204295879;0.12228260824302892;76.98269757350964;1198.0525082936024;3.2082335286156907;3.2010659818605647;59.96432361970682;11.425782385914061;10.808648269203836;16.598946241622595;12.300231770967775;18.312974677063437;0.40753266980161157;4.678880043046149
29.650000000000002;0.33048332492930577;0.17412935323383086;0.5607741519637574;0.12307205867938498;77.04991692871873;1201.9806424516685;3.218263803838148;3.2067948528259063;59.89339015007033;11.43289212797379;10.824835215707754;16.640214481360164;12.29675531791888;18.334153441584135;0.4067395148607232;4.682496532387335
29.700000000000003;0.3266684267186418;0.16583747927031509;0.5622120996316357;0.12220308349823406;77.00580140488414;1194.2438484868496;3.205530611402688;3.1932678668812837;59.7702830008398;11.47330353753225;10.86747749885765;16.765230157927107;12.411299074142692;18.4139472171937;0.4073787331691102;4.6877900679796225
29.75;0.3281889398858324;0.16417910447761194;0.5657358799773603;0.12164660874719888;76.67954823320198;1193.3349302066877;3.2126815832438926;3.205025337061412;59.71375920639275;11.480471065284705;10.853241874017339;16.804430842699;12.4281362831356;18.438041000662057;0.40692920736968874;4.685386869981045
29.8;0.32949809299931454;0.16086235489220563;0.5657639360492246;0.136549177191839;76.37585363390723;1183.7922015354122;3.2008912512926164;3.1941892642156366;59.797437861210746;11.463955430143068;10.841153752367068;16.795197142025554;12.476695148010352;18.427863265288345;0.40721783238718834;4.684646269354153
29.85;0.32895245714819943;0.15920398009950248;0.5556185587374252;0.1346813885782614;75.69292225862185;1175.4017867320142;3.211256494045903;3.2045566248388817;59.73254656526382;11.480798414222429;10.881111652719937;16.79633592855622;12.47285883992623;18.417905675644892;0.4077727959696323;4.6901236582389325
29.900000000000002;0.3293297176637728;0.15754560530679934;0.5400037003322691;0.13281359996468378;75.07112231271851;1167.6881048400037;3.216523562899686;3.214296520558833;59.71561126048936;11.477917442032458;10.882142611315404;16.781410675326267;12.31620928579888;18.40238825491654;0.40800729917451367;4.6894791284667185
29.950000000000003;0.32919182412940823;0.15257048092868988;0.524388841927113;0.12972486527316818;75.06008835022033;1163.149778761548;3.214363481701169;3.2077508492321085;59.669144677094;11.479163986422913;10.89609345108636;16.774568450204175;12.249690523632076;18.39159338116146;0.40848825688302687;4.692336231825178
30.0;0.33128909817368524;0.14925373134328357;0.5314801938898448;0.12907802273752855;75.23561037681982;1171.1464778872858;3.2257905885365608;3.208895829086107;59.73866487163545;11.44253609020248;10.900191753377426;16.737879318396455;12.15172178251986;18.329625992877613;0.40777586585642384;4.692578961395248
30.05;0.33051822889117854;0.14925373134328357;0.5384635156210971;0.12721023412395116;74.76440256629817;1168.1731943927302;3.2359250683087777;3.221537737655748;59.72325675123825;11.455062130313829;10.919001084985418;16.734300875955242;12.081891941641421;18.320102066908103;0.4077212595275919;4.695605101550892
30.1;0.32979979480865323;0.13930348258706468;0.5273479140933119;0.1274978499226025;74.78683319542795;1175.28172891521;3.2495842294282418;3.237057898732714;59.87475027177154;11.430569852794557;10.892079501454798;16.67844778810331;12.130338683680412;18.2531532894178;0.4062444243354589;4.692257448245115
30.150000000000002;0.3290814534454616;0.13598673300165837;0.5162323125655268;0.1323240651216735;74.63957426045366;1175.6423632515127;3.2616237971940945;3.241767377834392;59.66360344045437;11.453707024224784;10.93309983616406;16.794782521799714;12.139026415282693;18.332047740649415;0.4061488019316986;4.696900930134258
30.200000000000003;0.3329197525192201;0.13266998341625208;0.5429571611112691;0.13715028032074494;74.35925758153745;1183.9466651304458;3.2882494877240873;3.2620110807489864;59.5189536836783;11.4595511656431;10.955986352795689;16.85916262209094;12.141250830200972;18.363567573142873;0.40467298152247605;4.699945669540936
30.25;0.3293294219117921;0.12769485903814262;0.5423397176487845;0.1197390796696407;75.24200052921658;1196.1309850218684;3.296890519158142;3.267223925549411;59.65899716238981;11.407207993291339;10.929302165771928;16.789706651284803;12.036564143643702;18.299629220573483;0.4026909334966635;4.697164246382998
30.3;0.3247696436096608;0.12437810945273632;0.5345694383338331;0.11787129105606309;75.50199072405944;1206.2380352328855;3.325768651314076;3.276248251154885;59.88098249042995;11.397678312815735;10.986298298564579;16.687791064643793;11.962897488050787;18.233929742555997;0.40381555333833863;4.707456839079449
30.35;0.3262757170713247;0.12437810945273632;0.5293826690337573;0.11600350244248547;75.54945265279407;1205.134498878295;3.3124076325862637;3.2614215502025274;60.0212496687233;11.37362119254357;10.999959783324755;16.63471392071426;11.848853018054315;18.201538341423458;0.40486718274873396;4.710183393733445
30.400000000000002;0.32515299361283834;0.11774461028192372;0.5229041447262439;0.11497909682139484;76.22586615578903;1202.409918246865;3.2958802607127144;3.213655869749858;59.94701223873837;11.379949940454392;11.053982852534034;16.65386574839328;11.822367494197493;18.20817199467883;0.40649175211208294;4.718888697495572
30.450000000000003;0.32384643902396276;0.11774461028192372;0.5198835418789964;0.11811216042511963;76.27694234961771;1203.7164181986254;3.3019819493164055;3.2155229952550237;59.99236160183013;11.364424642822131;11.063685017451272;16.639111077666;11.794408770563145;18.20158759365143;0.40702337366688907;4.720862346472545
30.5;0.3260368479114177;0.11276948590381426;0.517793992778961;0.11846661126804878;75.61699365437761;1187.1332086105929;3.292751946267557;3.206176351181559;59.83015232626239;11.327003676120444;11.078075328751076;16.69829706214465;11.766201826152205;18.28241113331656;0.41049359674717584;4.722448262258517
30.55;0.3267737522397371;0.1111111111111111;0.513600131390243;0.10853234798817524;75.76756622352468;1186.8360331174088;3.2853835116928938;3.202510620520468;59.84604185102633;11.306960251879453;11.074679873283845;16.701409870639026;11.787235289079517;18.298264395283148;0.4112016197078081;4.721762175314248
30.6;0.3293025543982447;0.10945273631840796;0.5192504152983624;0.1180426116041621;76.0325223165165;1187.5980516891225;3.2836730976438075;3.1988592927943356;59.83446237989297;11.281831263897507;11.073639242459784;16.71709185091937;11.771099705702909;18.302747404789876;0.4114481424500449;4.722725893403329
30.650000000000002;0.32673486065322843;0.10613598673300166;0.5403351062550552;0.11783061177221876;76.14026122858161;1186.672767362125;3.2735684231302224;3.215747063005529;59.837073216042064;11.223363918971394;11.013361903722608;16.7544285995407;11.908650623659533;18.32837331831691;0.41115840585303653;4.710770663231985
30.700000000000003;0.32198111327218715;0.0978441127694859;0.547822420245109;0.1029289821474424;76.30701002843938;1183.6909519486471;3.304307703230704;3.181603153713771;59.48876606350055;11.230707309874909;11.058914186228915;17.017175455759098;11.847785815347361;18.511652342700152;0.41121487402183016;4.7140590650732745
30.75;0.32215686775840935;0.09618573797678276;0.549103064063746;0.101061193533865;75.73013639730581;1183.6479737513287;3.3333829360441736;3.206083320073148;59.58981309301248;11.184711555058497;11.047795001912858;16.989038012746587;11.90051925186273;18.50225849357745;0.4119809400133177;4.713162827947546
30.8;0.31747774927748734;0.0945273631840796;0.5392300343692602;0.09919340492028739;73.63598558584246;1165.027737256139;3.3643688155014506;3.22312123229748;59.45892900630601;11.164522825689572;11.058709396353205;17.064154072562555;11.953654205577568;18.583009476285874;0.4140744731488569;4.715641534179052
30.85;0.31555196249905854;0.0945273631840796;0.5327297683590251;0.09732561630670977;73.5081115166609;1163.9548971740392;3.3738256895512997;3.227027398508555;59.45912250427093;11.14146396738759;11.06386229550052;17.057856478513507;11.919794448011388;18.58260473812467;0.4149233368867586;4.718006608296407
30.900000000000002;0.3109731398080259;0.0912106135986733;0.5367460046196739;0.09657045986128243;73.392288992239;1178.9267961316273;3.426551553385925;3.295528025069335;58.934908534845526;11.174390801819708;11.034648736851624;17.215081053058732;12.084481458250375;18.715265095276113;0.41119807508045614;4.712007325094924
30.950000000000003;0.3094411511127354;0.087893864013267;0.5407622408803228;0.09827928607283365;68.63910588031436;1147.3334101927028;3.4950433737013284;3.340998820164557;58.41216766939359;11.21674642370386;11.086300100744612;17.369280045064105;12.102010486560726;18.87369534188887;0.4153082153218306;4.723809288005813
31.0;0.31030245396170025;0.0845771144278607;0.5400912612676296;0.09998811228438464;68.3262064812667;1143.0897515942172;3.488934628590787;3.332017659631089;58.23314679300509;11.185310457374612;11.099772984924966;17.41748204434745;12.159924829230981;18.92440506554168;0.4176334139429389;4.7285095335147025
31.05;0.3127238354306018;0.08291873963515754;0.5348611769751073;0.10169693849593586;68.52416523843748;1145.1570777564584;3.4855930142825837;3.3136485658459685;57.90520157676803;11.219040712233866;11.152662641562044;17.53718952056512;12.067465953294937;19.002954377936632;0.41837670290607404;4.736885687661884
31.1;0.3142513141872504;0.07296849087893864;0.5400313693833252;0.10340576470748708;68.57970130090852;1119.1043236654425;3.462406587877666;3.279984283328767;58.9267270502299;11.354088548215081;11.054203289238997;17.223613178239017;12.035237155160504;18.65806705493118;0.41672839231682796;4.718943079482569
31.150000000000002;0.31887229888184915;0.06965174129353234;0.5452015617915427;0.10393345693415235;66.84606875604966;1105.544439344244;3.499808773650362;3.2980194802965053;59.31110778907402;11.321792369198127;11.135146506715646;16.9481573608208;12.30125289907376;18.430060386814493;0.42023641479152735;4.73238833922049
31.200000000000003;0.3273899309160039;0.06135986733001658;0.5608434221835665;0.08425109601166669;69.57436329144434;1129.783656584487;3.434188347304316;3.2636642877704847;59.86474256153467;11.155653810338391;11.00394324376817;16.99816338647755;12.279764139991421;18.483160204973313;0.4184885186083247;4.704505541242301
31.25;0.3294366051914333;0.06135986733001658;0.5648596584442149;0.08238330739808908;69.66317870730433;1127.002703822408;3.422370596410948;3.2381996012044225;59.7216081296255;11.199750092674611;11.042397357840121;17.103545394309442;12.284451403207953;18.548113925711256;0.4192701836821698;4.708783445998861
31.3;0.33886893755366604;0.05970149253731343;0.5688758947048638;0.0824362998464343;69.36061024761885;1115.188596407688;3.407906049203007;3.205549548658777;59.323629729697096;11.24703184525727;11.079739147292239;17.35366183688763;12.316967751603606;18.78636258756973;0.4228295617198409;4.708500641150432
31.35;0.3421979523910499;0.05638474295190713;0.5728921309655126;0.07527058081719495;70.78684746859047;1129.208808989015;3.413177639455382;3.1785516627784576;58.86056375013848;11.341599483681769;11.13867448150044;17.58215932243201;11.889254191917317;18.927584528453888;0.4227588507280883;4.71364724905361
31.400000000000002;0.37104272805960153;0.05140961857379768;0.5951048729485011;0.14463228705742104;67.80883121032741;1054.6870091179155;3.328164881244697;3.1413504158782457;58.69063843616378;11.307630989286674;11.103293575404466;17.744255473886597;11.955249449736787;19.121614563487626;0.43212455963361435;4.703654715830411
31.450000000000003;0.3566838098319008;0.04477611940298507;0.5809246034868103;0.15080096426290668;69.29174012367203;1069.5326779961676;3.2349884697431617;3.170613049287682;60.47653569480154;10.831040713804363;10.740923407360107;16.804512298172796;11.926202855599422;18.451178438043094;0.429190610690343;4.649922032021572
31.5;0.34342227568018086;0.03648424543946932;0.5849408397474591;0.15430781052121745;68.00379708310601;1059.6780142735263;3.3038021765432335;3.216193832898833;61.27823650413993;10.595848308113956;10.716855192774407;16.49384980763461;12.285080452110531;18.354719013465793;0.44409520196347574;4.661292807495037
31.55;0.345445363528008;0.03648424543946932;0.5989409312607705;0.15329100633372628;67.92997026718909;1058.3124421198074;3.30842804410846;3.2125037079908534;61.34800824197611;10.594063811618382;10.7108570777239;16.475119359923948;12.27578226935384;18.34881405263452;0.4450440747545467;4.661135228881538
31.6;0.3335035529371061;0.03316749585406302;0.6184009582616379;0.152274202146235;68.03074229602622;1079.9539859928952;3.408233041551587;3.313571843530417;61.1251630118979;10.576190116014734;10.692123460405465;16.706240002009423;12.682218151565328;18.624104297929943;0.43326652064669674;4.654534218644814
31.650000000000002;0.31906352121951814;0.03150912106135987;0.624224979589922;0.11359061513335197;67.21237847153537;1053.4755264937867;3.3831502149555677;3.318535153525088;61.168921815446204;10.532402867304336;10.705104932681161;16.799590586726303;12.623454296236032;18.759650959405402;0.43870739397500796;4.655000081930457
31.700000000000003;0.3201540870557145;0.03150912106135987;0.630049000918206;0.11337861530140864;67.0108176840946;1049.6442256266366;3.385133637557753;3.316203044469708;61.18326414468423;10.536250349329997;10.71251411756703;16.808731171337385;12.626646064508526;18.778567131516077;0.4398175900926202;4.6562764345539565
31.75;0.32784093971878264;0.029850746268656716;0.6358730222464906;0.1131666154694653;67.75657609021073;1065.6108482713864;3.415615483943918;3.333963047914714;61.39569735119138;10.474790587562843;10.628647407455503;16.95819866030722;12.678481077170808;18.85284861645841;0.43760054129835907;4.6432728807542745
31.8;0.3289050389141531;0.029850746268656716;0.6416970435747746;0.11295461563752193;67.44054748751472;1061.0932540310193;3.4220619499518055;3.331296280771683;61.40710044741348;10.472653064428;10.63804097283258;16.972711152342885;12.68441798819684;18.876717246627997;0.43887175891697133;4.645655651604542
31.85;0.32992775295911325;0.029850746268656716;0.6475210649030587;0.1127426158055786;67.16951953918252;1056.4617807172347;3.4260688787104603;3.326494684352294;61.43519481441134;10.465213224842522;10.647123518709602;16.98102942896184;12.690086796693286;18.897111855072744;0.44019251963932743;4.648131436688662
31.900000000000002;0.33095046700407316;0.029850746268656716;0.6533450862313428;0.11253061597363526;66.89849159085027;1051.83030740345;3.4300758074691142;3.3216930879329047;61.463289181409195;10.457773385257049;10.65620606458662;16.989347705580798;12.695755605189738;18.917506463517498;0.44151328036168347;4.650607221772783
31.950000000000003;0.33287601835237296;0.028192371475953566;0.6591691075596273;0.11231861614169192;67.66437326854879;1080.15170668319;3.5124381432807947;3.403959538433321;60.37264140419548;10.56505904835817;10.76030558754973;17.46223456938805;12.977978790961881;19.2801305467836;0.43723676822595303;4.662752221054185
32.0;0.3339902859510794;0.028192371475953566;0.6649931288879114;0.11210661630974858;67.41580045183564;1077.6515055647496;3.5185717110355377;3.405532957314928;60.37393549850382;10.561981315163674;10.769288834621477;17.482753531789665;12.989740751598038;19.308214091984496;0.43813889512505577;4.665007258767232
32.050000000000004;0.3351045535497857;0.028192371475953566;0.670817150216195;0.11189461647780527;67.1672276351225;1075.1513044463093;3.5247052787902797;3.407106376196534;60.375229592812126;10.558903581969178;10.778272081693222;17.503272494191283;13.001502712234188;19.3362976371854;0.4390410220241585;4.667262296480279
32.1;0.33157018373776986;0.01990049751243781;0.6766411715444791;0.11168261664586193;69.54862748020388;1106.1983260406623;3.808559816595792;3.5253510562091006;54.85801597162787;10.87768652949182;11.013423543707418;19.73076437533464;14.395890954257084;21.17088521447382;0.43570065148283416;4.674727105914781
32.15;0.3322316360257075;0.01990049751243781;0.6824651928727627;0.11147061681391862;69.41667291413843;1103.3478988081722;3.814129748671274;3.523813111158877;54.762341048382204;10.888756439911866;11.03526332645455;19.771818387369862;14.402208553097077;21.22272719798563;0.43685255143543017;4.678378759306612
32.2;0.33131452811069695;0.01990049751243781;0.6882892142010464;0.11125861698197528;69.07987123989778;1096.7073435447578;3.817234398791437;3.51920116734688;54.67413470456802;10.902779924016613;11.058444394853709;19.810641377264876;14.376744850143353;21.285734030144805;0.43897402055740714;4.681983490170615
32.25;0.3254517330679673;0.01990049751243781;0.6941132355293305;0.11104661715003197;68.36878044785496;1048.1625840041972;3.74552283851669;3.4416459347271875;54.23671420021447;10.950186934038506;11.11301923264792;19.803707933990705;14.351783393666679;21.42725223604687;0.44818502461588494;4.691378675356583
32.300000000000004;0.2974372552126716;0.01658374792703151;0.6999372568576141;0.11083461731808864;62.59757105444366;1001.6934326943617;3.888337850265212;3.562176640984677;53.25733084961181;10.977644339417532;11.132903810209575;20.789001715840335;15.44728574922171;22.297974312283863;0.4591865768554001;4.691009544164581
32.35;0.2954002190963185;0.01658374792703151;0.7057612781858977;0.1106226174861453;62.4042722381253;991.9917645833724;3.876165939566703;3.5354248221533973;53.345171325630034;10.984564357989047;11.136467874575285;20.73338724422498;15.442074283186155;22.286162607978888;0.4613688202234071;4.691750638147357
32.4;0.3133066303307225;0.013266998341625208;0.7115852995141818;0.11041061765420199;59.88135469927686;952.3708589496478;3.852495568506749;3.5451096028343327;51.49564038588976;10.659710451075902;10.805069865008097;21.68226496919846;15.73238100746363;23.03100052011839;0.4611551552147243;4.611752130141955
32.45;0.3103357595419706;0.013266998341625208;0.7174093208424654;0.11019861782225865;59.62141865997798;939.746552595709;3.8346088228216897;3.5118466992588746;51.5692331670761;10.66150925528401;10.809369221969792;21.62909979957316;15.723876553239162;23.017959777039877;0.4634969249215054;4.611947336427411
32.5;0.24795510969357185;0.011608623548922056;0.4764268100260338;0.10998661799031534;65.5559801379197;1004.568281419179;3.4958966595846865;3.5023100522096273;51.163229655157295;10.272352067990921;10.632764090207365;21.972496719940334;15.888996684588095;22.99419318167004;0.44964125397221305;4.565268657349018
32.550000000000004;0.24372782574524374;0.011608623548922056;0.4531829187814509;0.109774618158372;65.39041200660957;992.5675653828175;3.4700657259608305;3.4654768372489406;51.28401321005554;10.262401173856329;10.629215797139214;21.89915810950222;15.857836825523659;22.963309168775105;0.45181309477228243;4.563999185643614
32.6;0.2395005417969153;0.011608623548922056;0.4299390275368662;0.10956261832642869;65.22484387529934;980.5668493464558;3.4442347923369776;3.4286436222882557;51.4047967649538;10.252450279721737;10.625667504071059;21.825819499064096;15.826676966459221;22.93242515588016;0.4539849355723519;4.56272971393821
32.65;0.23527325784858716;0.011608623548922056;0.40669513629228327;0.10935061849448535;65.05927574398909;968.5661333100954;3.418403858713122;3.39181040732757;51.52558031985207;10.242499385587147;10.622119211002902;21.752480888625964;15.795517107394785;22.901541142985224;0.45615677637242136;4.561460242232806
32.7;0.23104597390025905;0.011608623548922056;0.38345124504770034;0.10913861866254204;64.89370761267888;956.5654172737337;3.3925729250892673;3.3549771923668836;51.64636387475032;10.232548491452556;10.618570917934749;21.67914227818784;15.764357248330343;22.870657130090287;0.4583286171724908;4.560190770527402
32.75;0.2268186899519307;0.011608623548922056;0.36020735380311564;0.1089266188305987;64.72813948136873;944.5647012373722;3.366741991465414;3.3181439774061983;51.76714742964858;10.222597597317963;10.615022624866596;21.605803667749715;15.73319738926591;22.839773117195346;0.4605004579725603;4.558921298821998
32.800000000000004;0.2225914060036025;0.011608623548922056;0.3369634625585327;0.1087146189986554;64.5625713500585;932.5639852010107;3.3409110578415584;3.281310762445511;51.887930984546834;10.21264670318337;10.611474331798442;21.53246505731159;15.702037530201466;22.808889104300416;0.4626722987726294;4.557651827116594
32.85;0.2183641220552744;0.011608623548922056;0.3137195713139498;0.10850261916671206;64.39700321874827;920.563269164649;3.3150801242177037;3.2444775474848275;52.0087145394451;10.20269580904878;10.607926038730287;21.459126446873466;15.670877671137024;22.778005091405472;0.46484413957269893;4.5563823554111895
32.9;0.20141369777987617;0.009950248756218905;0.29699850238832937;0.10829061933476875;72.47455305655951;1021.4820695588178;3.4310807887993318;3.309029120943329;50.233656867642765;9.855929673460478;10.631016460848256;22.665237324326203;16.83030209388313;23.301110955231877;0.443887791010898;4.553836816635744
32.95;0.20035584838092388;0.009950248756218905;0.29601087159080186;0.10807861950282541;72.83820841851578;1018.2198705466985;3.4090268580547307;3.277987842202533;50.32843465138769;9.84091120606103;10.628240421965712;22.60240288487566;16.878229228004912;23.244284152308996;0.44369795387889566;4.5530868024454945
33.0;0.19929799898197156;0.009950248756218905;0.29502324079327424;0.1078666196708821;73.20186378047198;1014.9576715345794;3.386972927310127;3.246946563461734;50.42321243513263;9.825892738661583;10.625464383083168;22.539568445425118;16.9261563621267;23.18745734938612;0.44350811674689344;4.552336788255243
33.050000000000004;0.19824014958301917;0.009950248756218905;0.2940356099957466;0.10765461983893876;73.56551914242823;1011.6954725224604;3.3649189965655233;3.2159052847209377;50.51799021887758;9.810874271262136;10.622688344200625;22.476734005974578;16.974083496248486;23.130630546463234;0.4433182796148912;4.551586774064991
33.1;0.19718230018406688;0.009950248756218905;0.2930479791982191;0.10744262000699545;73.92917450438448;1008.4332735103411;3.3428650658209222;3.1848640059801396;50.612768002622516;9.795855803862688;10.619912305318081;22.413899566524037;17.022010630370275;23.073803743540353;0.4431284424828889;4.55083675987474
33.15;0.19612445078511453;0.009950248756218905;0.2920603484006915;0.10723062017505211;74.29282986634074;1005.171074498222;3.320811135076319;3.1538227272393407;50.70754578636744;9.780837336463243;10.617136266435539;22.351065127073497;17.069937764492057;23.01697694061748;0.44293860535088675;4.55008674568449
33.2;0.2126761975947869;0.008291873963515755;0.2910727176031639;0.11321710795168993;62.94500376805577;957.7359978965694;3.5749625764041504;3.4208237766592995;49.061089725811335;9.640492472496607;10.587521657074156;22.76147315542339;15.022439188952287;23.41479563050269;0.45004310580805323;4.547770519453392
33.25;0.2142443958692098;0.008291873963515755;0.29008508680563627;0.12295131080534727;62.81724615794059;955.5243314966808;3.5770112414166597;3.4207683300348344;48.95061593337602;9.648741601217122;10.599652374546366;22.808012394615012;15.016262162885985;23.44839225176996;0.45027248140409243;4.549536985889763
33.300000000000004;0.2158125941436327;0.008291873963515755;0.28909745600810877;0.1326855136590046;62.689488547825405;953.3126650967927;3.57905990642917;3.4207128834103684;48.840142140940685;9.65699072993764;10.611783092018577;22.854551633806636;15.010085136819686;23.48198887303723;0.4505018570001317;4.551303452326134
33.35;0.21738079241805558;0.008291873963515755;0.28810982521058115;0.14241971651266194;62.56173093771024;951.1009986969042;3.5811085714416793;3.4206574367859033;48.72966834850537;9.665239858658158;10.623913809490787;22.901090872998264;15.003908110753382;23.5155854943045;0.4507312325961708;4.553069918762506
33.4;0.21894899069247847;0.008291873963515755;0.28712219441305353;0.15215391936631928;62.43397332759505;948.8893322970158;3.5831572364541886;3.4206019901614377;48.61919455607002;9.673488987378672;10.636044526962998;22.947630112189888;14.99773108468708;23.54918211557177;0.45096060819221007;4.554836385198877
33.45;0.2205171889669014;0.008291873963515755;0.286134563615526;0.16188812221997662;62.30621571747987;946.6776658971273;3.585205901466698;3.4205465435369717;48.50872076363471;9.68173811609919;10.64817524443521;22.994169351381515;14.991554058620778;23.582778736839035;0.4511899837882492;4.5566028516352475
33.5;0.2243627374761796;0.006633499170812604;0.2851469328179984;0.16435450837015564;47.22307263420543;781.3324993715439;3.8939042736727814;3.640367969501298;43.83030871399947;9.387484056024594;10.715382452384214;25.67588573821638;16.08172129069317;25.895469197632863;0.4764532850162096;4.517466970069162
33.550000000000004;0.22610540451357214;0.006633499170812604;0.2841593020204708;0.16318374257534207;46.966153399339234;777.5679163716834;3.8967897693113516;3.6422645672451375;43.748188695677534;9.389462133591906;10.717281960335589;25.72433756498369;16.089277785888072;25.934895529772504;0.4768670636923942;4.517337766916777
33.6;0.2280593206080862;0.006633499170812604;0.2840166674514286;0.1620129767805285;46.85144885659787;777.3434103469692;3.9083301088942255;3.643521756706391;43.835075538159586;9.360470498971942;10.70452827216675;25.67936778865618;16.089309389850136;25.90610733713527;0.4773949517352973;4.516419543348139
33.65;0.23766235488407453;0.006633499170812604;0.31447050560828416;0.16084221098571494;51.60215536277299;897.2616777959089;4.210897343526872;3.6209859658045067;49.62628980934212;8.283749255451458;10.194795656387706;22.46741968237525;15.836634483249131;23.566814745975222;0.48178877344094556;4.489012582934375
33.7;0.25620443057980047;0.006633499170812604;0.3806805094440904;0.15967144519090137;52.42925075785512;885.5827230232435;4.097222075004912;3.5489710082361974;48.035559636115096;8.474389123035948;10.240965818383827;22.85269379829916;15.957223465535238;23.92266104369141;0.48170629913658486;4.501049842675823
33.75;0.2818542408736411;0.006633499170812604;0.4468905132798966;0.1585006793960878;53.994897546910146;873.4760209234661;3.637003909097503;3.1584605463670328;52.779001500791296;9.433940548350918;10.347684769120718;20.28021060602557;14.389630832110823;21.950965894634912;0.4942026500332508;4.569477992556612
33.800000000000004;0.29901288736416154;0.006633499170812604;0.4571278402033361;0.15732991360127424;55.59853325551747;880.269026624267;3.0206878281886365;2.602792687015277;63.692481822114914;10.823847003641015;10.467002496337228;15.11536326535992;11.421139396033608;17.888528471065047;0.5149161420176446;4.671301246720294
33.85;0.2975003856649558;0.006633499170812604;0.4427371892858343;0.15615914780646067;56.03095097128861;903.9843447527061;3.069956637597703;2.6502657317304483;63.9359705656615;10.796957220672283;10.473942930829653;15.041787941941028;11.407521690266613;17.801559236157487;0.5113566740597406;4.670078248901237
33.9;0.29598788396575004;0.006633499170812604;0.4283465383683325;0.1549883820116471;56.4633686870597;927.6996628811423;3.1192254470067686;2.6977387764456195;64.17945930920807;10.770067437703549;10.480883365322079;14.968212618522138;11.393903984499618;17.71459000124992;0.5077972061018368;4.66885525108218
33.95;0.2944753822665443;0.006633499170812604;0.4139558874508307;0.15381761621683354;56.895786402830794;951.4149810095796;3.1684942564158356;2.745211821160791;64.42294805275463;10.743177654734808;10.487823799814507;14.894637295103252;11.38028627873262;17.62762076634236;0.504237738143933;4.667632253263124
34.0;0.292962880567339;0.006633499170812604;0.39956523653333065;0.15264685042201998;57.32820411860188;975.1302991380187;3.2177630658249017;2.7926848658759624;64.66643679630121;10.716287871766077;10.494764234306931;14.821061971684362;11.366668572965626;17.5406515314348;0.5006782701860291;4.6664092554440675
34.050000000000004;0.2914503788681335;0.006633499170812604;0.38517458561582885;0.1514760846272064;57.76062183437297;998.8456172664551;3.2670318752339687;2.8401579105911336;64.90992553984778;10.68939808879734;10.501704668799357;14.747486648265479;11.353050867198627;17.45368229652724;0.49711880222812516;4.6651862576250105
34.1;0.2899378771689277;0.006633499170812604;0.37078393469832704;0.15030531883239284;58.19303955014405;1022.5609353948923;3.316300684643035;2.887630955306305;65.15341428339434;10.662508305828604;10.508645103291784;14.673911324846587;11.33943316143163;17.366713061619677;0.4935593342702215;4.663963259805954
34.15;0.28842537546972247;0.006633499170812604;0.356393283780827;0.14913455303757928;58.62545726591514;1046.2762535233314;3.365569494052101;2.9351040000214796;65.3969030269409;10.635618522859868;10.51558553778421;14.600336001427697;11.325815455664635;17.279743826712114;0.48999986631231746;4.662740261986897
34.2;0.2869128737705167;0.006633499170812604;0.34978390995113745;0.1479637872427657;59.05787498168624;1069.9915716517687;3.414838303461171;2.9825770447366513;65.64039177048747;10.608728739891134;10.522525972276636;14.526760678008813;11.31219774989764;17.19277459180455;0.48644039835441355;4.661517264167841
34.25;0.28540037207131097;0.006633499170812604;0.34956111701297254;0.14679302144795214;59.49029269745733;1093.706889780205;3.464107112870238;3.030050089451822;65.88388051403405;10.581838956922397;10.52946640676906;14.453185354589923;11.298580044130643;17.105805356896997;0.48288093039650987;4.660294266348784
34.300000000000004;0.2838878703721052;0.006633499170812604;0.3493383240748076;0.14562225565313858;59.922710413228415;1117.4222079086442;3.5133759222793044;3.0775231341669937;66.12736925758061;10.554949173953661;10.536406841261487;14.37961003117104;11.284962338363648;17.018836121989438;0.47932146243860585;4.659071268529728
34.35;0.28369075650754494;0.006633499170812604;0.3491155311366426;0.144451489858325;60.53422444623081;1137.886980041416;3.543294821449689;3.107357799825493;66.2775899547706;10.532852452640482;10.5372654694083;14.31601472791209;11.27831826430767;16.94570319639154;0.476010825360115;4.657729439920002
34.4;0.2858208672734722;0.006633499170812604;0.34889273819847766;0.14328072406351144;61.462601194329615;1152.6007861819494;3.538979264044503;3.1059861025380715;66.26279795456313;10.519235763486996;10.52736397863613;14.27007638339737;11.284012154047907;16.89704989495651;0.4731404275298091;4.656177372219096
34.45;0.28795097803939956;0.006633499170812604;0.3565721792931251;0.14210995826869788;62.39097794242841;1167.3145923224847;3.534663706639317;3.1046144052506492;66.24800595435565;10.505619074333511;10.517462487863959;14.22413803888265;11.289706043788147;16.84839659352148;0.4702700296995033;4.65462530451819
34.5;0.2900810888053271;0.006633499170812604;0.36630638214678335;0.1409391924738843;63.31935469052723;1182.0283984630178;3.530348149234131;3.1032427079632274;66.23321395414818;10.492002385180022;10.507560997091787;14.178199694367928;11.295399933528383;16.799743292086447;0.4673996318691972;4.653073236817283
34.550000000000004;0.29221119957125447;0.006633499170812604;0.3760405850004407;0.13976842667907075;64.24773143862602;1196.742204603553;3.5260325918289435;3.101871010675806;66.21842195394072;10.478385696026539;10.497659506319614;14.132261349853204;11.301093823268623;16.75108999065142;0.46452923403889135;4.651521169116377
34.6;0.2943413103371818;0.006633499170812604;0.385774787854098;0.13859766088425718;65.17610818672483;1211.4560107440864;3.5217170344237565;3.100499313388384;66.20362995373326;10.464769006873052;10.487758015547445;14.086323005338484;11.30678771300886;16.702436689216388;0.4616588362085855;4.64996910141547
34.65;0.2964714211031091;0.006633499170812604;0.39550899070775536;0.1374268950894436;66.10448493482363;1226.1698168846196;3.51740147701857;3.0991276161009624;66.18883795352578;10.451152317719561;10.477856524775273;14.040384660823763;11.3124816027491;16.653783387781356;0.45878843837827943;4.648417033714564
34.7;0.29860153186903643;0.006633499170812604;0.4052431935614127;0.13625612929463005;67.03286168292243;1240.8836230251547;3.5130859196133843;3.09775591881354;66.1740459533183;10.437535628566074;10.4679550340031;13.994446316309048;11.31817549248934;16.605130086346325;0.45591804054797364;4.646864966013657
34.75;0.30073164263496377;0.006633499170812604;0.41497739641507003;0.13508536349981648;67.96123843102126;1255.5974291656883;3.5087703622081983;3.096384221526118;66.15925395311083;10.423918939412587;10.458053543230932;13.948507971794328;11.323869382229578;16.556476784911293;0.45304764271766773;4.645312898312751
34.800000000000004;0.3028617534008911;0.006633499170812604;0.42471159926872737;0.1339145977050029;68.88961517912004;1270.3112353062215;3.50445480480301;3.0950125242386965;66.14446195290337;10.410302250259104;10.44815205245876;13.902569627279604;11.32956327196982;16.50782348347626;0.4501772448873617;4.643760830611845
34.85;0.30499186416681845;0.006633499170812604;0.4344458021223847;0.13274383191018935;69.81799192721883;1285.0250414467566;3.500139247397824;3.0936408269512743;66.1296699526959;10.396685561105617;10.43825056168659;13.856631282764884;11.335257161710057;16.45917018204123;0.4473068470570558;4.642208762910939
34.9;0.30712197493274573;0.006633499170812604;0.44418000497604204;0.13157306611537578;70.74636867531765;1299.73884758729;3.4958236899926374;3.092269129663852;66.11487795248843;10.38306887195213;10.428349070914422;13.810692938250163;11.340951051450297;16.410516880606203;0.44443644922674996;4.6406566952100325
34.95;0.3092520856986733;0.006633499170812604;0.45391420782970027;0.13040230032056221;71.67474542341645;1314.4526537278234;3.4915081325874517;3.0908974323764307;66.10008595228095;10.369452182798645;10.418447580142246;13.76475459373544;11.346644941190533;16.361863579171168;0.4415660513964439;4.639104627509126
35.0;0.31138219646460064;0.006633499170812604;0.4636484106833576;0.12923153452574865;72.60312217151524;1329.1664598683585;3.4871925751822648;3.0895257350890084;66.0852939520735;10.355835493645161;10.408546089370077;13.718816249220726;11.352338830930773;16.31321027773614;0.43869565356613804;4.63755255980822
35.050000000000004;0.313512307230528;0.006633499170812604;0.47338261353701494;0.12806076873093508;73.53149891961407;1343.8802660088918;3.482877017777077;3.088154037801588;66.070501951866;10.342218804491672;10.398644598597905;13.672877904706004;11.35803272067101;16.264556976301105;0.43582525573583214;4.636000492107313
35.1;0.3156424179964553;0.006633499170812604;0.4831168163906723;0.12689000293612152;74.45987566771286;1358.594072149425;3.4785614603718913;3.0867823405141652;66.05570995165854;10.328602115338187;10.388743107825736;13.626939560191284;11.36372661041125;16.215903674866073;0.43295485790552635;4.634448424406407
35.15;0.3177725287623826;0.006633499170812604;0.4928510192443296;0.12571923714130795;75.38825241581165;1373.3078782899604;3.4742459029667048;3.0854106432267434;66.04091795145108;10.314985426184702;10.378841617053563;13.581001215676562;11.36942050015149;16.167250373431045;0.4300844600752202;4.6328963567055
35.2;0.31990263952830994;0.006633499170812604;0.502585222097987;0.12454847134649438;76.31662916391048;1388.0216844304937;3.4699303455615187;3.0840389459393216;66.0261259512436;10.30136873703121;10.368940126281394;13.535062871161841;11.375114389891728;16.118597071996014;0.42721406224491437;4.631344289004595
35.25;0.38825109854175616;0.004975124378109453;0.5123194249516443;0.3073286124239504;85.31934121601229;1625.9439874280379;3.6143908466223382;3.2803263225511414;66.0664719347149;10.31753606383697;10.251664847345625;13.585299368862826;11.510244372842644;16.043418360747975;0.40480394086018084;4.635512388683456
35.300000000000004;0.3914815014945971;0.004975124378109453;0.5220536278053016;0.30750841136698087;86.53517688014405;1645.452395615416;3.6082180818520784;3.2793734036162507;66.06082926777161;10.30098047829899;10.2373028596494;13.523448242843195;11.525336225829632;15.979027292167936;0.4009607026724862;4.633362405535873
35.35;0.39471190444743803;0.004975124378109453;0.531787830658959;0.30768821031001137;87.7510125442758;1664.9608038027936;3.602045317081822;3.2784204846813587;66.05518660082832;10.28442489276101;10.222940871953169;13.461597116823576;11.540428078816612;15.914636223587891;0.39711746448479185;4.63121242238829
35.4;0.3979423074002793;0.004975124378109453;0.5415220335126172;0.3078680092530418;88.96684820840751;1684.4692119901738;3.595872552311565;3.2774675657464676;66.049543933885;10.267869307223025;10.208578884256942;13.399745990803948;11.555519931803596;15.850245155007853;0.3932742262970974;4.629062439240708
35.45;0.40117271035312024;0.004975124378109453;0.5512562363662745;0.30804780819607236;90.18268387253927;1703.977620177552;3.5896997875413064;3.276514646811576;66.04390126694172;10.251313721685046;10.194216896560711;13.33789486478432;11.57061178479058;15.785854086427811;0.38943098810940274;4.626912456093124
35.5;0.40494560485906206;0.004975124378109453;0.5609904392199319;0.3098550817984054;90.9903468020514;1721.500444249595;3.601185783496591;3.292345022435221;65.90565194085123;10.279822575631712;10.212047731322025;13.362588646405735;11.5905965986339;15.78697957371555;0.3859320827448034;4.628825684804806
35.550000000000004;0.40898974514155145;0.004975124378109453;0.5707246420735892;0.3124760927303811;91.593923364256;1738.030476263985;3.62150115981455;3.316567045338044;65.70109928518785;10.330863649320447;10.245974977311924;13.430554881847215;11.613027892905352;15.820863338936832;0.3826053437917498;4.632770519446097
35.6;0.41303388542404074;0.004975124378109453;0.5804588449272465;0.31509710366235666;92.1974999264606;1754.5605082783723;3.6418165361325108;3.3407890682408676;65.49654662952447;10.38190472300919;10.279902223301825;13.498521117288684;11.635459187176808;15.854747104158113;0.37927860483869585;4.636715354087388
35.65;0.4170780257065301;0.004975124378109453;0.5901930477809039;0.3177181145943322;92.80107648866517;1771.0905402927594;3.6621319124504716;3.3650110911436895;65.2919939738611;10.43294579669793;10.313829469291724;13.566487352730164;11.657890481448263;15.888630869379398;0.3759518658856422;4.64066018872868
35.7;0.4218031322507301;0.004975124378109453;0.5999272506345612;0.3203391255263077;92.4532355641964;1768.8156970777047;3.677832093106796;3.383923096496026;65.13181345540943;10.475700858856024;10.33877626532711;13.653843245287307;11.66608531842489;15.953158861340846;0.37524552401594957;4.644033994663476
35.75;0.426868721925782;0.004975124378109453;0.6096614534882185;0.32296013645828325;91.62968589639546;1757.1384162480178;3.6912246759323235;3.4001800930731445;64.99381900556337;10.514312915248823;10.359232836385287;13.750893966402193;11.667161926754176;16.03300896667223;0.375849380687925;4.647122286245028
35.800000000000004;0.4319343116008339;0.004975124378109453;0.6193956563418759;0.3255811473902588;90.80613622859448;1745.4611354183314;3.704617258757852;3.416437089650264;64.85582455571733;10.552924971641627;10.37968940744346;13.847944687517076;11.668238535083455;16.112859072003616;0.3764532373599004;4.650210577826582
35.85;0.4369999012758861;0.004975124378109453;0.6291298591955341;0.3282021583222343;89.98258656079354;1733.7838545886445;3.7180098415833798;3.432694086227381;64.71783010587127;10.591537028034429;10.400145978501634;13.944995408631968;11.669315143412739;16.192709177335;0.37705709403187576;4.653298869408133
35.9;0.4420654909509382;0.004975124378109453;0.6388640620491914;0.33082316925420985;89.15903689299256;1722.106573758958;3.7314024244089077;3.4489510828045;64.57983565602524;10.630149084427233;10.420602549559808;14.04204612974685;11.670391751742022;16.272559282666382;0.37766095070385114;4.656387160989685
35.95;0.4471310806259901;0.004975124378109453;0.6485982649028488;0.3334441801861854;88.33548722519161;1710.4292929292715;3.7447950072344365;3.4652080793816182;64.44184120617918;10.668761140820033;10.44105912061798;14.139096850861742;11.671468360071302;16.352409387997763;0.3782648073758266;4.659475452571238
36.0;0.45219667030104205;0.004975124378109453;0.6583324677565061;0.3360651911181609;87.51193755739065;1698.7520120995844;3.7581875900599653;3.4814650759587376;64.30384675633313;10.707373197212839;10.461515691676157;14.236147571976625;11.672544968400585;16.432259493329152;0.3788686640478019;4.66256374415279
36.050000000000004;0.45726225997609404;0.004975124378109453;0.6680666706101634;0.33868620205013666;86.6883878895897;1687.0747312698986;3.7715801728854923;3.4977220725358547;64.16585230648711;10.745985253605644;10.481972262734331;14.333198293091508;11.673621576729866;16.51210959866054;0.3794725207197774;4.665652035734342
36.1;0.4623278496511461;0.004975124378109453;0.6778008734638208;0.3413072129821122;85.86483822178876;1675.397450440212;3.7849727557110207;3.5139790691129735;64.02785785664105;10.784597309998444;10.502428833792505;14.430249014206401;11.674698185059151;16.59195970399192;0.38007637739175276;4.668740327315894
36.15;0.46739343932619803;0.004975124378109453;0.6875350763174781;0.3439282239140877;85.04128855398777;1663.720169610525;3.79836533853655;3.530236065690092;63.88986340679501;10.823209366391248;10.522885404850678;14.527299735321284;11.67577479338843;16.671809809323303;0.3806802340637281;4.671828618897447
36.2;0.47245902900125;0.004975124378109453;0.6972692791711355;0.34654923484606326;84.21773888618684;1652.0428887808387;3.811757921362077;3.5464930622672104;63.751868956948954;10.861821422784052;10.543341975908854;14.624350456436176;11.676851401717713;16.751659914654688;0.3812840907357034;4.6749169104789985
36.25;0.47752461867630186;0.004975124378109453;0.7070034820247928;0.3491702457780388;83.39418921838585;1640.365607951152;3.8251505041876057;3.5627500588443284;63.613874507102906;10.900433479176854;10.563798546967027;14.721401177551058;11.677928010046998;16.831510019986073;0.3818879474076789;4.678005202060551
36.300000000000004;0.4825902083513541;0.004975124378109453;0.716737684878451;0.3517912567100143;82.57063955058491;1628.6883271214654;3.838543087013134;3.5790070554214473;63.47588005725686;10.939045535569656;10.584255118025203;14.81845189866595;11.679004618376275;16.911360125317458;0.3824918040796543;4.681093493642103
36.35;0.4876557980264062;0.004975124378109453;0.7264718877321084;0.35441226764198985;81.74708988278395;1617.011046291779;3.8519356698386624;3.5952640519985657;63.33788560741081;10.97765759196246;10.604711689083375;14.915502619780833;11.68008122670556;16.991210230648843;0.38309566075162965;4.684181785223655
36.4;0.49272138770145807;0.004975124378109453;0.7362060905857657;0.3570332785739654;80.92354021498299;1605.3337654620918;3.8653282526641903;3.611521048575684;63.199891157564785;11.016269648355262;10.62516826014155;15.012553340895726;11.681157835034844;17.071060335980224;0.38369951742360503;4.687270076805207
36.45;0.49778697737651;0.004975124378109453;0.745940293439423;0.3596542895059409;80.09999054718203;1593.6564846324052;3.8787208354897182;3.627778045152802;63.061896707718724;11.054881704748064;10.645624831199724;15.10960406201061;11.682234443364122;17.15091044131161;0.3843033740955804;4.69035836838676
36.5;0.5028525670515619;0.004975124378109453;0.7556744962930804;0.36227530043791645;79.27644087938107;1581.9792038027183;3.8921134183152475;3.644035041729921;62.923902257872676;11.093493761140868;10.666081402257898;15.206654783125499;11.683311051693407;17.230760546642998;0.3849072307675558;4.693446659968312
36.550000000000004;0.5079181567266141;0.004975124378109453;0.7654086991467377;0.3648963113698922;78.45289121158014;1570.3019229730319;3.905506001140775;3.6602920383070394;62.78590780802663;11.13210581753367;10.686537973316073;15.303705504240382;11.684387660022688;17.310610651974383;0.38551108743953116;4.6965349515498644
36.6;0.512983746401666;0.004975124378109453;0.775142902000395;0.36751732230186773;77.62934154377915;1558.624642143345;3.9188985839663033;3.676549034884157;62.64791335818058;11.170717873926472;10.706994544374247;15.400756225355273;11.68546426835197;17.390460757305764;0.3861149441115066;4.699623243131416
36.65;0.5180493360767179;0.004975124378109453;0.7848771048540524;0.37013833323384326;76.80579187597819;1546.9473613136586;3.932291166791831;3.6928060314612754;62.509918908334534;11.209329930319276;10.727451115432421;15.497806946470151;11.686540876681251;17.470310862637145;0.3867188007834819;4.702711534712969
36.7;0.5231149257517699;0.004975124378109453;0.7946113077077097;0.3727593441658188;75.98224220817724;1535.270080483973;3.945683749617359;3.7090630280383947;62.371924458488486;11.247941986712078;10.747907686490594;15.594857667585044;11.687617485010534;17.550160967968534;0.3873226574554573;4.705799826294521
36.75;0.5281805154268221;0.004975124378109453;0.8043455105613679;0.3753803550977943;75.1586925403763;1523.5927996542862;3.9590763324428875;3.725320024615513;62.23393000864244;11.28655404310488;10.768364257548768;15.691908388699924;11.688694093339814;17.630011073299915;0.3879265141274328;4.708888117876072
36.800000000000004;0.5332461051018741;0.004975124378109453;0.8140797134150253;0.37800136602976986;74.33514287257533;1511.9155188245998;3.9724689152684167;3.7415770211926307;62.095935558796405;11.325166099497684;10.788820828606944;15.788959109814817;11.689770701669097;17.7098611786313;0.3885303707994081;4.711976409457626
36.85;0.5383116947769261;0.004975124378109453;0.8238139162686826;0.3806223769617454;73.51159320477434;1500.238237994913;3.9858614980939433;3.757834017769749;61.957941108950344;11.363778155890486;10.809277399665119;15.8860098309297;11.69084730999838;17.78971128396268;0.38913422747138354;4.715064701039178
36.9;0.543377284451978;0.004975124378109453;0.83354811912234;0.3832433878937209;72.68804353697338;1488.5609571652265;3.999254080919472;3.7740910143468684;61.81994665910431;11.402390212283292;10.829733970723291;15.983060552044591;11.69192391832766;17.869561389294066;0.38973808414335886;4.7181529926207295
36.95;0.5484428741270299;0.004975124378109453;0.8432823219759973;0.38586439882569645;71.86449386917246;1476.88367633554;4.012646663745001;3.790348010923987;61.68195220925826;11.441002268676092;10.850190541781467;16.080111273159474;11.693000526656943;17.949411494625455;0.3903419408153343;4.721241284202281
37.0;0.553508463802082;0.004975124378109453;0.8530165248296546;0.388485409757672;71.04094420137149;1465.206395505853;4.026039246570528;3.8066050075011044;61.543957759412216;11.479614325068896;10.87064711283964;16.177161994274357;11.694077134986228;18.02926159995684;0.3909457974873096;4.724329575783833
37.050000000000004;0.558574053477134;0.004975124378109453;0.862750727683312;0.39110642068964774;70.2173945335705;1453.5291146761665;4.039431829396057;3.822862004078223;61.40596330956617;11.518226381461696;10.891103683897816;16.27421271538925;11.695153743315506;18.109111705288225;0.39154965415928505;4.727417867365387
37.1;0.5636396431521858;0.004975124378109453;0.8724849305369693;0.39372743162162327;69.39384486576961;1441.8518338464798;4.052824412221585;3.8391190006553413;61.26796885972012;11.556838437854504;10.911560254955987;16.371263436504133;11.696230351644791;18.188961810619606;0.39215351083126043;4.730506158946938
37.15;0.5687052328272378;0.004975124378109453;0.8822191333906266;0.3963484425535988;68.57029519796862;1430.174553016793;4.066216995047114;3.8553759972324606;61.12997440987408;11.595450494247304;10.932016826014163;16.468314157619023;11.697306959974073;18.26881191595099;0.3927573675032358;4.73359445052849
37.2;0.5737708225022902;0.004975124378109453;0.8919533362442849;0.39896945348557433;67.74674553016764;1418.4972721871065;4.079609577872642;3.871632993809578;60.991979960028026;11.63406255064011;10.952473397072337;16.565364878733906;11.69838356830335;18.348662021282376;0.39336122417521113;4.736682742110043
37.25;0.41741084871704204;0.003316749585406302;0.4332312330165342;0.40159046441754986;68.45710784313687;1568.1225490196025;4.765040639828456;4.105442379248132;49.358664215686176;13.563970588235321;12.54693627450982;19.947549019607912;14.893198529411777;21.35039215686279;0.41557702232344884;4.955680370849544
37.300000000000004;0.42014213180279125;0.003316749585406302;0.4360727882560571;0.4042114753495254;67.43872549019582;1554.7843137254854;4.78674171041035;4.130337555118067;49.08473039215677;13.636764705882378;12.585245098039229;20.104901960784368;14.926838235294127;21.47803921568631;0.4161299801306334;4.96066577789798
37.35;0.42287341488854047;0.003316749585406302;0.43891434349558;0.4068324862815009;66.42034313725466;1541.4460784313685;4.808442780992243;4.155232730988002;48.81079656862737;13.70955882352943;12.62355392156864;20.262254901960837;14.96047794117648;21.60568627450983;0.41668293793781797;4.965651184946417
37.4;0.4256046979742897;0.003316749585406302;0.4417558987351029;0.40945349721347646;65.4019607843135;1528.1078431372514;4.830143851574137;4.180127906857936;48.53686274509798;13.782352941176487;12.661862745098047;20.419607843137292;14.994117647058829;21.733333333333363;0.4172358957450025;4.970636591994853
37.45;0.4283359810600391;0.003316749585406302;0.44459745397462624;0.412074508145452;64.38357843137248;1514.7696078431345;4.8518449221560305;4.205023082727871;48.26292892156857;13.85514705882354;12.700171568627457;20.576960784313762;15.02775735294118;21.860980392156883;0.4177888535521871;4.975621999043289
37.5;0.43106726414578833;0.003316749585406302;0.44743900921414914;0.4146955190774275;63.365196078431325;1501.4313725490174;4.873545992737923;4.229918258597807;47.9889950980392;13.927941176470597;12.738480392156866;20.734313725490217;15.061397058823532;21.988627450980403;0.41834181135937165;4.980607406091725
37.550000000000004;0.43379854723153766;0.003316749585406302;0.45028056445367204;0.4173165300094033;62.346813725490165;1488.0931372549023;4.895247063319817;4.254813434467742;47.71506127450979;14.000735294117653;12.776789215686277;20.891666666666687;15.095036764705881;22.116274509803922;0.41889476916655627;4.985592813140162
37.6;0.43652983031728687;0.003316749585406302;0.45312211969319494;0.4199375409413788;61.32843137254903;1474.7549019607852;4.916948133901712;4.279708610337677;47.44112745098039;14.073529411764703;12.815098039215687;21.049019607843135;15.128676470588236;22.24392156862745;0.4194477269737408;4.990578220188597
37.65;0.4392611134030363;0.003316749585406302;0.4559636749327183;0.42255855187335434;60.31004901960799;1461.4166666666683;4.938649204483603;4.304603786207612;47.167193627451;14.14632352941176;12.853406862745096;21.206372549019605;15.162316176470584;22.37156862745097;0.42000068478092534;4.995563627237034
37.7;0.4419923964887855;0.003316749585406302;0.4588052301722412;0.42517956280532987;59.29166666666683;1448.0784313725512;4.9603502750654975;4.3294989620775475;46.893259803921595;14.219117647058813;12.891715686274507;21.36372549019606;15.195955882352933;22.49921568627449;0.4205536425881099;5.00054903428547
37.75;0.44472367957453474;0.003316749585406302;0.46164678541176407;0.4278005737373054;58.27328431372567;1434.7401960784343;4.982051345647392;4.354394137947483;46.619325980392205;14.291911764705869;12.930024509803916;21.52107843137253;15.229595588235288;22.62686274509801;0.4211066003952946;5.005534441333905
37.800000000000004;0.44745496266028395;0.003316749585406302;0.46448834065128697;0.43042158466928093;57.25490196078465;1421.4019607843172;5.003752416229286;4.3792893138174165;46.3453921568628;14.364705882352922;12.968333333333325;21.678431372548985;15.263235294117637;22.75450980392153;0.42165955820247913;5.0105198483823425
37.85;0.45018624574603316;0.003316749585406302;0.46732989589080987;0.43304259560125646;56.23651960784349;1408.0637254902003;5.025453486811178;4.404184489687352;46.071458333333425;14.437499999999979;13.006642156862734;21.835784313725455;15.29687499999999;22.882156862745056;0.4222125160096637;5.015505255430778
37.9;0.4529175288317826;0.003316749585406302;0.4701714511303332;0.435663606533232;55.21813725490233;1394.7254901960832;5.047154557393072;4.429079665557287;45.79752450980402;14.510294117647032;13.044950980392144;21.99313725490191;15.33051470588234;23.009803921568583;0.42276547381684826;5.020490662479214
37.95;0.4382846174652075;0.001658374792703151;0.4382846174652075;0.4382846174652075;49.86274509803951;1296.3333333333344;4.978743487125268;4.376312013894122;45.39034313725503;13.744117647058793;11.873284313725478;23.256862745097962;13.952205882352946;25.430343137254837;0.4657804860144709;4.797921268995186
38.0;0.44090562839718306;0.001658374792703151;0.44090562839718306;0.44090562839718306;49.21568627451012;1292.3333333333344;5.002869440459101;4.407460545193672;45.06196078431387;13.823529411764667;11.910196078431358;23.439215686274437;13.94117647058824;25.58196078431365;0.4661083147041744;4.801852390143727
38.050000000000004;0.4435266393291588;0.001658374792703151;0.4435266393291588;0.4435266393291588;48.56862745098073;1288.3333333333348;5.026995393792937;4.438609076493226;44.733578431372706;13.902941176470549;11.947107843137239;23.621568627450884;13.930147058823534;25.733578431372464;0.46643614339387784;4.805783511292269
38.1;0.44614765026113434;0.001658374792703151;0.44614765026113434;0.44614765026113434;47.921568627451336;1284.3333333333348;5.051121347126774;4.469757607792779;44.405196078431544;13.982352941176423;11.98401960784312;23.80392156862736;13.91911764705883;25.885196078431278;0.46676397208358134;4.80971463244081
38.15;0.4487686611931099;0.001658374792703151;0.4487686611931099;0.4487686611931099;47.274509803922;1280.3333333333353;5.075247300460607;4.500906139092333;44.07681372549038;14.061764705882304;12.020931372548997;23.986274509803806;13.908088235294125;26.03681372549009;0.4670918007732848;4.813645753589352
38.2;0.4513896721250852;0.001658374792703151;0.4513896721250852;0.4513896721250852;46.62745098039261;1276.3333333333353;5.099373253794443;4.532054670391883;43.74843137254925;14.141176470588178;12.057843137254878;24.16862745098028;13.897058823529418;26.188431372548905;0.4674196294629883;4.8175768747378935
38.25;0.45401068305706094;0.001658374792703151;0.45401068305706094;0.45401068305706094;45.98039215686322;1272.3333333333358;5.12349920712828;4.563203201691437;43.420049019608086;14.22058823529406;12.094754901960759;24.35098039215673;13.886029411764714;26.34004901960772;0.4677474581526918;4.821507995886435
38.300000000000004;0.4566316939890367;0.001658374792703151;0.4566316939890367;0.4566316939890367;45.33333333333388;1268.3333333333358;5.147625160462113;4.59435173299099;43.091666666666924;14.299999999999933;12.13166666666664;24.533333333333204;13.875000000000009;26.491666666666532;0.4680752868423953;4.825439117034977
38.35;0.459252704921012;0.001658374792703151;0.459252704921012;0.459252704921012;44.68627450980449;1264.3333333333362;5.171751113795949;4.625500264290544;42.76328431372576;14.379411764705814;12.16857843137252;24.71568627450965;13.863970588235304;26.643284313725346;0.46840311553209873;4.829370238183518
38.400000000000006;0.46187371585298775;0.001658374792703151;0.46187371585298775;0.46187371585298775;44.0392156862751;1260.3333333333362;5.195877067129786;4.656648795590094;42.4349019607846;14.458823529411696;12.2054901960784;24.898039215686126;13.852941176470598;26.794901960784173;0.4687309442218022;4.83330135933206
38.45;0.46449472678496306;0.001658374792703151;0.46449472678496306;0.46449472678496306;43.392156862745765;1256.3333333333367;5.220003020463622;4.687797326889648;42.10651960784344;14.53823529411757;12.242401960784282;25.080392156862573;13.841911764705893;26.946519607842987;0.4690587729115057;4.837232480480601
38.5;0.4671157377169388;0.001658374792703151;0.4671157377169388;0.4671157377169388;42.74509803921637;1252.3333333333367;5.244128973797455;4.718945858189201;41.778137254902276;14.61764705882345;12.279313725490162;25.262745098039048;13.830882352941188;27.0981372549018;0.4693866016012092;4.841163601629143
38.550000000000004;0.4697367486489141;0.001658374792703151;0.4697367486489141;0.4697367486489141;42.09803921568698;1248.3333333333371;5.2682549271312915;4.750094389488755;41.44975490196114;14.697058823529325;12.31622549019604;25.445098039215495;13.819852941176482;27.249754901960614;0.4697144302909127;4.845094722777684
38.6;0.4723577595808899;0.001658374792703151;0.4723577595808899;0.4723577595808899;41.45098039215759;1244.3333333333371;5.292380880465128;4.781242920788305;41.12137254901998;14.776470588235206;12.35313725490192;25.62745098039197;13.808823529411777;27.401372549019428;0.47004225898061613;4.849025843926226
38.650000000000006;0.4749787705128652;0.001658374792703151;0.4749787705128652;0.4749787705128652;40.803921568628255;1240.3333333333376;5.316506833798961;4.812391452087859;40.79299019607882;14.85588235294108;12.390049019607801;25.809803921568417;13.797794117647072;27.55299019607824;0.4703700876703196;4.8529569650747675
38.7;0.47759978144484094;0.001658374792703151;0.47759978144484094;0.47759978144484094;40.15686274509886;1236.3333333333376;5.340632787132797;4.843539983387412;40.46460784313766;14.935294117646961;12.426960784313682;25.992156862744892;13.786764705882366;27.704607843137055;0.4706979163600231;4.856888086223309
38.75;0.48022079237681625;0.001658374792703151;0.48022079237681625;0.48022079237681625;39.50980392156947;1232.333333333338;5.364758740466634;4.874688514686962;40.136225490196495;15.014705882352835;12.463872549019563;26.17450980392134;13.775735294117661;27.856225490195868;0.4710257450497266;4.860819207371851
38.800000000000004;0.482841803308792;0.001658374792703151;0.482841803308792;0.482841803308792;38.862745098040136;1228.333333333338;5.388884693800467;4.905837045986516;39.80784313725533;15.094117647058717;12.500784313725443;26.356862745097814;13.764705882352956;28.00784313725468;0.47135357373943004;4.864750328520392
38.85;0.48546281424076776;0.001658374792703151;0.48546281424076776;0.48546281424076776;38.215686274510745;1224.3333333333385;5.413010647134303;4.93698557728607;39.47946078431417;15.17352941176459;12.537696078431324;26.53921568627426;13.753676470588251;28.15946078431351;0.47168140242913353;4.868681449668934
38.900000000000006;0.48334985705317424;0.001658374792703151;0.48334985705317424;0.48334985705317424;38.41542092840194;1234.9150275373468;5.426319930431891;4.943641558656681;39.508033044846286;15.177340676632625;12.546789929189623;26.532022029897874;13.880605822186965;28.14088906372949;0.47121319673609174;4.870022736123033
38.95;0.4788699158057814;0.001658374792703151;0.4788699158057814;0.4788699158057814;39.03855232100614;1252.7875688434033;5.434220878711322;4.938051265062744;39.715082612116134;15.143351691581483;12.541974822974046;26.43005507474446;14.076514555467838;28.03722265932352;0.4703469738516747;4.870069105229906
39.0;0.4743899745583886;0.001658374792703151;0.4743899745583886;0.4743899745583886;39.66168371361033;1270.6601101494616;5.442121826990754;4.932460971468807;39.92213217938598;15.109362706530344;12.537159716758467;26.328088119591044;14.272423288748712;27.933556254917534;0.4694807509672575;4.870115474336778
39.050000000000004;0.4699100333109958;0.001658374792703151;0.4699100333109958;0.4699100333109958;40.28481510621458;1288.5326514555181;5.4500227752701855;4.926870677874869;40.12918174665586;15.075373721479206;12.53234461054289;26.22612116443763;14.468332022029585;27.829889850511563;0.46861452808284043;4.87016184344365
39.1;0.465430092063603;0.001658374792703151;0.465430092063603;0.465430092063603;40.907946498818774;1306.4051927615747;5.457923723549617;4.921280384280932;40.33623131392571;15.041384736428068;12.527529504327312;26.124154209284214;14.664240755310459;27.726223446105593;0.46774830519842336;4.870208212550523
39.150000000000006;0.46095015081621016;0.001658374792703151;0.46095015081621016;0.46095015081621016;41.53107789142297;1324.277734067633;5.465824671829048;4.9156900906869945;40.54328088119556;15.00739575137693;12.522714398111734;26.0221872541308;14.860149488591304;27.622557041699622;0.4668820823140063;4.870254581657395
39.2;0.45647020956881734;0.001658374792703151;0.45647020956881734;0.45647020956881734;42.15420928402722;1342.1502753736895;5.473725620108479;4.910099797093057;40.750330448465405;14.973406766325791;12.517899291896155;25.920220298977384;15.056058221872178;27.51889063729365;0.4660158594295891;4.870300950764268
39.25;0.4519902683214245;0.001658374792703151;0.4519902683214245;0.4519902683214245;42.77734067663141;1360.022816679746;5.48162656838791;4.90450950349912;40.957380015735254;14.939417781274653;12.513084185680578;25.81825334382397;15.251966955153051;27.415224232887667;0.46514963654517205;4.87034731987114
39.300000000000004;0.4475103270740317;0.001658374792703151;0.4475103270740317;0.4475103270740317;43.400472069235605;1377.8953579858044;5.4895275166673425;4.898919209905182;41.16442958300513;14.905428796223514;12.508269079464998;25.716286388670554;15.447875688433925;27.311557828481696;0.464283413660755;4.870393688978012
39.35;0.4430303858266389;0.001658374792703151;0.4430303858266389;0.4430303858266389;44.023603461839855;1395.7678992918609;5.497428464946774;4.893328916311246;41.37147915027498;14.871439811172372;12.503453973249421;25.614319433517124;15.643784421714798;27.207891424075726;0.4634171907763378;4.870440058084885
39.400000000000006;0.4385504445792461;0.001658374792703151;0.4385504445792461;0.4385504445792461;44.64673485444405;1413.6404405979192;5.505329413226205;4.8877386227173085;41.57852871754483;14.837450826121234;12.498638867033844;25.51235247836371;15.839693154995672;27.104225019669755;0.46255096789192074;4.870486427191757
39.45;0.43407050333185326;0.001658374792703151;0.43407050333185326;0.43407050333185326;45.26986624704824;1431.5129819039757;5.513230361505636;4.882148329123371;41.785578284814676;14.803461841070096;12.493823760818266;25.410385523210294;16.035601888276545;27.000558615263785;0.46168474500750367;4.87053279629863
39.5;0.42959056208446045;0.001658374792703151;0.42959056208446045;0.42959056208446045;45.892997639652435;1449.3855232100323;5.521131309785067;4.876558035529434;41.992627852084524;14.769472856018957;12.489008654602687;25.30841856805688;16.23151062155739;26.8968922108578;0.4608185221230866;4.870579165405502
39.550000000000004;0.42511062083706763;0.001658374792703151;0.42511062083706763;0.42511062083706763;46.516129032256686;1467.2580645160906;5.5290322580644995;4.870967741935496;42.1996774193544;14.735483870967819;12.48419354838711;25.206451612903464;16.427419354838264;26.79322580645183;0.4599522992386694;4.8706255345123735
39.6;0.4206306795896748;0.001658374792703151;0.4206306795896748;0.4206306795896748;47.13926042486088;1485.1306058221471;5.536933206343931;4.865377448341559;42.40672698662425;14.70149488591668;12.479378442171532;25.10448465775005;16.623328088119138;26.68955940204586;0.45908607635425236;4.870671903619246
39.650000000000006;0.416150738342282;0.001658374792703151;0.416150738342282;0.416150738342282;47.76239181746507;1503.0031471282036;5.544834154623362;4.859787154747622;42.6137765538941;14.667505900865542;12.474563335955953;25.002517702596634;16.81923682140001;26.58589299763989;0.4582198534698353;4.870718272726118
39.7;0.4116707970948892;0.001658374792703151;0.4116707970948892;0.4116707970948892;48.38552321006932;1520.875688434262;5.552735102902793;4.854196861153684;42.82082612116395;14.633516915814404;12.469748229740375;24.90055074744322;17.015145554680885;26.482226593233918;0.4573536305854182;4.870764641832991
39.75;0.40719085584749637;0.001658374792703151;0.40719085584749637;0.40719085584749637;49.008654602673516;1538.7482297403185;5.560636051182224;4.848606567559747;43.027875688433795;14.599527930763262;12.464933123524798;24.798583792289804;17.21105428796176;26.378560188827933;0.45648740770100105;4.870811010939863
39.800000000000004;0.40271091460010355;0.001658374792703151;0.40271091460010355;0.40271091460010355;49.63178599527771;1556.620771046375;5.568536999461656;4.84301627396581;43.23492525570367;14.565538945712124;12.46011801730922;24.69661683713639;17.406963021242632;26.274893784421963;0.455621184816584;4.870857380046735
39.85;0.39823097335271074;0.001658374792703151;0.39823097335271074;0.39823097335271074;50.25491738788196;1574.4933123524333;5.576437947741088;4.837425980371872;43.44197482297352;14.531549960660985;12.455302911093641;24.59464988198296;17.602871754523477;26.171227380015992;0.4547549619321669;4.870903749153608
39.900000000000006;0.3937510321053179;0.001658374792703151;0.3937510321053179;0.3937510321053179;50.878048780486154;1592.3658536584899;5.584338896020519;4.831835686777935;43.64902439024337;14.497560975609847;12.450487804878064;24.492682926829545;17.79878048780435;26.06756097561002;0.45388873904774973;4.87095011826048
39.95;0.3892710908579251;0.001658374792703151;0.3892710908579251;0.3892710908579251;51.50118017309035;1610.2383949645464;5.59223984429995;4.8262453931839975;43.85607395751322;14.463571990558709;12.445672698662484;24.39071597167613;17.994689221085224;25.96389457120405;0.45302251616333267;4.870996487367353
40.0;0.3847911496105323;0.001658374792703151;0.3847911496105323;0.3847911496105323;52.1243115656946;1628.1109362706047;5.600140792579381;4.82065509959006;44.063123524783066;14.42958300550757;12.440857592446907;24.288749016522715;18.190597954366098;25.860228166798066;0.4521562932789156;4.871042856474225
40.050000000000004;0.3803112083631395;0.001658374792703151;0.3803112083631395;0.3803112083631395;52.74744295829879;1645.9834775766612;5.608041740858813;4.815064805996123;44.27017309205294;14.395594020456432;12.43604248623133;24.1867820613693;18.38650668764697;25.756561762392096;0.45129007039449853;4.871089225581097
40.1;0.37583126711574666;0.001658374792703151;0.37583126711574666;0.37583126711574666;53.370574350902984;1663.8560188827178;5.615942689138245;4.809474512402185;44.47722265932279;14.361605035405294;12.431227380015752;24.084815106215885;18.582415420927845;25.652895357986125;0.45042384751008135;4.87113559468797
40.150000000000006;0.37135132586835384;0.001658374792703151;0.37135132586835384;0.37135132586835384;53.993705743507235;1681.728560188776;5.623843637417676;4.803884218808249;44.68427222659264;14.327616050354152;12.426412273800175;23.98284815106247;18.77832415420872;25.549228953580155;0.4495576246256643;4.871181963794842
40.2;0.366871384620961;0.001658374792703151;0.366871384620961;0.366871384620961;54.61683713611143;1699.6011014948326;5.631744585697107;4.7982939252143115;44.89132179386249;14.293627065303014;12.421597167584595;23.880881195909055;18.974232887489563;25.445562549174184;0.4486914017412472;4.8712283329017145
40.25;0.3623914433735682;0.001658374792703151;0.3623914433735682;0.3623914433735682;55.23996852871562;1717.4736428008891;5.639645533976538;4.792703631620374;45.09837136113234;14.259638080251875;12.416782061369018;23.77891424075564;19.170141620770437;25.3418961447682;0.44782517885683004;4.871274702008587
40.300000000000004;0.3579115021261754;0.001658374792703151;0.3579115021261754;0.3579115021261754;55.86309992131987;1735.3461841069475;5.64754648225597;4.787113338026437;45.305420928402185;14.225649095200737;12.411966955153439;23.676947285602225;19.36605035405131;25.23822974036223;0.446958955972413;4.871321071115459
40.35;0.3534315608787826;0.001658374792703151;0.3534315608787826;0.3534315608787826;56.486231313924065;1753.218725413004;5.655447430535402;4.781523044432499;45.51247049567206;14.191660110149598;12.407151848937861;23.574980330448795;19.561959087332184;25.13456333595626;0.4460927330879959;4.871367440222332
40.400000000000006;0.34895161963138976;0.001658374792703151;0.34895161963138976;0.34895161963138976;57.10936270652826;1771.0912667190623;5.663348378814833;4.775932750838562;45.71952006294191;14.15767112509846;12.402336742722284;23.47301337529538;19.757867820613058;25.030896931550288;0.44522651020357884;4.871413809329203
40.45;0.3444716783839974;0.001658374792703151;0.3444716783839974;0.3444716783839974;57.73249409913245;1788.9638080251189;5.671249327094264;4.770342457244625;45.92656963021176;14.123682140047322;12.397521636506706;23.371046420141965;19.95377655389393;24.927230527144317;0.44436028731916166;4.871460178436076
40.5;0.3399917371366046;0.001658374792703151;0.3399917371366046;0.3399917371366046;58.3556254917367;1806.8363493311754;5.679150275373695;4.764752163650687;46.13361919748161;14.089693154996183;12.392706530291127;23.26907946498855;20.149685287174805;24.823564122738333;0.4434940644347446;4.871506547542948
40.550000000000004;0.33551179588921176;0.001658374792703151;0.33551179588921176;0.33551179588921176;58.978756884340896;1824.7088906372337;5.6870512236531265;4.75916187005675;46.340668764751456;14.055704169945042;12.38789142407555;23.167112509835135;20.34559402045565;24.719897718332362;0.4426278415503275;4.87155291664982
40.6;0.33103185464181895;0.001658374792703151;0.33103185464181895;0.33103185464181895;59.60188827694509;1842.5814319432902;5.694952171932558;4.753571576462813;46.54771833202133;14.021715184893903;12.383076317859972;23.06514555468172;20.541502753736523;24.61623131392639;0.44176161866591035;4.871599285756693


==> data/5-l2-c1.csv <==
idx;sim;cnt;upper;lower;sentences;words;nouns;verbs;fleschs;smogs;colemans;aris;linsears;gfs;wrdcnts;mwl
0.0;0.8378912580147799;1.0;0.9981907606124878;0.6688311994075775;55.205555555555556;783.9236111111111;2.7459588463307587;3.110946101634809;62.54581944444438;10.259166666666673;9.670749999999991;17.189305555555546;10.876926534114038;19.138444444444453;0.45265459761961846;4.466076355999297
0.05;0.8271468498443653;1.0;0.9838965872059697;0.6462677186354995;55.47943177191897;789.3327559756714;2.7580863870270353;3.1212603701230206;62.32056186814471;10.300209240588224;9.670090742168359;17.25049683218533;10.858917064007093;19.188353689883282;0.45115194859695373;4.466226772493003
0.1;0.8189845359105538;1.0;0.9796786972538706;0.6361345454010853;55.84447910978521;793.7293179054752;2.7574790322569407;3.1196376063334323;62.17612550822169;10.319869501020131;9.682013618168623;17.286949331909014;10.899179369455188;19.21740248003529;0.4508802326834738;4.468299875289017
0.15000000000000002;0.8124809525197835;1.0;0.9771501971268767;0.6169770383276045;56.21959863225423;800.5576923430774;2.7613105380955227;3.12675561973446;62.1147263077839;10.323719985606433;9.669525766724101;17.28967044336522;10.953211912001773;19.219183718166587;0.4499464072636573;4.467242358297071
0.2;0.806958569829156;1.0;0.972866170260371;0.607917277014093;56.641457387385074;807.5149201073024;2.7652902357678917;3.132409276329431;61.86949871062798;10.317506714260197;9.668113737272423;17.38522901287439;10.997327045534613;19.293354305479586;0.44901009654615015;4.467477972574302
0.25;0.801179271958753;1.0;0.9711327130743497;0.5963296058642513;56.68107257143558;807.7988713985728;2.7665101057405836;3.1295700837122316;61.99763384656674;10.313908487724953;9.68105202107488;17.29840193538792;11.026284159091102;19.228452861558587;0.44985893386142956;4.470587153483556
0.30000000000000004;0.7967789256975545;1.0;0.9667183631305286;0.5940900489687919;56.79836301575451;808.8237517339896;2.7707323661699625;3.1299482127208016;62.49499085961595;10.331002819985194;9.681658881581276;17.041205466919777;11.043847657593451;19.027721274022618;0.4503726898020014;4.471469082289424
0.35000000000000003;0.7920029428938876;1.0;0.963437511928364;0.5914051309449687;56.784207918686654;810.0959193501714;2.7756385709671916;3.13487216976538;62.58445056744674;10.333741180953151;9.68456556194097;16.98480403502779;11.056255288868051;18.98716707436275;0.4507071912631727;4.472757219711093
0.4;0.7877423972537644;1.0;0.9622810348527595;0.5876168132476185;56.791874132198224;810.4199204030298;2.777723074737423;3.135741172497473;62.62347020324428;10.326208000952862;9.696078115158711;16.960059230004934;11.057873930698884;18.966995202487993;0.4511080545083393;4.474988600828522
0.45;0.7835390123283564;1.0;0.9600396000780407;0.5843986022685256;56.830657239342834;811.1814653701942;2.781203948009442;3.1384507538882116;62.64195886815366;10.331905840786725;9.708671411731528;16.93443857552023;11.042115639498226;18.946955276228163;0.4513719745803934;4.476986337562632
0.5;0.779416088127959;1.0;0.9577426737588581;0.5813368907307878;56.88572577746115;812.235556245799;2.784323133861949;3.1403570470660194;62.66840696828242;10.339889293307051;9.715567563433694;16.902614403751013;11.037269413364566;18.92440922932912;0.4515545914305541;4.478365732628708
0.55;0.7758253300591159;1.0;0.9554457474396755;0.5748609380666599;56.8781658606693;813.1725889484269;2.78765744927071;3.142373585941773;62.63054788364946;10.348440351589735;9.723736627333526;16.905324782835233;11.05462066461127;18.929095149912598;0.4516728773773199;4.480039268041268
0.6000000000000001;0.7723352423731963;1.0;0.9531488211204929;0.5668306067105262;56.824307148769016;814.2360810768802;2.7908817480398986;3.1458211059935732;62.5457844270881;10.361625709674707;9.731790147511834;16.93384721775313;11.07387780093964;18.953208620082542;0.45168445540792135;4.481459096875548
0.65;0.7686597257580173;1.0;0.9491240425227594;0.551060552150011;56.961228968773966;817.1756513798896;2.7921281834073417;3.149131801602811;62.51960179349251;10.370688951768587;9.730398727300752;16.946846442524237;11.122028913129135;18.962901034678154;0.45150399328757845;4.48172353734224
0.7000000000000001;0.7650128524198132;1.0;0.9475401639938354;0.5471526665985584;57.05222673283843;818.7170469880122;2.7911075538982306;3.149477293312674;62.49500701765764;10.377318141852182;9.730978429627573;16.960320926668675;11.170963355996138;18.974129190011713;0.45151950888900766;4.4821554957051415
0.75;0.761814476076069;1.0;0.9447623607185152;0.5471670684607131;57.28232273629295;821.2656175594954;2.790559977769448;3.147603366960579;62.59838191426359;10.400924371601262;9.743058639449796;16.893469849003427;11.192171382471985;18.913712323282528;0.45107748858671975;4.484534376976941
0.8;0.7592357885633662;1.0;0.9438351324275648;0.5458104436548566;57.4635205497245;823.6631085460051;2.7901290716098246;3.147604141863499;62.815881449518244;10.429187693907664;9.75032266666129;16.770222248693376;11.199643361268926;18.807602949708993;0.45045337593734475;4.486333890457614
0.8500000000000001;0.7567509026004804;1.0;0.9417988468300214;0.5387423379080636;57.46983463207005;824.9350305610901;2.7913390128201896;3.1497619085442743;62.80091750069773;10.437141848457433;9.750010720097139;16.76282348113695;11.217640714135566;18.800255825708742;0.4500948758214278;4.4868644603118595
0.9;0.7543849004194609;1.0;0.9399504564777522;0.5341597667762212;57.463055457875555;826.2136444698313;2.7925165844555213;3.1526045632348074;62.809419383811374;10.440373074958835;9.744759040506652;16.749072354019233;11.23233477398872;18.789483095522893;0.4497693654526361;4.486507818364907
0.9500000000000001;0.752226498193578;1.0;0.9370703368862151;0.5322789890425547;57.43127289155638;827.0881173420172;2.7949591588315745;3.1567492366003447;62.84368377329738;10.440555216682055;9.739146551934017;16.726628341253797;11.25010017792707;18.775104431940235;0.4496356541487774;4.486146371261898
1.0;0.7503112755221475;1.0;0.9376932043251626;0.533227875828743;57.38306754610126;827.8722338803572;2.7981374690657934;3.1616111356773615;62.90698089929938;10.440135496956314;9.733207636590873;16.689238495409544;11.269168090273533;18.749834790838676;0.4495704370243153;4.485868983838017
1.05;0.7482423637904172;1.0;0.936488317652207;0.5308450545197811;57.3728726150335;828.7122427739989;2.798828648340908;3.162252512375254;62.947090967026796;10.434286811186162;9.73959320539941;16.662475068281893;11.297031703358074;18.730603597794556;0.4495906488889163;4.487341267963207
1.1;0.7461939748322539;1.0;0.9350189546971354;0.5296987612964585;57.40023348544583;830.0239898419383;2.799259506308919;3.16248286969025;62.97526414437503;10.42838462504708;9.745898842305698;16.642726815100374;11.32148635487501;18.716312860354225;0.44950612953765606;4.488737289928329
1.1500000000000001;0.7441226285525008;1.0;0.9323611959815026;0.5270562154287284;57.427650701594445;831.0300242669787;2.79929197872158;3.1626655627590754;62.97272594523256;10.42277968109109;9.750678931531858;16.637662081649555;11.340503127048416;18.714223175776105;0.4494860114595184;4.4896385905297755
1.2000000000000002;0.742200634892651;1.0;0.9292311217405099;0.525964162179402;57.3757642788186;830.8535834917662;2.7993571270257678;3.1625026353350734;62.92025974672548;10.421273350077852;9.752047001522469;16.655175222559464;11.344987019892145;18.729004844352932;0.44951385656010895;4.489482336761021
1.25;0.7402828051847719;1.0;0.9265086427330971;0.5239671447447368;57.36658941935545;831.427273083731;2.8000063402847113;3.164480306720571;62.87421865233938;10.416417580552505;9.746625799822672;16.672556169417625;11.349816023296913;18.74368412529695;0.44929648577058084;4.488869271550188
1.3;0.7384197859542863;1.0;0.9244767996836555;0.5235282331705093;57.31400057261726;831.9206463750418;2.8008956243775534;3.1668416839111235;62.8555984294954;10.412802606608503;9.740893283151818;16.67835714033253;11.359188064314555;18.748366872209726;0.44902344227203494;4.488112079435983
1.35;0.7366074914272747;1.0;0.9256807877317719;0.524325064495206;57.26139371673532;832.3833134786645;2.801985479958113;3.168745716363227;62.85586706457628;10.4102227934583;9.735022006419165;16.67383390205318;11.373282044710868;18.744852211109038;0.44875482683489015;4.487293134163545
1.4000000000000001;0.7348757422923847;1.0;0.9233400815784341;0.5149989069485271;57.19843934934769;832.6784784235806;2.803134682514294;3.1705457833495827;62.85723707607056;10.407223179000999;9.728794168439167;16.669616492714596;11.386099644884972;18.74193807878137;0.44851873618075006;4.486362233969686
1.4500000000000002;0.7330302191434418;1.0;0.9206022273490925;0.5165297662218409;57.119270140478584;831.3470429668806;2.8019075843112655;3.169483346023879;62.897644139793144;10.402831467431298;9.723355753282185;16.65293307641224;11.370103117542682;18.729491038452174;0.4485582942220534;4.4855473640530885
1.5;0.731475332257313;1.0;0.9195539399436684;0.5162674591603859;57.0994440072254;831.4583648125998;2.801801948549846;3.1694032981793567;62.9058422331079;10.40067781139177;9.718754493209142;16.643217881474275;11.367574455264078;18.721152606860695;0.44845376792087177;4.484612251427511
1.55;0.7301198740075484;1.0;0.9191505750891715;0.5170910995433015;57.039777452714155;831.1614237193319;2.802891448433643;3.1697116942794485;62.87790825241609;10.405528821022141;9.717514781887878;16.64942549826982;11.370473935670919;18.72601586543729;0.4484830240600267;4.48416387616794
1.6;0.7289255877958463;1.0;0.9190454947718159;0.5179147399262171;56.98907957874465;831.1125643557097;2.8054442823986223;3.171520315497588;62.858805679036685;10.412771528801947;9.716894717414489;16.65311809637673;11.372184644355022;18.729491865257277;0.4484309619041429;4.484039719192039
1.6500000000000001;0.727531127112807;1.0;0.9188559621913482;0.5152827258118331;56.97978264765748;830.8161194520097;2.8057696764478055;3.1696934811063757;62.883685451465894;10.431899306295977;9.719361034681507;16.643624678042034;11.362303893439423;18.71959616962788;0.44856619976037476;4.484122971913679
1.7000000000000002;0.7261932509763778;1.0;0.9185070725141373;0.5188139348601304;57.15535110108393;833.7472464836759;2.808515085688069;3.1725321169770004;63.05379335822485;10.449230920610015;9.705761216869671;16.56395788522932;11.309288593461911;18.65572454177481;0.4479442124771795;4.482068274474916
1.75;0.724899314714493;1.0;0.9174346675915;0.5138051858437913;57.181989021758454;834.5487595137537;2.8109006081836965;3.173478476024223;63.10148400948684;10.454913476193196;9.701837185990225;16.53490377131565;11.315891416855532;18.632762632549756;0.4477621726481815;4.481464530815359
1.8;0.723694647253339;1.0;0.9163622626688628;0.5126188518329254;57.19903220538198;835.2840170412287;2.813217414987471;3.1744718335912125;63.14747584656214;10.461126966528527;9.697968140459446;16.50613164628953;11.324331240037399;18.61081591367563;0.4476087022127818;4.480883745385732
1.85;0.7225618363293214;1.0;0.9157620306696128;0.5150700770894712;57.21355486372685;835.8769859791811;2.815089827565441;3.1743541201009307;63.18880062629963;10.467919772408889;9.694129940379545;16.47948836098692;11.329600794521188;18.590605211214545;0.4475140701764272;4.480308285286169
1.9000000000000001;0.7216208076688051;1.0;0.915197273266353;0.5126573605300396;57.22765115756158;836.5466044015127;2.8171195134085814;3.173883266748587;63.22064810666543;10.473925394249475;9.691119948057771;16.456577733754052;11.335600137820272;18.57325712955598;0.4474287446259128;4.479854403545241
1.9500000000000002;0.720823482665159;1.0;0.913145047900951;0.5132621033747393;57.17367150788152;835.9799446192543;2.8179824647888663;3.172763893984993;63.242082394384894;10.480114566640337;9.691060692275801;16.443308381069425;11.334366283045815;18.562936265504995;0.44753345700829694;4.479952907386447
2.0;0.71995331330133;1.0;0.9120726429783137;0.5150319030695915;57.14832096509599;835.8577492309486;2.819292533108844;3.172155367649343;63.271153243490446;10.485916207508964;9.690974982234911;16.424204501948324;11.333926296096651;18.547508291354113;0.44759714448408666;4.480207958008293
2.0500000000000003;0.7187855738070488;1.0;0.9117595826431831;0.5153370555637777;57.16220803196136;836.3830678798362;2.820292207203224;3.172415199420624;63.30214248706934;10.492316059954296;9.690226063669009;16.404672666986524;11.331950105769588;18.531803573653587;0.44755723282609533;4.4801412311701165
2.1;0.7175961072887879;0.9986111111111111;0.9128634306466766;0.5134163051843643;57.27102937456147;838.2116193321393;2.8219533246886814;3.1733381693424696;63.27969309038375;10.50232045969994;9.695300399643354;16.40864216297572;11.342554416025587;18.53332024850318;0.4473302798951239;4.480587742337528
2.15;0.716316755249644;0.9986111111111111;0.9117348045703818;0.5181516050396109;57.35417848867539;839.4182335009058;2.8230192335846116;3.1763176094286654;63.26965270764387;10.506347450771662;9.699180482180088;16.414690517681475;11.359573203430388;18.535587875470156;0.4473089533866321;4.481164005870862
2.2;0.7150984344650084;0.9986111111111111;0.9095465621777943;0.5166622581361215;57.522511707730146;841.3961245016894;2.823063063133642;3.176632742248914;63.24146933143436;10.507165204164275;9.706270845975315;16.42601461112297;11.363978632731675;18.541712950236207;0.4472120492588895;4.481971986446829
2.25;0.7140339221702438;0.9986111111111111;0.9094775524177922;0.5146200473472063;57.66096861260735;842.8728922591239;2.823422263826369;3.1766692220837327;63.180305284553384;10.50892472731873;9.715494344498628;16.45067736099259;11.366156789585919;18.558558845201404;0.44719933588904;4.483097894047531
2.3000000000000003;0.7129630713240416;0.9986111111111111;0.9083489263414973;0.5177457415067018;57.77424941345327;843.7216146793874;2.823073612222596;3.1756167205205346;63.15356511758922;10.511074644931245;9.72260058080975;16.457805004193936;11.35438262939536;18.563122185537388;0.44728947328441215;4.483836668493879
2.35;0.7117977906597571;0.9986111111111111;0.9065929139733956;0.5157380192295502;57.82962706062843;843.371121408708;2.8216471855819765;3.1723175806564914;63.13205889607977;10.513906952676626;9.731383439203249;16.462733775454723;11.338773714758423;18.56752347458058;0.44761332223757655;4.484928247413006
2.4000000000000004;0.710458026492444;0.9986111111111111;0.9034934035972156;0.5121627220973163;57.87865250922;842.9454643097961;2.820035988439668;3.168884338161161;63.15369284540195;10.513663720892783;9.739586777327906;16.447204699056407;11.320761878201132;18.5554232263264;0.44788685625733804;4.486144571761565
2.45;0.7091851366467841;0.9986111111111111;0.9015199517504163;0.512553723781769;57.936062639719374;842.4998159436853;2.81850913121823;3.1653200758499795;63.19668017923893;10.512670942135944;9.745104139996748;16.42791351414851;11.302455990237876;18.540071134395795;0.44811585694039857;4.487089692870032
2.5;0.7078630075455938;0.9986111111111111;0.8976741145764079;0.5092286318472313;57.97569738984955;841.7944029527548;2.8164901882590363;3.16198608749102;63.22687608946406;10.513724196659137;9.74997720336341;16.415759961266986;11.2792065457004;18.53063767772686;0.4483539742502168;4.487777282234636
2.5500000000000003;0.7065941104965723;0.9986111111111111;0.8989158752596094;0.5077431158107867;58.02152596116022;841.3741732979765;2.815588270608135;3.1597755940848025;63.25226291023716;10.517977565939015;9.752822030339072;16.404495661502676;11.253205112493525;18.521561321764974;0.44845715881339066;4.48826430447022
2.6;0.7055791649927609;0.9986111111111111;0.8992037839066667;0.5129188051403955;58.02652926158189;841.6228818837299;2.819352239197487;3.1611365195391596;63.293991290275805;10.521949778017543;9.74898821170797;16.372461711563762;11.245964026550674;18.50211447262702;0.4483711446995718;4.488261808801747
2.6500000000000004;0.7046637838163179;0.9986111111111111;0.8977182401487461;0.5145622263603574;58.06055875279307;842.2085067343886;2.8217267499050065;3.161501472671094;63.326909139166396;10.526962989672858;9.746513594990734;16.332742907522775;11.24208706304006;18.475119395850516;0.44821807059003255;4.488020851680156
2.7;0.7038628773993112;0.9986111111111111;0.8952909123439057;0.5163461567704067;58.166020150638836;843.4746434612933;2.822129124063243;3.1618401467730246;63.378890431590875;10.530177850199195;9.749080924818346;16.30532975588273;11.252625498764722;18.446620233293746;0.447789008971705;4.488401453171047
2.75;0.702917765562924;0.9972222222222222;0.8944740513286977;0.5180598325854123;58.23001390758902;844.5125917571823;2.8267882716541446;3.1661914803594553;63.3977525617918;10.53193858572827;9.751219325031936;16.27823563064139;11.256201130951476;18.428313067315283;0.44758212202591147;4.489351173475731
2.8000000000000003;0.7016835434548381;0.9972222222222222;0.8927121861089926;0.518526596157703;58.24814793037859;844.6088993570481;2.827806348659993;3.163648513547847;63.40351208092372;10.535833749079229;9.75341825874009;16.27497535848421;11.266214806495448;18.42407559926636;0.4477410424893749;4.489705000595695
2.85;0.7008143206811245;0.9930555555555556;0.8917098324251385;0.5133386159936633;58.11522905519626;842.9850075221518;2.827055014848095;3.162304786489659;63.425548397953335;10.529725692636271;9.749338158592069;16.26380014754409;11.275336986252736;18.414822489274673;0.447749222650242;4.489417957762295
2.9000000000000004;0.6996150916057454;0.9930555555555556;0.8914325260850792;0.5059771321036602;58.03034762150809;841.1372377588447;2.827216672760412;3.158512026178279;63.472496695866184;10.528292881322509;9.751530807336517;16.23325651011243;11.28188987535222;18.39412713765118;0.4479747709047643;4.490351194574338
2.95;0.6986768357566941;0.9930555555555556;0.8895606730865461;0.5028771563150987;58.01196773766014;840.4202210397725;2.8277751463775607;3.1554899818607107;63.52121881837565;10.526355953099314;9.754402610903886;16.204752757240968;11.290719029212033;18.372025618139144;0.44812546217397087;4.491250944712543
3.0;0.6981004883468362;0.9930555555555556;0.887688820088013;0.5049988622912562;58.07364414917767;841.0524695260239;2.827141582959409;3.153262139033051;63.610565101164674;10.515800204488968;9.752488146584392;16.16291205902986;11.235738439842322;18.33752355800059;0.4481652311659263;4.491472259721421
3.0500000000000003;0.697130884824038;0.9930555555555556;0.8902477106700337;0.5115621656711613;58.129663296975124;840.7555272312758;2.8255989480605828;3.1477377565537625;63.664096151852625;10.513748040491055;9.755851736351824;16.135750612795228;11.190426999767395;18.31653961865326;0.4484103633291254;4.492185575673196
3.1;0.695743848660929;0.9930555555555556;0.890236411296146;0.5095474162857938;58.03964221666203;838.9291862230793;2.827028593051972;3.143229252667417;63.64381331517808;10.519143395245287;9.762847113402458;16.126628176833012;11.172787033697004;18.31135486456009;0.4488838463186022;4.493227803101213
3.1500000000000004;0.6950400964214782;0.9930555555555556;0.8906575027256387;0.508836378423231;57.99959747763417;838.2690720218859;2.8292622527796927;3.1415731368291446;63.62181442027101;10.520986411425502;9.769047220367613;16.124098656366716;11.169428294269498;18.308158786899348;0.44915843952110374;4.494289789472031
3.2;0.6945177655290826;0.9930555555555556;0.8933078730610055;0.5103932462007883;57.954615386462535;837.6179514101257;2.8308004626552283;3.140818043459777;63.6126353021937;10.520865874453133;9.774410941986227;16.11607953820115;11.18217791431207;18.3024092344637;0.4495426808719531;4.49529774004583
3.25;0.6940152074842022;0.9930555555555556;0.8909662310566226;0.512378638083236;57.92188369326982;837.1450764073917;2.8327618818190157;3.1399442623567393;63.59211322554123;10.52237662417859;9.780029210585234;16.11570568349285;11.191322413395168;18.302725808282002;0.44987985708220973;4.49635780228917
3.3000000000000003;0.6935569982156948;0.9930555555555556;0.8857764048156012;0.5065058295925469;57.9178848066063;837.1604462108008;2.8355349771532206;3.1391983409335924;63.57146542407316;10.523788633082964;9.787031436976564;16.119343571852088;11.19557279664744;18.30506535266327;0.45010188975175075;4.4976298808927675
3.35;0.6928623953494633;0.9916666666666667;0.8848806692892496;0.5033848039273705;57.95963579260062;838.3603642570647;2.839552811511097;3.140412532719803;63.52992281668787;10.528364577068308;9.793712154122439;16.13527304008224;11.211377740190759;18.31600303990413;0.450125884723576;4.499256252954123
3.4000000000000004;0.6921363268014934;0.9916666666666667;0.8835191526630115;0.5030918733069782;58.01730161771117;839.1884882915325;2.8421370274235853;3.137851678676223;63.426928110454824;10.537857311108041;9.809485699911171;16.177615108582444;11.225644724156659;18.34787213434116;0.4502695327667249;4.501345114427235
3.45;0.691087149494529;0.9916666666666667;0.8827038900057473;0.5014084000832386;58.11233169802754;840.3459325490054;2.8433092059594456;3.1341640112810163;63.305867815493905;10.54826742794108;9.826667412932515;16.226674514963573;11.239071409000166;18.38471435115923;0.45040359426542625;4.503484754132573
3.5;0.6899807784387016;0.9916666666666667;0.8812619005104219;0.5037618624727899;58.222398046745255;841.5313044737932;2.843196610886547;3.1295129835148185;63.19200165917087;10.556856117240121;9.843353532050234;16.275321424494926;11.252846847701957;18.421303411554586;0.45053078528142493;4.505506990632477
3.5500000000000003;0.6896249378138953;0.9916666666666667;0.882130694169647;0.5023086010748301;58.30909728901899;842.5579236034235;2.8415154835177;3.1250214030347006;63.11180330158546;10.555537685802886;9.850416002141442;16.31046373991659;11.268854065769897;18.443567689475515;0.45034730692862823;4.507377707453303
3.6;0.6892252687540532;0.9916666666666667;0.8809388414513145;0.5039357897973676;58.36437074368127;843.1753896444158;2.8418433944767028;3.122179776704454;63.00143228093629;10.559708842639619;9.860885927163332;16.361001337409572;11.294022233228821;18.481509465660142;0.45039334552141796;4.508720769825197
3.6500000000000004;0.6889999149913842;0.9916666666666667;0.8826615442171019;0.5082194063601632;58.447771765681466;844.4556241047015;2.8434620053833637;3.1202784250562337;62.88989151865967;10.561370177640471;9.870456009394417;16.412220215220817;11.317934014276974;18.520464148925637;0.45031261631413233;4.509807710720622
3.7;0.6887922229984004;0.9916666666666667;0.8868005274838815;0.5087783492118549;58.54031044586072;845.8753572472051;2.8453063105168797;3.118619199498539;62.78586901231341;10.561808085199566;9.878521732847776;16.46248126308408;11.340703139111342;18.55923860032998;0.4502224229702141;4.510647395298674
3.75;0.6884540420522907;0.9916666666666667;0.8848593999942098;0.5098487052389165;58.711209417102516;847.9326333607036;2.847149801851513;3.1172777467186794;62.67206987766683;10.563603237376181;9.888360589118959;16.515656658142028;11.367000107003912;18.59949609983729;0.4500565810507011;4.511593576259897
3.8000000000000003;0.6880234988196517;0.9916666666666667;0.8845307362812856;0.5088936125530917;58.92135061156678;850.1971859029112;2.848649967914813;3.115784373398618;62.54858609336556;10.567300579080444;9.897515481914224;16.56751040221492;11.399742681965902;18.639198117894484;0.44981016843341726;4.5121356101146315
3.85;0.6876387317208655;0.9916666666666667;0.8815930717943616;0.5101335860381936;59.15245482170303;852.5066832151252;2.8498053524922833;3.1140638312632705;62.5122640710546;10.573767459867764;9.904740557354476;16.577566714365958;11.418298098123064;18.644948658693544;0.44956477294924624;4.512523386562528
3.9000000000000004;0.6872468906881288;0.9916666666666667;0.8786554073074376;0.5095908244388665;59.40942190769487;855.0925312022214;2.850442178942095;3.1128513025594278;62.49356544555988;10.579085500846523;9.909579770882848;16.582776670200126;11.444225103812443;18.64599127611372;0.44926957721047894;4.512671340358597
3.95;0.6867867599375381;0.9916666666666667;0.8757177428205136;0.5064767876688383;59.679126603551225;857.6299685134353;2.8501608317198652;3.110872748227063;62.4821009208362;10.584632290033188;9.915792706925105;16.5850041955764;11.474184289911905;18.64430513883589;0.4490406109649648;4.513130079848308
4.0;0.6862811291494076;0.9916666666666667;0.8727800783335897;0.5040491512424381;59.924898643206156;859.7022060576176;2.8490809709235014;3.108056388286786;62.468520792280934;10.589586751700965;9.925026567859675;16.591670451751966;11.506803767124094;18.6454627352353;0.449052316649208;4.514126241948997
4.05;0.6856494306933646;0.9916666666666667;0.8650525612019495;0.5002487141287819;60.08354220798867;860.9272729042777;2.8453550937997942;3.104428293326027;62.43136231036513;10.59638999651925;9.934989612403964;16.60590775058599;11.523409240332033;18.657662863471817;0.4493483878760423;4.515313959329853
4.1000000000000005;0.6853360928742176;0.9916666666666667;0.8702069131111836;0.4984264547174627;60.30965058320111;863.4938308918832;2.844437865587428;3.1036768638017382;62.41701314216133;10.600240435989885;9.941348215758127;16.611630196433538;11.556386056772046;18.662692393953925;0.4491788928902903;4.51612337569265
4.15;0.684570781581135;0.9916666666666667;0.8686429509304427;0.498647359034809;60.575087235072075;866.4424738137525;2.8436688480476615;3.1032532442715657;62.3805042414197;10.600132761793958;9.947100719593028;16.63131755869069;11.59693564267292;18.67647091120546;0.4487739133179195;4.5168875067129255
4.2;0.6835234570199538;0.9916666666666667;0.8680237218062875;0.4942908255157611;60.8653181337727;869.7764921774213;2.8424930452496966;3.1025872873621934;62.33881383870267;10.59920227594171;9.953584477292656;16.6566071601594;11.627244175349576;18.69413268269074;0.44837442463573046;4.517703840171054
4.25;0.6828120136464199;0.9916666666666667;0.8688081219021607;0.4923888520759142;61.073164770110516;871.7866241354321;2.8427125161680986;3.098544632027007;62.254234757626946;10.606632596490138;9.963831951262943;16.695036516114484;11.641211113451442;18.72269960401151;0.44816145360596826;4.519021092329962
4.3;0.6824235911989889;0.9916666666666667;0.8687711030481358;0.4950639329216922;61.28881035270533;874.0920140159418;2.841878301769748;3.096871649478612;62.1982238690845;10.607823295959594;9.970817677558387;16.7240629587367;11.656440224297958;18.745639219174073;0.44794510319632735;4.520077396996942
4.3500000000000005;0.6820016337718087;0.9916666666666667;0.866271841975432;0.4936258372254854;61.546932598845274;877.0846199488237;2.8403555386190753;3.0947276725083563;62.17908898801646;10.611611552055452;9.975436732716824;16.731698179662562;11.66398680370301;18.751203913507112;0.4475954099692237;4.52104035923808
4.4;0.6816872961869819;0.9916666666666667;0.8692642967498051;0.4906544014446321;61.78303527480677;880.2629334512068;2.8411951923499545;3.0953734772860115;62.210882435805395;10.622142631610515;9.976549405712182;16.704507378256785;11.660680514173091;18.73042913068933;0.4471597715808508;4.521703502980253
4.45;0.6814901427997454;0.9916666666666667;0.8676711613827566;0.49233946051364075;61.97676533468438;883.0675420150511;2.8432515155002007;3.0978683254943804;62.253666408838974;10.630787301679849;9.9750798217131;16.670336132759637;11.657822253122578;18.704660756066108;0.4467223956358161;4.521899080161033
4.5;0.681467675366936;0.9902777777777778;0.8618499555202754;0.4904323706314728;62.20983636451677;886.7417160015428;2.8478320273666813;3.1036746698421744;62.28793598071719;10.636954911116277;9.971486037440108;16.63842106062722;11.661689255500415;18.67872704966113;0.44602099565659326;4.522061941674287
4.55;0.6810020393064274;0.9902777777777778;0.862472539612403;0.4955124577925518;62.31710330301744;888.3934460345665;2.8497367559247353;3.1054449540307445;62.32157069064161;10.649175143066335;9.971785215431755;16.609487665752003;11.657502310233864;18.65660799128225;0.4458273204148092;4.522528856729734
4.6000000000000005;0.6800815026140219;0.9902777777777778;0.8628917552816109;0.4921164562613321;62.40177703176242;889.1970940883938;2.8510216222693856;3.105149054938996;62.30540979669302;10.662993366180887;9.981922808152731;16.60097607298089;11.668788770559333;18.64902711001667;0.4458149190542543;4.524276744628675
4.65;0.6796425737144951;0.9902777777777778;0.8599677377069961;0.4924751721225905;62.488380053750824;891.0911284923124;2.8530784624095;3.1079286762791396;62.289861491320224;10.669285720793827;9.984868718045828;16.60355821785589;11.67731503946366;18.64969729551018;0.44555271750545555;4.52455201548128
4.7;0.6791840579679732;0.9902777777777778;0.86461140341092;0.4884557491168411;62.4947401773834;891.9927741069297;2.8553540293491344;3.1109517187246114;62.25596308075578;10.676727524091753;9.989984761873574;16.611460949872026;11.672452071750394;18.656442555218558;0.4454693589843872;4.525221991690775
4.75;0.6787074061490618;0.9902777777777778;0.8581123491804653;0.4867677200275152;62.43732485441112;892.1557388169252;2.858098340971518;3.114645900206724;62.21629422849815;10.684575760528016;9.995426261776753;16.622908640859023;11.663652353128594;18.6665141455819;0.4454491612336362;4.52598065261908
4.800000000000001;0.678168489602474;0.9902777777777778;0.8598725190133827;0.49252956341623977;62.398035273003664;892.5591437041764;2.860637660777625;3.1179382011546557;62.182358395976635;10.692725726936386;10.00136994835205;16.634846346918994;11.633295806784464;18.67640631795725;0.4454108907075959;4.526796763235055
4.8500000000000005;0.6776675488430355;0.9902777777777778;0.8596248986820307;0.4952448677560083;62.325341690219005;892.8349306094065;2.860808047286782;3.1173154819270525;62.147220587406025;10.695724802379514;10.005573025719428;16.6527229977591;11.583335966722222;18.689314746279493;0.4451911569685178;4.527297154314017
4.9;0.676275263575348;0.9902777777777778;0.8663952751964455;0.49021371148473114;62.22621825181849;892.1314753952744;2.860841595423443;3.1152144382928073;62.12346072236351;10.702590876613485;10.011539076660961;16.669117036655713;11.552995572121887;18.705014517123132;0.4455265010752888;4.528184084345071
4.95;0.6753774915359012;0.9902777777777778;0.8587213634226494;0.4984153206460147;62.11541240131618;891.6102131642504;2.863350658856786;3.1168565902038172;62.079177324616886;10.706760711689112;10.015038583242388;16.687332515407164;11.557557355967589;18.71920896951143;0.44543050740750917;4.528653756452976
5.0;0.6744746074712017;0.9902777777777778;0.8647312554908346;0.4925427934420892;62.02933937089778;891.2765168530792;2.865534378643576;3.1184493809989506;62.03833695710553;10.711084331134636;10.016805877462772;16.70181911721788;11.561410368829849;18.730525971293225;0.4453063343907221;4.528980995859256
5.050000000000001;0.6733011140304204;0.9888888888888889;0.8675860705602783;0.49663545061937353;61.96269900934108;891.122825065603;2.8678783647074098;3.1205536061945374;61.99646096077326;10.715779674496572;10.021026168672346;16.712119968649848;11.565967650302388;18.73916136735667;0.44524430165329;4.529654498441869
5.1000000000000005;0.6723737602184127;0.9888888888888889;0.8699303686618836;0.5037509663542313;61.91094640777058;891.4164384458641;2.8706424466484455;3.1237411693184245;61.94614647118241;10.7214983466545;10.024145134746126;16.72828207768031;11.564363983699847;18.751138711274194;0.44500772431010294;4.530257339877584
5.15;0.671736287362546;0.9888888888888889;0.8566051141306521;0.49745673479304653;62.008187028414376;893.7173935017079;2.8717826686956114;3.1267488042181686;61.90966970798879;10.723148571403526;10.022701111922734;16.74015234156133;11.563632703116674;18.758813433690236;0.44454422104500624;4.5301202179218185
5.2;0.6708701294635628;0.9888888888888889;0.8549820540550469;0.49571220895682466;62.136853177286724;896.5307991681694;2.8739067217490484;3.1313232877220187;61.90295849150093;10.72113230626171;10.018942942409684;16.743010628191428;11.55422211584525;18.757608511485873;0.4438929077802481;4.529798681517201
5.25;0.6697071271204397;0.9875;0.8579214737828194;0.49444602883997524;62.287818559660415;899.7666305021298;2.8785247795975724;3.1386512489789715;61.89724807429939;10.718149668666474;10.012939634649912;16.749984474252482;11.545809781388781;18.759843241141056;0.4433895300897915;4.5292473753421625
5.300000000000001;0.668818496780699;0.9875;0.8608608935105918;0.48956842919190824;62.36625046599573;901.0907892850104;2.8799204942999928;3.141388072359515;61.877935857116576;10.720368960828996;10.010543268309565;16.760331461123297;11.532000572405362;18.765957097141914;0.44319762159525067;4.528917310509576
5.3500000000000005;0.6677958061003653;0.9861111111111112;0.8579719154196866;0.4891066827500874;62.39752519239077;901.3525033847361;2.8818461913663906;3.1428259760207307;61.8334738036707;10.726416585355665;10.013143363489784;16.783289910400676;11.53694516601389;18.781217080147112;0.4432233110197217;4.529219520296434
5.4;0.6667934785190035;0.9861111111111112;0.8579419812910851;0.4858118953421918;62.44305240168832;901.7315344758109;2.8839013431662637;3.1445925188169164;61.79978017467161;10.735933509566078;10.018755464756605;16.795766564699576;11.541634903707607;18.78875848027103;0.4432513794337463;4.529983675581982
5.45;0.6662078712075952;0.9861111111111112;0.8571530526334593;0.48552999865602453;62.5527620102831;903.0822353497493;2.8854960000362015;3.1438823051088836;61.80078510893762;10.738007502570692;10.021184684305892;16.795186133670654;11.533983585267812;18.786178631823645;0.44313832079631915;4.530372637884269
5.5;0.6651715629474112;0.9861111111111112;0.8550965298305861;0.4853899882966467;62.623456011011804;903.6968500406591;2.883716402185313;3.1440293104659234;61.785791937073;10.74449224165777;10.028582445949397;16.79234792069953;11.518294831802947;18.78053875042751;0.4431088855676434;4.531380978493128
5.550000000000001;0.6643874525735984;0.9861111111111112;0.8501553305884669;0.4808173945278069;62.65718945064446;904.6129482753793;2.8847017033374502;3.145876166630099;61.790443719392805;10.746881685098897;10.03122062197015;16.784830847397764;11.502524925925142;18.76969940434345;0.44287403449182894;4.531742170539709
5.6000000000000005;0.6635026219032205;0.9861111111111112;0.8449736618689111;0.4822659273942321;62.69328895372491;905.6821013079451;2.886673770281549;3.1481757275677533;61.822165959435054;10.744161808946789;10.031307779439672;16.7647041346369;11.480832838549325;18.74889365282636;0.44257422826952764;4.531823239935874
5.65;0.6625297210718618;0.9861111111111112;0.8426644283366239;0.4801118610432309;62.697005502753655;906.1173005242673;2.8871256186524246;3.148609707329797;61.82242208718604;10.738899046801265;10.039540064695506;16.76078167726057;11.457222374735432;18.740702902863713;0.44259363103592564;4.532653662273116
5.7;0.6616706439986634;0.9847222222222223;0.8410512434578373;0.4746098809813867;62.7392088385072;906.9750467450876;2.8879388853953927;3.147969952172202;61.9254845689062;10.756609515717543;10.053096594899758;16.717889672438126;11.447429037384735;18.70029182239668;0.4426160467666317;4.534095255074473
5.75;0.6607591422635454;0.9847222222222223;0.8415911791093855;0.47125377406676705;62.730846503393515;907.0548863972843;2.8881532676283794;3.147553592459842;61.989751120582326;10.751550988281412;10.049715847247743;16.689387677995303;11.43318287897365;18.677786420044054;0.44261584833744894;4.533882944154663
5.800000000000001;0.6598971479041685;0.9833333333333333;0.8427573930133476;0.4702405582017173;62.66838559029317;907.3117152558647;2.8901577743957403;3.1498147694419143;62.020022262993855;10.748910022250122;10.047326812259685;16.680256803416583;11.43376326636519;18.67056159978893;0.442527617357867;4.5335419660363065
5.8500000000000005;0.6591914316375398;0.9819444444444444;0.8407008702104746;0.4755719744086173;62.556353973055785;906.4476156241553;2.8912152058303104;3.1511039037168858;62.034565495609954;10.741909469091947;10.043835259547317;16.682616311431275;11.428225338140466;18.675018074162395;0.44273831892357296;4.532976921042802
5.9;0.6585437297523368;0.9805555555555555;0.8386443474076015;0.47445412135595816;62.50536491917722;906.0429212867972;2.892129583204872;3.1496487887698037;62.03213372206713;10.734205480748813;10.044010190189521;16.67938147251893;11.424733743018399;18.675617211368213;0.4428140129525669;4.533235544012864
5.95;0.6580791667498349;0.9791666666666666;0.8365878246047285;0.47764931478463835;62.32046821272344;904.115158015322;2.8922757510264674;3.1493174263598926;62.013622706821955;10.729954678222372;10.047365667259974;16.687247723756855;11.424668893384844;18.68193019451279;0.44313957007398114;4.533880927030262
6.0;0.6571833386268792;0.9777777777777777;0.8339831954719125;0.48230135704097943;62.17258133321654;903.0398896800484;2.8930794111571583;3.1505308924684923;61.99169473561083;10.728044316576659;10.048995021435317;16.694679171165273;11.424263704642915;18.690326045338153;0.44327365136153285;4.534294590805974
6.050000000000001;0.6565333141300106;0.9763888888888889;0.8316958485175114;0.48339943129581275;62.18329219181604;903.103309452157;2.894376146759686;3.1497515945717165;61.956323912091015;10.73350765454229;10.05635986675942;16.70019701548473;11.434790633666356;18.69566051392966;0.4435402349641711;4.535802240687605
6.1000000000000005;0.6561584206582648;0.9736111111111111;0.8304182561961092;0.4872348950706789;62.24660120363193;901.565578978003;2.8846131392773895;3.1243679392126813;61.95569954447594;10.745636015357029;10.085546333194573;16.682154277932757;11.448893823832176;18.67966663313133;0.4444389445989113;4.540467562974316
6.15;0.6552923008075768;0.9736111111111111;0.8286518772274775;0.48565402413854925;62.26771497937839;901.8974124776902;2.885532254598769;3.123449235587157;61.94220744476089;10.748922988805637;10.088986733743418;16.68141604442291;11.455535033803853;18.67962693181785;0.4445767753782112;4.541431137175256
6.2;0.6544408713115482;0.9736111111111111;0.8256212045161608;0.49061680666909274;62.3184515972532;902.4496673348256;2.886827242694055;3.121491746095149;61.922283006002345;10.757002265144164;10.094746233956727;16.680041906288697;11.47563781915637;18.67824007755801;0.444707363730057;4.542693166534453
6.25;0.6536218103278847;0.9736111111111111;0.8242486877874899;0.4868663386203129;62.27286257867397;902.3134757787105;2.8882419621897695;3.120828623176195;61.90719287969367;10.757727706380006;10.09608804393199;16.685582622197824;11.511479255183428;18.682692195221858;0.44485416013695533;4.542762150688568
6.300000000000001;0.6527566362854141;0.9736111111111111;0.8230206281348693;0.48463418267931524;62.219377420222024;902.2455258435449;2.889497744213507;3.1210557369732608;61.89726821315031;10.756148414941865;10.097616638651669;16.69164886938692;11.541032868374417;18.68743360678468;0.44499244727013293;4.542812159484576
6.3500000000000005;0.6518472185539661;0.9736111111111111;0.823620253508644;0.4803108244151133;62.176857416434004;902.4146464181879;2.8904792304885083;3.1224465694203447;61.89736397390359;10.750379561796024;10.095643380942208;16.694012770363514;11.57010771480754;18.690738231724097;0.44505993857366677;4.542465566707526
6.4;0.6510343370854987;0.9736111111111111;0.8217457186773189;0.48203814941881135;62.139698088596;902.6949811477755;2.892632221295201;3.1252401141164468;61.90085277890292;10.748889980292747;10.092783947301745;16.692045152229294;11.593241213993021;18.691124383054426;0.44507072367512496;4.542197438187934
6.45;0.6501466940337156;0.9736111111111111;0.8233811234930253;0.4822452020355126;62.086718371361165;902.7506849859212;2.8949870757900933;3.129108380092937;61.90300248097126;10.746005882963;10.088859292269195;16.69249992856464;11.604817278333279;18.6936088136519;0.44509293474899425;4.541757606654524
6.5;0.6493842743409061;0.9708333333333333;0.8241150652981837;0.47431800148140013;61.932354837336256;899.4910663725551;2.896057640217702;3.1316933072121835;61.86641571691967;10.74740593212581;10.092285955312038;16.706817652352708;11.574802569980283;18.706548072405067;0.445374626149902;4.5424116383457935
6.550000000000001;0.648359063061535;0.9708333333333333;0.821806195603757;0.4774850172903964;61.9324915978914;899.8436532823805;2.8968953152021366;3.1336780308050853;61.85501702795262;10.74474153085798;10.088018305737833;16.710246714134932;11.568105830208621;18.711829984169412;0.4453544566668068;4.542126021644081
6.6000000000000005;0.6476320149541036;0.9708333333333333;0.8198470995000628;0.4748352440654273;61.95703336634281;900.479941597228;2.898108116780212;3.1352425703665654;61.83825126005399;10.74305973651461;10.082302768795465;16.71430077788343;11.555250776076162;18.71642988342901;0.44523292304058887;4.541545593502702
6.65;0.6469164159699233;0.9694444444444444;0.8206779170117429;0.47358302622343507;62.036664765579566;902.4515208624952;2.902361386620562;3.140824137470066;61.81380983594622;10.74086761922636;10.072136692470949;16.727990615485407;11.548740901266106;18.723837671155085;0.44470074989751684;4.54026823691999
6.7;0.6461188238265468;0.9680555555555556;0.8254315268140608;0.478255305929039;62.03015341582897;902.8558901420033;2.9041822568131033;3.1433994407750108;61.77784331496703;10.740608177641484;10.066487464129425;16.74426581208481;11.54773405462216;18.737696672609687;0.4446177383393046;4.539451754242909
6.75;0.6453133724470771;0.9680555555555556;0.828283697577307;0.481843078957386;62.002552372964225;904.1672327319039;2.909174358915712;3.148003036396334;61.71382037990902;10.734834867151259;10.063402801271181;16.786547888408897;11.56221876171025;18.775613681985206;0.4446392122876097;4.539482071682227
6.800000000000001;0.6443882583834315;0.9680555555555556;0.8255805511559791;0.48421651642356056;61.99773592526256;904.3295224618914;2.910140075805559;3.146612567814958;61.536336340012554;10.7195601169468;10.070023548272024;16.868729884012804;11.574010797370997;18.84370180619715;0.44480390209942494;4.54051672763299
6.8500000000000005;0.6438542932776443;0.9666666666666667;0.8241174878470252;0.48135318979620867;62.065834420927985;905.2630207384176;2.9104333862710443;3.1443029623760026;61.48685933328446;10.73693130377423;10.078871116045912;16.889096170054657;11.569230840856871;18.860970939602595;0.44504813376165614;4.5416937371490995
6.9;0.6433975647123492;0.9666666666666667;0.82479056135497;0.4817981974166994;62.12757682905299;907.1551371135238;2.9119813902768237;3.144412285468115;61.45999483899029;10.748904817212733;10.085118682423603;16.89978324238584;11.586429219628926;18.868160075997103;0.4450406982562119;4.5426998546734545
6.95;0.6429449798042765;0.9625;0.8211902724190694;0.4792801174778679;61.94597203283001;906.4050333643438;2.9156988445342997;3.1504327381012525;61.480501663861816;10.745361396557776;10.07698505974556;16.883371824997774;11.535286484787896;18.854650258821998;0.44457807508180475;4.542138505379463
7.0;0.6426881621601735;0.9625;0.8175899834831689;0.4747422403272472;61.98564374638525;908.0022464373717;2.9164712158438695;3.1527929798274728;61.50195438513704;10.745503611708285;10.07379127923828;16.878436766053703;11.548060751672395;18.84944694143958;0.4444418961030156;4.54162513707291
7.050000000000001;0.6424571230051416;0.9611111111111111;0.8177160564977501;0.4802271213028918;62.062174714904266;910.1155477090135;2.9168220292274847;3.1545855622034407;61.52664094777567;10.737556887597261;10.067463625161563;16.877242401693668;11.55756946008478;18.84593009570707;0.44413315676891674;4.540472536278375
7.1000000000000005;0.6419634707434231;0.9611111111111111;0.8162748269480273;0.48095040424833013;61.7838139417509;909.2132458863662;2.921817189825465;3.161090962590588;61.49716705828651;10.711513457379874;10.065398472232973;16.892420677137864;11.591091127659988;18.861372991628635;0.4442424546028336;4.5400869727265025
7.15;0.6413455066762758;0.9611111111111111;0.8139431228405025;0.47947475900172354;61.73429961274008;909.888222734976;2.925972455551511;3.1637674777105307;61.49107334997905;10.709426174289936;10.065197640932379;16.895862050820888;11.60097399234576;18.863889526833606;0.44411919488312396;4.539687170118077
7.2;0.6409108434376518;0.9611111111111111;0.8142632606128857;0.47381173955896916;61.69952514978478;910.643442710554;2.9279138707914574;3.1664630651160053;61.411587405192755;10.706317962327924;10.071500010485074;16.93429187852785;11.609021565926875;18.894702257297727;0.4441157461840142;4.540330916399673
7.25;0.6401226248563892;0.9611111111111111;0.8129906064520285;0.4728534036817452;61.750779984521344;912.2282270955242;2.929802857217634;3.167986851901189;61.31723620695042;10.702636728295538;10.080736437498315;16.974701309019988;11.613795270740257;18.92553900801466;0.44414062583158437;4.5416863443208655
7.300000000000001;0.6393414448908604;0.9611111111111111;0.8077379562691029;0.46972479360422364;61.845859202762455;914.0079807091522;2.9314377126342945;3.1677338876064804;61.23225950299613;10.700129458879546;10.09185342330638;17.00835594127663;11.619819499485573;18.95060846591957;0.44415801068576116;4.543394807919342
7.3500000000000005;0.6387367200022264;0.9569444444444445;0.8055746640749449;0.4722969448969752;62.08804961834312;917.3146526845392;2.9275913807694707;3.1677601459932987;61.12239058268866;10.696288971503071;10.101073380156592;17.06616263460355;11.642891775931288;18.98913316713082;0.4436408729002099;4.544732475897322
7.4;0.6381829915464955;0.9569444444444445;0.8066308790522303;0.4722714402592485;62.180136587987434;918.97631791631;2.9270344214014528;3.168878129837562;61.03496774112408;10.69514519889532;10.106607406870449;17.111537700117687;11.658464470059348;19.022266992038055;0.44345754541924476;4.545642832501908
7.45;0.638232572307654;0.9555555555555556;0.8069673146932363;0.47363302330245927;61.96411928690244;916.1869763703988;2.924410287196696;3.1677692257044385;61.29636158904787;10.721188735242578;10.114413436362632;16.98969326847049;11.665908346917277;18.926988371909047;0.4435763320433041;4.546812343431713
7.5;0.6380024219086706;0.9541666666666667;0.8085721176971215;0.4739632023624476;62.05308885734142;918.0741887965431;2.927256180428924;3.1685630970303316;61.360625595308726;10.74352452188012;10.124901723557917;16.953520871692376;11.672282576609694;18.897397850177043;0.4432138857325709;4.548510150376896
7.550000000000001;0.6372001331522317;0.9541666666666667;0.8096124600185848;0.4693026709237266;62.148954459256615;918.9958616405108;2.927407218710381;3.1655426944950786;61.34633941970993;10.761345024329003;10.132320649079801;16.937935526993645;11.676790841028142;18.887571354916496;0.4433089597213102;4.5498766883519215
7.6000000000000005;0.6366252082964596;0.9527777777777777;0.8106528023400481;0.46619395178226397;62.24714069548623;920.7741250865224;2.9278776690646877;3.167221282161547;61.38042444343428;10.763000217726113;10.130759096408887;16.918342578230902;11.678823621908418;18.868874724167778;0.4429154056306408;4.550159061481351
7.65;0.6359844785600756;0.9527777777777777;0.8116931446615114;0.46928938752782323;62.298978304750534;921.616922978064;2.927144164582762;3.167865998123646;61.44196516849104;10.770114745133958;10.12593074321055;16.890413150090765;11.678964206771136;18.844760585837065;0.44266396867454266;4.54939805734538
7.7;0.6351922150168945;0.9527777777777777;0.8127334869829748;0.4647455918398493;62.376074566930114;922.7157873027069;2.926556652655574;3.1687868924451856;61.54628963285573;10.78538444225639;10.117468545216918;16.838735492617907;11.668896111850879;18.802804486135337;0.4423600048437624;4.547923609388767
7.75;0.634746556528633;0.9527777777777777;0.813773829304438;0.464803457699545;62.44148252565768;923.4530951826638;2.9249039906723233;3.167958281593049;61.543132929442365;10.788101188275903;10.119817355369097;16.838913441297027;11.676761607350489;18.80227582590504;0.44229953920300963;4.5482864575094615
7.800000000000001;0.6343201792866086;0.9527777777777777;0.8141035858441059;0.4650685777055463;62.48762276048907;923.8272652045086;2.92358811724715;3.166855411297911;61.53346848443439;10.791988606698627;10.12338774617601;16.83962163508303;11.681790754573425;18.80308880933696;0.44232654087915857;4.548842732175723
7.8500000000000005;0.6339690330181261;0.9527777777777777;0.8122212770458767;0.46491918941893634;62.595850638769434;925.0488383613415;2.9230581815729684;3.1657270528125294;61.51134274297824;10.798070568026544;10.128900616241445;16.846315091631038;11.695688871195712;18.807880428912952;0.442268874599766;4.549585000049917
7.9;0.6334831088413602;0.9527777777777777;0.80907263345224;0.4623146315829634;62.879917317267385;927.4624028868351;2.9197584447850637;3.161204029796882;61.46925802424433;10.797895335916378;10.138186812104946;16.865239181874994;11.739950888120395;18.815883917442502;0.4420197578079704;4.55013625115759
7.95;0.6326902700595818;0.9513888888888888;0.8075235575999846;0.4597358993393317;63.15808579061745;931.0479425560507;2.919591219393731;3.16136950487171;61.40939552021172;10.80000974295817;10.142582179822206;16.895498087891372;11.79514780423641;18.836584665715424;0.4416756609273632;4.550437983581559
8.0;0.6321358731222713;0.9513888888888888;0.8134231258561668;0.4579583398839268;63.34096250614235;933.3843328284623;2.919950322725419;3.1611961755761366;61.3906711079176;10.805732064580262;10.146908076013734;16.893276966130312;11.823472144286113;18.835976034755156;0.4414865185882591;4.551352580165594
8.05;0.6317324491338993;0.95;0.8078198773597484;0.4619410140167564;63.43171281424994;934.2483516804784;2.9198222295863396;3.1606532239768765;61.39955882883777;10.811411688062794;10.150360643093128;16.87500493172015;11.813089346277039;18.823297195808657;0.44139996650677665;4.552432279320652
8.1;0.6310568475841426;0.95;0.8038669391083338;0.4589749668338157;63.57686865624267;935.8461973043887;2.9190763041262886;3.158009782205978;61.36775170996993;10.813956316777233;10.155482591596783;16.881661913484876;11.84942265600908;18.828985733183977;0.44135608121945846;4.553505974180147
8.15;0.6304565853687538;0.95;0.8037292241489176;0.45880501559837283;63.62610208182897;936.4179861373286;2.9186163985023157;3.155997626700212;61.37364286389866;10.814046904282504;10.159842431302032;16.874681841606566;11.885933382564394;18.823971000220954;0.4414140457629555;4.554375509691306
8.200000000000001;0.6296845131944598;0.95;0.800912635617478;0.4551941408597511;63.586024777971396;936.1368991894179;2.9192669637584796;3.1559003252000757;61.46920550997893;10.815652050686504;10.164645554539824;16.827617678308126;11.901584825709707;18.787082121961593;0.441495892831899;4.555327258433466
8.25;0.6288302644897728;0.95;0.8025944518740238;0.45366451553086784;63.604442899573144;936.5002688281703;2.9195353390799332;3.155046259965356;61.558921237115456;10.8187886801943;10.170207399647403;16.78161196290017;11.915395990942224;18.750837606623826;0.44148178089906376;4.5563325678462405
8.3;0.6277544384814914;0.95;0.8019007493256245;0.45380921487899717;63.66516400562556;937.2732076816887;2.9195707229773746;3.15369998175996;61.64786938884165;10.821882152638084;10.176216368937204;16.73676525333274;11.925840879908165;18.714705792897032;0.4414241469309052;4.557314413378502
8.35;0.6269000410564729;0.9486111111111111;0.802812194324329;0.45535795390606015;63.83255163771946;939.5734857951552;2.9202975375698923;3.152809810146182;61.70139404595054;10.829383586159558;10.18483880478969;16.703384359506043;11.93694405162215;18.685737064282545;0.44115717175940755;4.55854135115194
8.4;0.62586741445378;0.9486111111111111;0.8033308240216386;0.4541160529479391;63.950289016818495;941.1807332451107;2.9201353851095715;3.1515851639664483;61.713691899654265;10.831863823464582;10.189635257804591;16.696632041561575;11.943648896478283;18.67817728176469;0.44094548102874054;4.559242315859957
8.450000000000001;0.6253962068033502;0.9472222222222222;0.8018142111929294;0.45180380198040243;63.9716732164689;942.1057083744029;2.9220101882126213;3.1513241350431884;61.67908882872918;10.838498343288272;10.196990030075233;16.713035285506777;11.94755015468415;18.68872128449661;0.44078853210339386;4.560248502017755
8.5;0.6244374997956255;0.9472222222222222;0.8013031675321307;0.44949155101286575;64.18659052247399;945.3235114030156;2.921805665223399;3.1514355725932153;61.67483602168488;10.84132187857346;10.198365603101482;16.716960937963638;11.961973254594286;18.688231706454147;0.4403380783606693;4.560305551186899
8.55;0.6235319937830969;0.9472222222222222;0.7989974262731907;0.44981849262702106;64.26619844912233;946.5104845109564;2.9214889437327374;3.1505550109567397;61.67068765199954;10.843500305284934;10.20030315725592;16.721127421577894;11.964586022008561;18.689550054500533;0.44011979686341923;4.560483519714625
8.6;0.6230857804040346;0.9458333333333333;0.8003854171329783;0.44526846585097546;64.21547338667587;946.2443019569092;2.9230421089422314;3.1498996841508493;61.656780629957545;10.846632599070302;10.20649877628727;16.72818615834919;11.958325478628186;18.694029696964513;0.440156888430903;4.561470637152702
8.65;0.6223620907690137;0.9458333333333333;0.7987175231710748;0.4403083456405841;64.25464445809727;946.9035122856113;2.9232685090154016;3.149091382799731;61.66001528926916;10.84454248577624;10.210173290727697;16.728710213384623;11.950426019264231;18.69291568722731;0.44010719375479534;4.562071526155152
8.700000000000001;0.6215818839935036;0.9458333333333333;0.8023347660251257;0.44247219711542063;64.29014409690446;947.4921236327643;2.923677182939456;3.1481195008118714;61.65964289278079;10.843307525759272;10.214427814639013;16.731435763620897;11.940579747867357;18.693624034347877;0.4400816826199487;4.562720064650804
8.75;0.6206638286875144;0.9458333333333333;0.8011220923491891;0.4380791400177582;64.35461264534324;948.2216059769061;2.9217194220120186;3.145698223200793;61.68917653473775;10.842585737773254;10.221286409244634;16.721876860900387;11.91183136644674;18.680901940979062;0.4400905037064598;4.563994296769581
8.8;0.6199531623457409;0.9458333333333333;0.8004447952577258;0.43588062616832013;64.40821479393514;949.0175425752376;2.9215989899418635;3.1436352904211375;61.660384073665746;10.842963514094757;10.235861958421568;16.735959339409217;11.901615467538825;18.687455187222316;0.440131594631102;4.566186634544746
8.85;0.6193382553575894;0.9458333333333333;0.8020961782117599;0.4340304430456885;64.49233316964624;949.9616724585184;2.916019815959128;3.136975163870027;61.67970014207259;10.835234357392169;10.245249580873478;16.731009540470154;11.88317137357461;18.679333397231233;0.44008854087600147;4.567475700253086
8.9;0.6186325852360126;0.9444444444444444;0.7994350609826117;0.4362771306973957;64.47730897872182;949.8173425927688;2.917079779410417;3.1359664758677774;61.66478699220955;10.830003141861667;10.252079513905418;16.740380444670656;11.871404310900738;18.6863487646395;0.4401979442057046;4.5687540905167054
8.950000000000001;0.61783535846391;0.9444444444444444;0.8004773969162547;0.4276614005141186;64.4760634299233;950.1826564286126;2.9185793540837066;3.1360282242895208;61.64252693568054;10.826463169676192;10.259585582500106;16.74937873392423;11.86022150593115;18.691915577270112;0.44022343266246583;4.569950313271943
9.0;0.6171011021020986;0.9430555555555555;0.8060299962969659;0.42511785345137615;64.39114412135335;948.9187440064729;2.9182168307599405;3.135640851952509;61.653365260178404;10.817538144878599;10.26159755167805;16.75046690998669;11.848521802771582;18.6936822481264;0.44049983994804903;4.570124850840998
9.05;0.6162460835838709;0.9430555555555555;0.8074188116155308;0.4213306524751479;64.36978944926966;948.9012162647224;2.919077260386261;3.135481319812218;61.68235002189592;10.820398360924669;10.263073469247406;16.73862542329583;11.83560410322499;18.684220042111075;0.4405775597077416;4.570452065403807
9.1;0.6153464178656848;0.9430555555555555;0.8086525416871031;0.4136556515932271;64.34924242996566;949.2522779989162;2.921126701692478;3.137497683621493;61.71456534022784;10.82098351673727;10.262958271285605;16.725359904596804;11.829372595161448;18.674297754417466;0.440535711708094;4.570540670022027
9.15;0.6143738869298108;0.9430555555555555;0.8087109705345739;0.41357709835548195;64.35372663131355;949.7593702411049;2.9233082743054513;3.1388009691706182;61.72908013484219;10.82296628366434;10.263877148677706;16.72228131606144;11.826201110546586;18.67152350886146;0.44041413125732076;4.570643883756975
9.200000000000001;0.6133844912831102;0.9430555555555555;0.8112750870772404;0.4134985451177368;64.43053180514924;950.8337010637723;2.9252020330614825;3.1389018949756458;61.719361673477735;10.828570541784723;10.267500747908782;16.72708080885338;11.82446602228983;18.673346842322747;0.4402275012505539;4.571125666642709
9.25;0.6122247716216828;0.9430555555555555;0.8081162502222081;0.4112897838719869;64.52151778925733;952.0843634538809;2.926946339266794;3.1392054833350196;61.70395007302503;10.83516997650879;10.271972623303334;16.734798836597573;11.826306797929512;18.67764405640075;0.44006012174340803;4.571782886898583
9.3;0.6110218374691037;0.9430555555555555;0.803831132892348;0.40012207787292864;64.60791337732911;953.2242862635219;2.928082821049427;3.1401113140935313;61.68232192270634;10.843246085229685;10.276589043980676;16.74578959384089;11.831403488782048;18.685119542202667;0.43992175183567667;4.572450106010286
9.35;0.6098811598204604;0.9430555555555555;0.802865538371595;0.3991428797698433;64.51848389016129;952.9055079265502;2.9339355353296104;3.144913313690095;61.65191217346274;10.850649006966771;10.283107967011528;16.76091289992694;11.843394544093426;18.699010915003118;0.4400391803703632;4.573353706579764
9.4;0.6089852530990474;0.9430555555555555;0.8062951595741106;0.39964179396629307;64.60479916215226;954.1879270617951;2.9361733130181826;3.1469011743876774;61.66007043216362;10.85333654865497;10.283232001515744;16.758306817828192;11.850078356409679;18.69550387533897;0.4398024533453387;4.5735636535486925
9.450000000000001;0.6080139509163478;0.9430555555555555;0.8041699234002601;0.4028337789383136;64.69229752916911;955.3520987443525;2.9378525112844125;3.148083599433193;61.666817223866474;10.856121774134484;10.283357893455563;16.755211402855352;11.855900618961481;18.691785508872787;0.4396204044353091;4.573817133170787
9.5;0.6070014338855583;0.9430555555555555;0.8081763017301755;0.39937834441661835;64.80012358571015;956.5755684116061;2.9388032904354136;3.148495413825512;61.681450894053505;10.85753452984897;10.283301168568778;16.74855673457108;11.861703363887287;18.684846130649614;0.4394440784945049;4.574122834905873
9.55;0.6059881759994796;0.9430555555555555;0.8109137441800991;0.39564560989029873;64.86328531987688;957.4228492813322;2.9398938680247824;3.1490512664006247;61.71173369029964;10.856730112541019;10.281468716641342;16.736231792403387;11.864045753526552;18.67351414186942;0.4392496083076904;4.574259580597228
9.600000000000001;0.6046952679203345;0.9416666666666667;0.8026176947272488;0.3971693305408257;64.83573414092176;957.3617262158831;2.9369761124391704;3.149348507657561;61.7491535438855;10.85329916189079;10.278919626160196;16.72245602040552;11.861873686777216;18.663457956347877;0.43900740806731464;4.574630706231386
9.65;0.6035070884903415;0.9416666666666667;0.7995545662527042;0.3933639725711331;64.64130494963392;955.4396188804799;2.9409398391222488;3.1526570925309207;61.789502323547396;10.853279414322458;10.272874838130216;16.712517930570087;11.858881200735489;18.659317019465252;0.4391338102053298;4.574323951404119
9.700000000000001;0.6022682659711239;0.9416666666666667;0.8001656642233517;0.39507056132636265;64.45032348558148;953.7191155248508;2.9453254108358147;3.1540930318418634;61.855015374572375;10.858437487399213;10.265760074269432;16.686013700252822;11.846253116731654;18.643712043161027;0.4392425773182843;4.57426742626401
9.75;0.6010778636401807;0.9416666666666667;0.7914185063571566;0.39042144089259856;64.27679807308607;952.2681027892011;2.949741694421267;3.1551745241945355;61.9134220352382;10.86280402263129;10.259654191964072;16.663166851208583;11.834898869873598;18.630496364214057;0.4393416027613813;4.574358802827851
9.8;0.5998822679936039;0.9416666666666667;0.7903373549843943;0.3868645407310154;64.12132013022452;950.9555958096912;2.9530571662429312;3.1577442136124283;61.9507022170841;10.858010927009143;10.255927432014188;16.65046830056218;11.817675134268985;18.620125936097875;0.4392991019712042;4.5744716510240275
9.850000000000001;0.5988755515459883;0.9402777777777778;0.7871680340094553;0.3835792796824756;64.11756396036321;951.6082742736515;2.955925434008122;3.159829301009199;61.965545063986184;10.861374543585175;10.255123037057002;16.635956856313562;11.792778982882341;18.60545025632158;0.4388945656260104;4.575140939557065
9.9;0.5982422153558741;0.9402777777777778;0.7876679804618127;0.38326154457893025;64.15136461697197;952.2777516245027;2.9566417081799092;3.158501238877678;61.99134465517736;10.86323161086953;10.257103829956288;16.61854809479249;11.763290833582392;18.5903542361073;0.43874868726234095;4.575846861692837
9.950000000000001;0.5974976905534953;0.9402777777777778;0.7893459224250428;0.38388651750924024;64.18291801775935;952.8936898113467;2.9567787818900433;3.156677260026087;62.022744080601434;10.86483115570552;10.260206579691145;16.596024315848506;11.731574196512147;18.571389631324028;0.4386645163645269;4.576660439478765
10.0;0.5966830695425146;0.9402777777777778;0.7888072174993789;0.3873251267832435;64.18496249675957;952.7730054825599;2.954851386758446;3.1530784799708744;62.06256663312929;10.865267915710229;10.262784009735173;16.573360416462922;11.698207553524291;18.553465373573648;0.43878651608141606;4.577419003093492
10.05;0.5958954124841623;0.9402777777777778;0.785843304358423;0.3919077878817918;64.173632327486;952.3536696065368;2.9518871984083055;3.1484134885567245;62.102853892562706;10.86556358215863;10.26601751181985;16.549764579649146;11.670279640847319;18.536637969504856;0.4391109970153681;4.5784368885858004
10.100000000000001;0.5955940474399803;0.9402777777777778;0.7876816758659315;0.3933281485111485;64.17748623448401;952.3163999466195;2.9473967651320345;3.144872146997478;62.15224256536035;10.860027080178577;10.266798261011257;16.52039048510084;11.651797854581337;18.51459491903088;0.43941015606769285;4.57891597691773
10.15;0.5949666619974142;0.9402777777777778;0.7898287570122839;0.3947485091405052;64.15312401313669;952.5150507730543;2.9478589909453623;3.14565567728536;62.213692062665714;10.850536235224132;10.261055291002265;16.483723903915546;11.660773063620438;18.488112574493613;0.4393776936664605;4.578367335560902
10.200000000000001;0.5943982491452403;0.9402777777777778;0.798369347968664;0.38811166194867086;64.11668757325145;952.3582286047289;2.9484954072729663;3.1452323283078214;62.256058141086534;10.846181632012465;10.258164395896802;16.464126613527842;11.673802123950924;18.474672222172025;0.4394226173473653;4.578053862804583
10.25;0.5940336256784399;0.9388888888888889;0.7993486610366358;0.38603686243424906;64.11226055525124;952.0738570538471;2.946203839686193;3.143197579741741;62.28550999884091;10.842299356627134;10.253283240719725;16.444824407813318;11.679559148298464;18.466335162796902;0.43978828989326624;4.577352672947572
10.3;0.5935653699981788;0.9388888888888889;0.8031569278240195;0.3836715572020575;64.06633225669226;950.6495700674609;2.9435577172569323;3.1392974181343103;62.30593936935933;10.843319690140364;10.256018920764134;16.434313370661634;11.674303467820737;18.462437659468993;0.44029729291180364;4.577704686701024
10.350000000000001;0.5927860237583736;0.9388888888888889;0.8037200317220896;0.3811738294877589;64.10991773349525;950.5310563243272;2.9418085410314356;3.136458095524952;62.32508213332976;10.842915426863371;10.260528898935732;16.42662714480534;11.671160634273019;18.457192072522034;0.44054310558603166;4.578405069368907
10.4;0.5917654410275718;0.9388888888888889;0.8009954119050793;0.37914600839717727;64.18113516153691;950.7570908674024;2.9406700967752397;3.13397377920976;62.32013956796074;10.846102402775914;10.26973422486398;16.4305959016108;11.674145383944044;18.458492581279252;0.44068662032707345;4.579666790990558
10.450000000000001;0.5906676351687106;0.9388888888888889;0.7981659130138492;0.37711818730659563;64.28832611964661;951.1679661071009;2.93882386359206;3.130195100280923;62.31331443587272;10.852019699742634;10.277860360525295;16.434979401396888;11.675767663279354;18.458995161781264;0.44070237932279593;4.580712813095158
10.5;0.5895848378216474;0.9388888888888889;0.7984062741368512;0.37304403141374176;64.44770739531481;952.2988486023052;2.9369897887153664;3.12663569101153;62.30965267659808;10.856985666259089;10.284835729504884;16.439441119838946;11.679750388781606;18.459135904442295;0.44060550064075116;4.5815981683983615
10.55;0.5884953642907934;0.9388888888888889;0.7970055127516392;0.3713151962935357;64.61286232970673;953.6458128708337;2.9354616200508357;3.123387194372688;62.29310010786344;10.864411654904808;10.293218570662743;16.447434876885524;11.6880115699402;18.462222872943823;0.44045786436791906;4.5827420957812235
10.600000000000001;0.5875966887425729;0.9388888888888889;0.7970284814432806;0.36683713048943356;64.80217321317069;955.8106902955565;2.935262994585402;3.121358999274445;62.26057406460623;10.87545589767799;10.304057954237958;16.460559018966578;11.702386379088312;18.46870715904723;0.4401429587464834;4.584249057711624
10.65;0.5861039065998344;0.9388888888888889;0.7945725659152076;0.36193563442446863;64.56015665209121;952.6334421498054;2.9367693826902874;3.118616976116125;62.26160336587223;10.882034096846818;10.316820419018837;16.45621282654397;11.649513076332413;18.466483938949473;0.44057263812085984;4.5862375924885885
10.700000000000001;0.5843330807342969;0.9375;0.7903617129606361;0.3646285509342682;64.27017997211364;948.1909635501935;2.932168554164218;3.1114553884676175;62.26942109250509;10.88510067215337;10.332675540531856;16.43829820763793;11.590138795617257;18.45797661965109;0.44140760994531125;4.589031908920202
10.75;0.5831226867384055;0.9375;0.7934923166808152;0.3646876808769727;63.95373961404823;944.5076278771169;2.933168782443568;3.107798925208043;62.280914895539;10.886806504413595;10.34565765414017;16.423739946064266;11.547187469561386;18.451702724688804;0.44211829974049655;4.59137480180787
10.8;0.5818748583619521;0.9375;0.7875148792730668;0.3604203994417995;63.617981340799126;941.1096258970144;2.936612579719957;3.106388192713698;62.3258646861255;10.88542229326298;10.354667254702902;16.400672816076163;11.501761526054608;18.44025624494362;0.4427559904138406;4.593216627982648
10.850000000000001;0.58080494488394;0.9375;0.7833973270689331;0.35955419158563506;63.49849908343389;940.2166459513938;2.9379378078863736;3.1064751143641898;62.32865369647321;10.891058359634986;10.362796398593133;16.392257977694996;11.504843328102679;18.43598052026358;0.4430067551791266;4.594475205126812
10.9;0.5795942161793343;0.9361111111111111;0.7836549127543423;0.35886779749136094;63.428146981945076;939.1812912581022;2.9386445360966555;3.1053180594194663;62.30309866751658;10.900712520400134;10.374821198468183;16.40031534758388;11.50879288997308;18.443371768689584;0.4433182042129714;4.5959843303756
10.950000000000001;0.5779603992165706;0.9347222222222222;0.7827363720293653;0.3552965558178345;63.31378090607498;937.6910202669571;2.9405740327090206;3.1044949622000484;62.24612118901509;10.9137012389881;10.392519006174014;16.419898013697058;11.519924015200333;18.461572279496473;0.4439721203036811;4.597874600076449
11.0;0.576740596012573;0.9347222222222222;0.7824058945095815;0.350702949803242;63.2611944746384;936.6352644195582;2.940483928118851;3.1028789062306315;62.219115397444334;10.92289648262847;10.405907051596582;16.424861238349358;11.528708389980059;18.467452307308715;0.44444434978336345;4.599339339909577
11.05;0.5755210261869423;0.9347222222222222;0.7804104104482761;0.3485229028218303;63.25897279503555;936.1775635548083;2.941388079912695;3.1012533332897507;62.20295197145666;10.927978087459763;10.415184079762628;16.420326897936583;11.536162996439584;18.46614400653873;0.4447441959355561;4.600709609960099
11.100000000000001;0.5743692350350958;0.9347222222222222;0.7741176443440554;0.3507565131290344;63.31880931138365;936.2336633785649;2.9413151639473694;3.0989400428024916;62.21619753445458;10.927450795577373;10.421728432904334;16.408487972108286;11.529135600517149;18.457208231338345;0.4449072209519523;4.6019415972705024
11.15;0.5731189548682691;0.9333333333333333;0.7708922177815697;0.3504533977087134;63.39908825382486;936.4565934513366;2.9411152277689445;3.096723476445336;62.22810992723035;10.926510675359518;10.432011174619973;16.39529678363054;11.526960236217775;18.44627557871815;0.44512769946717445;4.6041183357115285
11.200000000000001;0.5719597018553744;0.9319444444444445;0.7750686615105439;0.34907445311546403;63.61988599434828;937.7954097672788;2.938147793353671;3.093282309785324;62.24178627008019;10.922202758750986;10.44075302006435;16.38155007821561;11.520493098652464;18.43299598344257;0.4451635407798201;4.60582025113133
11.25;0.5708674189635916;0.9319444444444445;0.7747800497034847;0.3497504562646645;63.86593878122396;939.908450902568;2.93671344955978;3.0909062642323764;62.25151287146938;10.921029971371773;10.448151065732098;16.371112348455892;11.514267900395549;18.42187426418311;0.44507214993319166;4.607220217606389
11.3;0.5697750286336624;0.9305555555555556;0.775615506784205;0.3468858685976658;63.981508516216095;940.5840544803015;2.9356154237855674;3.0894827047516125;62.254807322615015;10.923083837783956;10.454955190251102;16.362564812483004;11.519463918634811;18.414328735820078;0.4451668971881261;4.60836695093393
11.350000000000001;0.5694148069358624;0.9291666666666667;0.774181007753654;0.3465584617528329;64.30651523653779;943.9130899626758;2.93258088457965;3.088545267996293;62.295061689798686;10.91922567566776;10.454159289314248;16.347739492270343;11.520160451940423;18.399431674698658;0.44498075605967885;4.608477458055394
11.4;0.5690207897804822;0.9263888888888889;0.7797620743513105;0.3473278033946243;64.65603305075871;948.094018084468;2.9314001438134363;3.0898104049007724;62.31569673505831;10.914857201975563;10.44754827060853;16.35145564044464;11.522360244764423;18.395899380630297;0.4443884588122822;4.60762915548062
11.450000000000001;0.5678059894666319;0.9263888888888889;0.7788397676000962;0.34766683900462747;64.85991856922477;950.9797633572965;2.933065865638798;3.0918563149639366;62.350946379467196;10.907948129243717;10.442465051780896;16.33464361430676;11.52385251910777;18.378226239924643;0.44400280675302983;4.606809657560958
11.5;0.5665030118029347;0.9263888888888889;0.7791011193117428;0.34800587461463056;65.01690017780957;953.7159324337254;2.9355186142635237;3.0943322548619236;62.37295174719365;10.90160435263146;10.438512312226583;16.320521851210465;11.51713493079544;18.363690181816533;0.44367040132066515;4.6059142709273
11.55;0.564532160440426;0.9263888888888889;0.7680593905032875;0.35135153581779344;65.13280020795432;955.9703126142288;2.938960653794592;3.095521219631147;62.349725021274956;10.906754597083944;10.446489419300654;16.321170206038595;11.526980147808617;18.358970079428982;0.4435698374844812;4.606663359359736
11.600000000000001;0.56280905079945;0.925;0.7670580660736794;0.3507165700317406;65.27492164217153;958.7679684069368;2.9422297833018365;3.0967042299718677;62.36989070430601;10.916036630818537;10.453417918659273;16.307483445055812;11.538485364692695;18.34357014499229;0.44343297693032546;4.607111103117246
11.65;0.561315116787463;0.9236111111111112;0.7646493083664327;0.3532345832415662;65.12145865947154;959.2939703749141;2.946521485993754;3.0991519029223804;62.3524421212888;10.913435386873058;10.447113854209784;16.291023369486645;11.545763010925919;18.336659468344347;0.4434749694228764;4.606531487876986
11.700000000000001;0.5599708584502503;0.9236111111111112;0.7628588400343013;0.3561467145543806;64.99415932742465;959.5326449283339;2.9487318344426616;3.098954843553181;62.28417377440286;10.903966231983773;10.439229143514837;16.305199262695844;11.546509403835344;18.35412467260754;0.44355040662287337;4.605650548929355
11.75;0.5584961847043214;0.9236111111111112;0.7593909823873743;0.34983209099752965;64.96436356316666;959.975678504393;2.9500344860634007;3.0979819896475482;62.319674327245366;10.909938978375395;10.438379615215618;16.278115621088684;11.528992834636567;18.331943668300063;0.4435234424137484;4.605426853247192
11.8;0.5577151500695132;0.9222222222222223;0.7597297699381036;0.3482496799142236;64.97478467452977;960.9009641107494;2.9535651811279973;3.0984092286259033;62.345864309828116;10.912941626640196;10.430851466834602;16.257301225289595;11.514279127292514;18.31860151416679;0.4434810140625078;4.604488960210294
11.850000000000001;0.5561175730841359;0.9222222222222223;0.7556722104432585;0.3432843933045038;64.98308336983195;961.4026846944664;2.955745952159518;3.098237969228654;62.38471589774052;10.910464600855141;10.425757046944787;16.229621157388795;11.49986606129223;18.29852235048003;0.44347241972921836;4.604082979415963
11.9;0.5543508017422792;0.9180555555555555;0.7520860724123262;0.3429569864596709;64.99703819938524;961.6838506001886;2.957180847651902;3.097231987034429;62.40559902369388;10.90587855997372;10.425240678536534;16.21055995011017;11.482331812064261;18.28491420087675;0.4436911395682917;4.6046106899949155
11.950000000000001;0.5531300047260329;0.9180555555555555;0.7530219797729445;0.34394809371739843;64.97647777951148;961.9972917129845;2.960520402034755;3.0995465176240553;62.38171693926277;10.911701050983462;10.429019002176192;16.216969879728584;11.495429389606041;18.28920587607374;0.4438733984347617;4.605379632808832
12.0;0.5522882523268815;0.9166666666666666;0.7516968644377875;0.3497910288950581;64.89193594738126;960.1262845385597;2.962049758326097;3.0987578085072705;62.38007656348026;10.917991373047624;10.434117293655133;16.220996499341535;11.497276322431405;18.293262440794585;0.4443167442000428;4.6059902960392405
12.05;0.5514937986237589;0.9166666666666666;0.7572728783230871;0.34988023085497144;64.87307912886727;959.6125251550446;2.9650551757608;3.0985309228867846;62.374661568693355;10.923707811543247;10.434319565017338;16.221745730059222;11.51041603878271;18.294059670301195;0.44443579696570623;4.605744093926515
12.100000000000001;0.5501201413303991;0.9138888888888889;0.7562289468011929;0.34282924400435033;64.73623259948863;957.8922219953669;2.9644183814380853;3.097686094078005;62.325304741023764;10.93125005936909;10.434797301391749;16.236137322570247;11.514367102432207;18.30877024339835;0.4448459089816557;4.605635199895608
12.15;0.5483012576102467;0.9125;0.7562134413255652;0.3367436126835752;64.74738039954093;957.8490205749731;2.9627397695062374;3.094465703227947;62.27184745328483;10.938933460775834;10.437916494435798;16.24952228933752;11.528771803386753;18.31934476973609;0.4446432760840054;4.606191873544459
12.200000000000001;0.5464423584686156;0.9125;0.7533660880049239;0.3282267567184183;64.71414906134072;956.3877945670779;2.9594971594166704;3.090354233730667;62.259593567349455;10.941510230559564;10.437941525304378;16.245988270284297;11.53410620916537;18.316185017664278;0.44483871281807635;4.606586415371044
12.25;0.5448596368359847;0.9125;0.7501206791826562;0.33041613228150557;64.7398118712347;955.8424200862713;2.9583407607512897;3.0883187455275274;62.217492666565086;10.946092816919464;10.441341988212951;16.245376113339756;11.546850211074453;18.313882037799754;0.4447995020678022;4.607390663942358
12.3;0.5433270819011347;0.9125;0.7450680899041586;0.3233022659551353;64.73391559610742;955.2870950966886;2.9592259567451493;3.0879543100996303;62.15738060596359;10.948715235529882;10.452171784623498;16.259170126465733;11.567365350295532;18.322563802470086;0.4448388851523169;4.608903057004024
12.350000000000001;0.5418236043425748;0.9125;0.7445418389923445;0.3203546287038883;64.67926010194142;954.3221812034072;2.9603258109142296;3.0884075076426996;62.097136292720116;10.949060241130036;10.46131049378023;16.27528965992012;11.587907652593184;18.33318672286014;0.4448780389573319;4.61012804147569
12.4;0.5400142686048095;0.9111111111111111;0.7416004226548181;0.32342221273574984;64.58984862305374;952.5808952893794;2.95979438691017;3.088112562901117;62.02921994441251;10.950709298869684;10.466983542522541;16.304172713804967;11.58169043726294;18.354981993494476;0.44505127012924117;4.610918470381732
12.450000000000001;0.5383208006147335;0.9083333333333333;0.7399559654295443;0.31786568591690134;64.43481023323454;948.8077760154032;2.959546979694539;3.085340351676943;61.98087991548762;10.949668181589082;10.469509481983883;16.330872191472594;11.595428369821107;18.378548877621316;0.4454974712352875;4.611376577076188
12.5;0.5366946238973315;0.9083333333333333;0.7416171857288929;0.3109626062620434;64.3345044426973;947.1639462169128;2.9616099504333175;3.087677497364557;61.9414573886827;10.946829031828566;10.468646810394121;16.351873248614346;11.613757889280679;18.396782297225418;0.4456472535616461;4.611358868922456
12.55;0.5352818009849005;0.9069444444444444;0.740175387034053;0.30808070980880453;64.3099108276203;946.2174990435973;2.9567004014431126;3.090002080787861;61.98113729495303;10.929284654780233;10.454893836421657;16.351203369096265;11.636275745206177;18.397510167052168;0.4456230017116418;4.609681286940647
12.600000000000001;0.5344689240163935;0.9069444444444444;0.7362151766617522;0.31087041992541586;64.22999026254338;946.2501691849975;2.9572444814827406;3.0944168660303895;61.99839674241095;10.938254000170803;10.438898308638308;16.35416720478881;11.604474757787447;18.397338540915804;0.44522545914481687;4.607077142129301
12.65;0.5327484943938575;0.9055555555555556;0.7344703650807458;0.3060096078552266;64.27005081659851;949.5810794052843;2.9615749598621424;3.1091165226255475;62.16639328089799;10.943182009765346;10.407522914488293;16.281422965943168;11.634144266507754;18.337337670032337;0.44395741511073206;4.603547710180156
12.700000000000001;0.531664291966673;0.9055555555555556;0.7331452497455888;0.30449546503156877;64.103765857483;950.5628354226416;2.9688564964989195;3.1203748275978787;62.22959920440054;10.930050429742932;10.389874814334815;16.250722579581723;11.62997360005891;18.31472589044264;0.44337049076988577;4.601752090036673
12.75;0.530508350533167;0.9041666666666667;0.7345658215713325;0.30150155266726175;64.15377911857522;952.8788242540666;2.9733989837461086;3.125607498150782;62.27705791869582;10.92197719941644;10.390841018537532;16.227537749756046;11.61782454683752;18.289300084495395;0.4427543905890582;4.602433670451472
12.8;0.5292765866788829;0.9013888888888889;0.7354374857798804;0.2977013577152895;64.40054293783759;956.6899772776377;2.975296536605727;3.1290291652090643;62.328506363752204;10.90475676447655;10.387627397524415;16.211746454184407;11.61169802356119;18.265744131720286;0.4418280859713941;4.602432007589367
12.850000000000001;0.5288713615868608;0.9013888888888889;0.7381415647262406;0.2981833714958058;64.52602380671568;959.1622685929954;2.979047376109636;3.1338139767061075;62.3186237967922;10.893915075445518;10.387890472946784;16.22772832856504;11.634131006376917;18.272446547070487;0.44134109666700594;4.6024175362366835
12.9;0.5278401414049356;0.8986111111111111;0.7315920894263113;0.301441592013203;64.68015479541944;960.1467911332932;2.9769929507122597;3.130503249799034;62.29655937464614;10.886123342545755;10.392467417740527;16.23635133713164;11.641068816140546;18.275918248182425;0.44128893339060854;4.603176400388465
12.950000000000001;0.5270645731612856;0.8986111111111111;0.728612061057762;0.29648780121096796;64.81996951552938;962.2054204267405;2.9781482157849988;3.1304240212096417;62.2640812969942;10.881024199610593;10.398269684135473;16.249226343701302;11.651693703772459;18.28211218034107;0.4410424605152338;4.603978030903651
13.0;0.5258749399464143;0.8958333333333334;0.7297941330283471;0.29712034368807727;65.02717558216094;965.0231078652264;2.9760929547194754;3.128226281277195;62.291289045821266;10.868688477985062;10.402490522809538;16.225083385483572;11.677167404716874;18.256855998937784;0.4406196022688727;4.604504088565896
13.05;0.5244078871056393;0.8930555555555556;0.7312548400786629;0.300944503132179;65.15443529244428;967.1675512091559;2.978290086398035;3.133560216606769;62.27705511433626;10.866059713343844;10.400651612689717;16.22989171563238;11.693231387944625;18.253547346743158;0.4401545682254409;4.604020210423323
13.100000000000001;0.5232669623903577;0.8916666666666667;0.7294034754083838;0.3027549355445711;65.36310377633355;970.4935884763587;2.982210894750566;3.137260916301957;62.284592535878076;10.861241763718725;10.397601289383596;16.22526571514611;11.683635929054462;18.24685060063083;0.439810773806963;4.603389464873361
13.15;0.5218360509758675;0.8916666666666667;0.7251844119328599;0.3033015526557467;65.54512207873253;973.476036283531;2.9872492472638155;3.1413585941963467;62.263803904328725;10.867461988941058;10.406432498694874;16.239294774083753;11.686461664063277;18.2544167865555;0.4395133683041323;4.604198880647302
13.200000000000001;0.5207659311941572;0.8916666666666667;0.7258162608272025;0.3044800774175306;65.6285416471887;974.7263151146594;2.990429922739591;3.1432906378746006;62.291631252696824;10.872758312035128;10.411737930563122;16.248996372433453;11.684113444153896;18.258955903063153;0.4394196634707999;4.60484500774229
13.25;0.5191861815521277;0.8888888888888888;0.7224749573954727;0.30192725996743475;65.65307937806475;975.5854080373263;2.9963877324052337;3.1467790772092665;62.24024612681622;10.887184419056057;10.414510462131663;16.26986568585155;11.687194843717458;18.274941564041473;0.4392244823452618;4.60490312117844
13.3;0.5182817533627513;0.8861111111111111;0.7236030112419694;0.2922622910797781;65.51571894671811;974.2608012488273;3.0015636947352062;3.1512817071477333;62.21832878882218;10.888301714750492;10.407858989054795;16.27702580545728;11.673619257002054;18.285056267435433;0.43919718595602464;4.603854608554182
13.350000000000001;0.5173103761324893;0.8847222222222222;0.7212557998905655;0.29276008894606664;65.28324556195068;972.9744332451569;3.0085319887995885;3.157193217251877;62.19522273917813;10.891593699759753;10.406870569257975;16.28861812412138;11.678294066095964;18.295884773288428;0.43912798267967285;4.603844337226728
13.4;0.5165828131297167;0.8833333333333333;0.7203284866466368;0.2929629894076926;65.05120249206703;972.4923178709049;3.017190522061683;3.1657533020405806;62.127003067802754;10.90057878049413;10.410839171099056;16.30921781054872;11.686101689967641;18.314283442083582;0.438870504397437;4.604645931869998
13.450000000000001;0.5154125258764316;0.8833333333333333;0.7236932051495812;0.29290845080203903;64.76548418452485;969.9285337322373;3.0219199533739545;3.169915623501945;62.082412490330675;10.908702845398917;10.411262961197203;16.32577094765428;11.693094021063965;18.331476592611974;0.4390644921859613;4.604600789808253
13.5;0.5139345237476365;0.8819444444444444;0.722630064934497;0.28728557589645254;64.46350719769151;965.8647099522105;3.022551593735233;3.171892667890609;62.072386833532214;10.909492982404856;10.406665624249378;16.331368703376825;11.696081969655781;18.340945585081958;0.4393842688564965;4.6037734074557095
13.55;0.5129027225841978;0.8819444444444444;0.726973027922218;0.2913602596312541;64.21685184536793;963.3806090446354;3.0260480053293186;3.1745646692675993;62.020408866026564;10.919139815549714;10.411900046915742;16.348601962970335;11.69512213815796;18.356558800158215;0.4395667296526394;4.604505718817945
13.600000000000001;0.5117355294156177;0.8819444444444444;0.7247296486581964;0.2959420274549205;64.01311100392103;961.2395980586978;3.0292440281062394;3.176822742815896;61.96890225196931;10.928837617666629;10.417729205699642;16.36415817682444;11.694733968608343;18.370181496550895;0.4397098904657618;4.6054546718072
13.65;0.5108463278274159;0.8805555555555555;0.7274637932423333;0.29221151489765007;63.893651819527555;960.7287821400042;3.033956102597661;3.1817361920653346;61.930506010635106;10.935214302422581;10.419329033598547;16.388547752523035;11.703998327740349;18.3876881306403;0.43954872325717365;4.605596473492414
13.700000000000001;0.5096331458924593;0.8805555555555555;0.7197577779887989;0.2843730392832371;63.771452935214214;959.5974680329605;3.0365578225619414;3.1842706303522483;61.89035702529134;10.9425888518615;10.422705150813725;16.401352839673134;11.704487646232899;18.39851459907956;0.43956168234250564;4.606352371334765
13.75;0.5085190568179722;0.8805555555555555;0.725111478466109;0.2841223170840177;63.56425307776666;958.198303331801;3.0409144055394153;3.1881925023621664;61.83827127224147;10.94457459100753;10.430643550001228;16.423615022520682;11.712401719622406;18.416070660459386;0.4396486317953539;4.607633163430257
13.8;0.5074525737913631;0.8791666666666667;0.7255476024644083;0.2844719452385945;63.49141891008347;958.3383861696279;3.044349051248626;3.1932579731686066;61.769850659217745;10.952802781649199;10.439087121755525;16.45234370630856;11.72726841635327;18.4367030113459;0.4396672403993623;4.6090471749138455
13.850000000000001;0.506911213827618;0.8777777777777778;0.7218377559349409;0.28393790605423797;63.15721140616347;955.7771577246396;3.04976618079253;3.19781580561461;61.63160550381592;10.958567003227287;10.4506355978322;16.51790861937593;11.738327274273976;18.489922097505502;0.4399961279901635;4.611003982154976
13.9;0.5059163620565559;0.8777777777777778;0.7176352007822553;0.2835514185329283;63.093583263360586;955.3436491088653;3.0528299144664084;3.199566096956843;61.35943711214566;10.95839154585838;10.45919559642522;16.646960741414258;11.747382497353827;18.591826336102628;0.44014159674256786;4.612507242131799
13.950000000000001;0.5048550394357589;0.8777777777777778;0.7144180628760062;0.2898079564558182;63.05259519444421;954.9768511790436;3.0551142281595376;3.2005427757632376;61.090819815431075;10.957415004476566;10.466653370390464;16.77521851757986;11.756529756720782;18.69304163727767;0.44031209296358886;4.613892031836541
14.0;0.5035785868044153;0.8763888888888889;0.7033369650193181;0.2845175480622755;62.979176398661444;954.3807826027606;3.0588825682397656;3.2017387967603965;60.77770739600759;10.960110315484643;10.476748302953991;16.927126811030817;11.76874152083763;18.81259679409947;0.44056400838920784;4.615424687684861
14.05;0.5028275799052869;0.8763888888888889;0.7047803401487144;0.2850650208337502;63.036812799596994;955.5915002976212;3.0600379805151805;3.201068756378871;60.55319302190962;10.956219762252854;10.478955852216899;17.040734863813174;11.764542907303097;18.902653817558313;0.4405607833368026;4.615857975656702
14.100000000000001;0.5030626529139797;0.8722222222222222;0.6975611633961756;0.29387315217531673;62.998102566101515;953.6849078652381;3.0583113382197413;3.198234940753961;60.30512604485979;10.954036516234835;10.479451466144123;17.169537707632692;11.767250187622853;19.00737227477969;0.44085086273915897;4.615500595704452
14.15;0.5024268632929398;0.8722222222222222;0.6980418775762844;0.2918466009861599;62.963043361862454;953.8694141006008;3.0598350261189426;3.1989690939425213;60.3001674066104;10.955298445834899;10.48013559372231;17.17033873391106;11.773921838343206;19.01079944045469;0.4409469206288242;4.615547784908711
14.200000000000001;0.5016483929760885;0.8666666666666667;0.6991415704999666;0.28864257394427306;62.94025055368231;952.7524960035141;3.0605070525283162;3.1969676558324105;60.30761465058433;10.945058164197473;10.47683446994759;17.165329525028678;11.770685471720506;19.011344462445972;0.44114782146411075;4.615123827776709
14.25;0.5010610669888861;0.8638888888888889;0.6972771657719394;0.286111958681491;62.879221044297616;953.5885569957752;3.064289975492743;3.201472049323703;60.2712533049482;10.945777886839394;10.475040777923688;17.180995837815107;11.803978405842773;19.0249084418468;0.4410974024284409;4.614988332845556
14.3;0.5008936088126948;0.8611111111111112;0.6940762345607447;0.28670680758061196;63.04968147885729;955.9711394010673;3.063104620896041;3.198696600693935;60.246422640536466;10.941801176585644;10.477970409940529;17.18657779672023;11.8061806701939;19.024437935570806;0.44074109839920755;4.615496693708586
14.350000000000001;0.5003619946019454;0.8583333333333333;0.6911443552374748;0.2845438197493855;62.95178910630768;955.8889999397941;3.0654956526896804;3.2025299761547683;60.13952755577242;10.946260062994508;10.48487722851499;17.224590621935512;11.831711199462594;19.05350264998446;0.44064405935200285;4.616543664060023
14.4;0.5002522190512382;0.8555555555555555;0.6908604570963661;0.2846984584624858;63.01784916446248;956.7328454251539;3.0569704817892203;3.1905888160467537;60.23776598475162;10.937593725462644;10.4911560574844;17.16267041955364;11.786854203057269;19.004598030446395;0.44054579644783;4.617336165475691
14.450000000000001;0.499176176332984;0.8541666666666666;0.6899114920996798;0.28378448579293525;63.052066115186;957.6199725835268;3.0589253092230813;3.1901405552498434;60.11866280373324;10.944194473994953;10.503235440473413;17.20803803708849;11.812576360492672;19.037925455346592;0.44041334556705414;4.618788258842404
14.5;0.49858795335302813;0.8513888888888889;0.6909270782527046;0.27929288547847997;63.0938644206714;955.1911291273356;3.056981207314028;3.17772303087126;60.07590419583874;10.947628281418261;10.51976649637673;17.215569073283092;11.832756257705832;19.04428191415011;0.4407598002501651;4.621298953496532
14.55;0.4968226169141098;0.8486111111111111;0.6867448119146278;0.27307268666524975;63.24813394238283;957.4361014078894;3.057876503796433;3.178226469056099;60.03210741218082;10.9497351694927;10.522903617010785;17.22724468373789;11.848502311580711;19.05270985319245;0.4406332929653526;4.621690120508401
14.600000000000001;0.4960457312711255;0.8472222222222222;0.6857927999635735;0.27020490339421577;63.32319913949808;958.4677138795792;3.058101170578625;3.178152865164381;60.00631269860899;10.946136934634685;10.527152406263175;17.230075121006543;11.851249783857558;19.05506432663712;0.4406136324812518;4.62206715318983
14.65;0.49539168256406463;0.8458333333333333;0.6862343185125583;0.2715810890945912;63.337324501756605;957.892421269097;3.0559724441254708;3.174198748653331;59.9004019986022;10.954952988919192;10.539054250178067;17.274631378406553;11.882850350529592;19.08891335555693;0.44081357414790723;4.623393963117736
14.700000000000001;0.49481604217395264;0.8444444444444444;0.68806332081577;0.26982777121086315;63.41012064970931;959.134372688624;3.056263100826297;3.174971421382856;59.87367977335293;10.947996089960446;10.54233568056606;17.278874714102262;11.884946149961895;19.090129163686758;0.4404748303223678;4.623353655128102
14.75;0.49386382074558105;0.8430555555555556;0.686557992671915;0.2701098035059633;63.5422716742892;961.3381157320339;3.058485549539842;3.177122615814174;59.89461155506759;10.96461023693654;10.541095178553846;17.24488823166127;11.841325625604984;19.061527587241912;0.4396128146934727;4.62350034288682
14.8;0.4932664721552562;0.8416666666666667;0.681242323934395;0.272652959403306;63.64149500757553;962.1905547632988;3.0560336782706394;3.171918715723859;59.839654114585805;10.963452420393436;10.546506139863483;17.26041962651427;11.85159279388305;19.07271905037514;0.4394493851151223;4.624061049173249
14.850000000000001;0.49274448809320337;0.8402777777777778;0.6785097995714882;0.2714136139316081;63.66330224866051;964.0271738431767;3.0596945839875054;3.1756626285836362;60.17578032704233;10.984420325225734;10.543287049129972;17.088207922684195;11.846986544912411;18.941375344793236;0.439357002748732;4.624557671238431
14.9;0.4924903852792266;0.8388888888888889;0.6766007557245195;0.2751890362964806;63.66577001532212;964.4917506105737;3.0606030369030885;3.175974300292077;60.120181870596966;10.988138648719623;10.550838929875678;17.110869820037717;11.859046858130895;18.95784761841129;0.4391905858603946;4.625473323685848
14.950000000000001;0.49219975814802885;0.8375;0.6737847657475046;0.2736383840493546;63.73068433235841;966.0504012574846;3.0633895670921283;3.179849510648934;60.08213040899663;10.989536687895697;10.55696841926961;17.12736873208711;11.860974399520275;18.967289730284012;0.4387918984246716;4.626161841811528
15.0;0.49156766109402594;0.8347222222222223;0.6758436950353595;0.2787034897779882;63.89561397048253;968.97494789609;3.0664404546696113;3.1859308472369565;60.24158277724372;11.013215476388915;10.549832547811846;17.048137309390718;11.763188263775143;18.89565086465517;0.4379035126844485;4.624622493337445
15.05;0.49096396180366064;0.8347222222222223;0.6803036951522126;0.27552520597771224;64.02100907741283;970.4759617951535;3.06625995811108;3.186717353275011;60.215488175355354;11.020513820483192;10.558046124534583;17.052466904446998;11.755193724545425;18.895901278252737;0.4376084892340983;4.625667143369392
15.100000000000001;0.49026466957883846;0.8319444444444445;0.6801822585219082;0.2739018174046185;64.26031406829041;974.0552165740959;3.0675863800724428;3.191891192115277;60.173427553904574;11.029353134105794;10.563052812457832;17.0679804739925;11.748790504691913;18.897185955468405;0.43675135798701537;4.625835539291868
15.15;0.4897459519518073;0.8319444444444445;0.6827346866474693;0.27236606186676454;64.3473130414428;975.4459304120389;3.0671005732283034;3.193246682483611;60.163098201306354;11.033915781313663;10.56735442454321;17.06813440751948;11.742102542903519;18.893866687383582;0.4364113504721197;4.626491127701065
15.200000000000001;0.48955319402684117;0.8277777777777777;0.6780854333198792;0.2726480941618647;64.40410005825407;974.6457287850706;3.0611443077000215;3.1870847599953334;60.182482343411095;11.026466317798869;10.565271119465791;17.05113117214773;11.750671081238893;18.87598154063204;0.4364480694755854;4.6270693441913755
15.25;0.48847458112356834;0.825;0.6751199187267458;0.27721167270791747;64.45998909271262;973.5431580799914;3.056212918885187;3.1801815703078242;60.1948755730953;11.023038135754794;10.56509086405373;17.048815068858115;11.77941375468956;18.869048671261112;0.436412398447094;4.627507736361765
15.3;0.48818414020035145;0.8236111111111111;0.6791765455523189;0.27501300970338227;64.44674036986424;974.2620737271202;3.059888294817446;3.184287397235546;60.18553804148538;11.023148452184717;10.563319407883098;17.05638894868009;11.787014017968156;18.871910238667027;0.4360131623244677;4.627057279569289
15.350000000000001;0.48863608030762007;0.8208333333333333;0.6828142014287832;0.27463866986335717;64.43664103701656;974.4356703091162;3.062220103015547;3.186067675298494;60.29923530965799;11.03812299107876;10.556389224814646;17.002201906663526;11.812573598164454;18.827341540927996;0.435542281965295;4.626998897981003
15.4;0.48826116503055117;0.8194444444444444;0.6866613427798018;0.27491620433930974;64.41186342902232;973.9618964527866;3.060976037622752;3.1854418868991092;60.37741276839988;11.040908871149444;10.549939796253529;16.963804011004463;11.808547429900482;18.794974145533782;0.43526318086509225;4.6265597379475585
15.450000000000001;0.48744823189933856;0.8194444444444444;0.68375552606755;0.275108479609095;64.37485779512821;973.058317504297;3.0561411828557388;3.1796887875825055;60.10426889251989;11.020784565755015;10.548542822595001;17.096702986470167;11.775510506784235;18.900630243716332;0.4351755000060253;4.626406270221881
15.5;0.48627891643309834;0.8180555555555555;0.6851369237903919;0.27233739197255646;64.2170153308079;972.0033574052;3.0568106545677276;3.1823038271058874;60.12780319660947;11.03074142138799;10.547776601536775;17.080171212250338;11.738887802090959;18.891124656582484;0.43513477210578483;4.626386796160744
15.55;0.48567237943286734;0.8152777777777778;0.6848081757780573;0.27838058365603713;64.15800281634814;972.394423073803;3.0605538264607697;3.1882361024527563;60.162893644115414;11.041569774567087;10.543565186814766;17.052626079530846;11.703419268562277;18.873623889965522;0.4350262360966597;4.625672014815214
15.600000000000001;0.48484128984348307;0.8125;0.6849411123102344;0.278452160328414;64.08876455689703;972.4957182121875;3.064820001763398;3.1942969577579228;60.18375970827874;11.054208914908605;10.543681737590259;17.03708782835478;11.67051111573895;18.86692971189239;0.43515419991104315;4.625411789252665
15.65;0.48382611537202164;0.8111111111111111;0.6885547605827076;0.2762238412597191;64.06471726656203;972.6633339230476;3.0655562892070347;3.1947694301439244;60.21730744601025;11.06050376545675;10.552044484191281;17.019360189345466;11.678398407480861;18.852395011752844;0.4353433763618351;4.626437201327128
15.700000000000001;0.48304748361559235;0.8097222222222222;0.6877228192321119;0.27400676161051774;63.97485017957633;971.2590835375232;3.065023660246742;3.1939415145199335;60.2485025187493;11.065243520700704;10.559746143079273;17.007577099535126;11.689262703465404;18.843472341911195;0.4356531339893821;4.627210363869614
15.75;0.48297506823143704;0.8083333333333333;0.6860668738939424;0.27426310488747324;63.94525107774389;971.0705146089877;3.06509470806286;3.1921466791169846;60.30146440061407;11.065465974804198;10.560955345812957;16.992043157854297;11.692903758956026;18.832234770175823;0.43595262741902235;4.627097456023702
15.8;0.482770379626623;0.8055555555555556;0.6882486972544073;0.27603248170306655;63.503240681532695;965.8890462272345;3.0664841366712827;3.1942287734948476;60.345252810679;11.064595065571313;10.556518391078255;16.970439615987864;11.690493810664627;18.823483967322083;0.43652521857891996;4.626509817597237
15.850000000000001;0.48288223522713475;0.8027777777777778;0.6927721060721599;0.2763145139981667;63.35873437196769;963.2916637660175;3.0650275452550195;3.193935310887469;60.38400261664222;11.066969118499463;10.55586517867856;16.952174861778094;11.680391087894217;18.810689708129733;0.4368141387309915;4.6264831942525415
15.9;0.4820761383677541;0.7972222222222223;0.6948944674044792;0.2762836801933151;63.33861077515825;961.9160970335937;3.0638773325520177;3.190859780663211;60.456369652705035;11.06012163601666;10.547304057043798;16.934529689858607;11.654477198366369;18.804324048058906;0.43729812925638273;4.624904796350757
15.950000000000001;0.48187311641718705;0.7972222222222223;0.6844055174710664;0.27450030084166765;63.20010541860522;961.4516878929762;3.0652266836077073;3.195221437286726;60.51361597425095;11.060173057838357;10.537924876014962;16.914580976660737;11.653864843091302;18.796581308694563;0.43792270558468954;4.6234499844847825
16.0;0.48179001453446035;0.7930555555555555;0.6802222231705195;0.27199964672326593;63.01602464492959;959.0103252226397;3.0655113415499797;3.196012347344389;60.536951296215605;11.066055978044371;10.539085861538284;16.90944280064519;11.68119068657794;18.79753903373462;0.43835612542422453;4.62369978845708
16.05;0.4814677227646818;0.7930555555555555;0.6800471178500801;0.27457948171708263;62.89562615543379;958.1766286078079;3.067640786075932;3.198380844998698;60.586089004925384;11.068229645136045;10.536400233126473;16.891305150457637;11.688373818767602;18.78711265430897;0.43851204905105845;4.623277792255803
16.1;0.48104261324326114;0.7916666666666666;0.6793552661671192;0.27401141555833847;62.751747572709874;956.4912710569046;3.068527271760172;3.2003126427873774;60.624709694959904;11.07201741766922;10.535901610791424;16.873616051903618;11.720943635901044;18.776266974266065;0.4387830097937091;4.623282949548382
16.150000000000002;0.4805095605640355;0.7916666666666666;0.6807304131407247;0.2739702857155195;62.56682967822234;954.8899322557291;3.0728347421411377;3.206395494460105;60.65302144728663;11.072066289940933;10.532844426285562;16.861530400213194;11.762230732086804;18.77012602515228;0.43887660972248344;4.622954449473026
16.2;0.47994839914312587;0.7902777777777777;0.681072060786047;0.27287528324085014;62.246021537850694;952.8998643268404;3.0767582858944547;3.2159177691811904;60.6807897498572;11.071965870725196;10.528879036807945;16.854150317478847;11.808662179521429;18.76849130477727;0.43891286985615885;4.6222219279885595
16.25;0.4791980437252263;0.7902777777777777;0.6814137084313693;0.26043087241446283;62.2401567081151;953.9284583780503;3.077567176843855;3.218254982766976;60.690802594425925;11.078738266733518;10.529764905906644;16.847307755287467;11.818132165810178;18.763588711928016;0.4387998004747145;4.622505093565327
16.3;0.4784700743070545;0.7902777777777777;0.6872307314050072;0.2648212425132084;62.24650998222658;954.9231792361901;3.0790213692627457;3.2198905970674407;60.68641890517807;11.086491716169093;10.529904944663244;16.848017497530243;11.82673845315356;18.765046630762523;0.4387296983232113;4.622609171272349
16.35;0.4788017995998968;0.7902777777777777;0.6820970037220139;0.26921161261195414;62.33058529769689;957.7922040673469;3.0834177363305586;3.2250564453009702;60.703860304352176;11.09148359419464;10.525908485568085;16.84190863541266;11.838884993793826;18.758084502173674;0.43823665855661065;4.622443596953772
16.400000000000002;0.4791679218899871;0.7902777777777777;0.68589403024728;0.26751786262477495;62.39845148046243;960.9489457911582;3.0891378174677833;3.2329889049346137;60.73561509356465;11.094463727413194;10.52165176609242;16.828392635566555;11.849424546217474;18.745954551905733;0.43761515035234394;4.622724289724845
16.45;0.47871632738394737;0.7888888888888889;0.6820605452206043;0.27003495244712933;62.37817770119931;961.7259156750691;3.093142139587443;3.235106555433603;60.6645169009997;11.110780088371596;10.522366521824981;16.84553723258655;11.874172233790082;18.762238083556976;0.43769644515367145;4.622755279541167
16.5;0.47856342521652234;0.7888888888888889;0.6816063824554908;0.26946688628838517;62.38303825116559;962.1933828942496;3.095912714461491;3.2378927250665552;60.64131689931262;11.116713060838277;10.517279210712488;16.856354042718582;11.897473879316722;18.77106577125471;0.43762944268005566;4.622115521215427
16.55;0.47936100370976653;0.7861111111111111;0.6747168488568461;0.27324863228401175;62.47356699585485;963.2418882193607;3.0963083784392627;3.2408561867650767;60.57566778688739;11.127602799472893;10.515855739688579;16.892643422768906;11.934555283427466;18.79771810494376;0.4376181674107735;4.6221865846210815
16.6;0.4798137548325332;0.7833333333333333;0.6705600901405775;0.2734552057565476;62.53885522577522;962.5502838066848;3.096152476907528;3.2375334933165227;60.46440260682466;11.14501085196604;10.52031585939535;16.92369713796113;11.973632117862339;18.82149777682491;0.4377660407250295;4.6234498466643545
16.650000000000002;0.4797843214038227;0.7833333333333333;0.6742148084613886;0.27101676961055765;62.694239269218116;964.1463019209423;3.0960754326350655;3.2378220322389675;60.44705500525668;11.147199071114008;10.51913891357661;16.937985294622344;12.001902538403018;18.83174105663389;0.4375291707634024;4.623388528215249
16.7;0.47976483801420944;0.7805555555555556;0.6805232524871834;0.2692172194254503;62.62789454279879;963.552505842786;3.097411930698534;3.2411246968269984;60.408900875996544;11.155900189647932;10.518906343360456;16.962375146352166;12.030750653877538;18.852585163123173;0.43754324710090303;4.623351199706867
16.75;0.47962449728660683;0.7805555555555556;0.6831647588209345;0.26662655549466435;62.625233696387625;963.8475441906397;3.0981672294136957;3.241372505556313;60.385838567985125;11.15853412002307;10.518487891032866;16.976849274539855;12.058227263208384;18.865122636277757;0.437473724472447;4.62353648134781
16.8;0.48021892079120854;0.7763888888888889;0.6841896432967618;0.2656181190552357;62.68526499866186;964.4277561510785;3.0997041746084477;3.2458830913985355;60.3441618153077;11.160312643893402;10.516485673822695;16.995178600722127;12.087117370166151;18.879780385835563;0.43715106870509374;4.622349810414451
16.85;0.480092622818582;0.7763888888888889;0.6823728812244716;0.26381856887012833;62.74294412418188;965.393609592714;3.101121680908169;3.247943637457558;60.359257949024965;11.157503342080439;10.510545351536516;16.997925683372113;12.10904532778987;18.88182103204973;0.4368850176797007;4.6215489834900785
16.900000000000002;0.4795405109434125;0.7708333333333334;0.6834032889455703;0.26000986421089634;62.931265426173844;965.4937663287092;3.0971098943006736;3.245682116134157;60.42538686287731;11.140371968650417;10.49916946898285;16.97893566850517;12.089380676781936;18.870585614117495;0.4365948994916747;4.619922360187152
16.95;0.4785351164189913;0.7680555555555556;0.6832069735302995;0.2550675764875847;63.11608684106544;968.6748962492192;3.101829418834955;3.2478238377935904;60.41951882985623;11.141547676350557;10.499469223395662;16.986066264085462;12.106965388436004;18.873746913116015;0.43573533489482574;4.620189303224408
17.0;0.47804022272566477;0.7652777777777777;0.6779084052397706;0.2584199183148064;63.14726920762456;969.6486481748487;3.104979332393697;3.2511214002194473;60.48117126864786;11.133905649792888;10.493297062040853;16.972709824051314;12.094944330061839;18.864299765987628;0.4355660767329588;4.61973894072832
17.05;0.4786961829183506;0.7583333333333333;0.6779840490941407;0.25662036812969913;63.19790484751103;969.5532889896394;3.1049261809326447;3.248697791563524;60.54324742846927;11.124996581713747;10.491868594312526;16.94718216599425;12.064847410144079;18.845272426863875;0.4356453487095428;4.619752708006033
17.1;0.47873785295133386;0.75;0.6714514281440439;0.2626500923834552;63.162474401978045;970.3943751917824;3.112020715466978;3.2517451779693953;60.55770099129588;11.130665360921833;10.492732411884859;16.949636032615146;12.088770708502794;18.854474820851628;0.4357199488535709;4.619908247251194
17.150000000000002;0.4789089686367393;0.75;0.6706704804676902;0.26208202622471105;63.133459149654364;970.490228550932;3.1123833738706606;3.250043886744293;60.563345017896246;11.127114403772966;10.491542158095323;16.950687524203563;12.055068195453062;18.85735474419794;0.43559238135692074;4.619734293195115
17.2;0.47914955115241376;0.75;0.6720504595266868;0.2615139600659669;63.091348631639214;970.3338701182792;3.110650137097565;3.246480699673069;60.487819240040025;11.116749678152594;10.49004314302504;16.99208627640146;12.010802046397908;18.89288186536425;0.43553767533279725;4.619367089722229
17.25;0.47937569562030885;0.7444444444444445;0.6759234176017359;0.2643353603602048;62.737968658608594;968.2499391459035;3.1120280317890696;3.2492838715652526;60.197692872538944;11.101403081084472;10.49672128392444;17.127073084163502;11.975235249207696;19.00389390842986;0.4356068196317046;4.619728673032916
17.3;0.4785351838405261;0.7402777777777778;0.6759308706879394;0.26156136329408;62.623992377853234;968.0698272586569;3.1131335191799905;3.2495029378325095;60.46786552907728;11.106709360286958;10.500815998444805;16.98758235957848;11.956037084833097;18.8897060175433;0.43540087955374257;4.620852731259078
17.35;0.47729431174386355;0.7375;0.6725173399676343;0.26178281978576234;62.467553024645056;967.2597930486119;3.1175288486008492;3.249713868929581;60.69568647374726;11.112783216668644;10.499951387749599;16.876261017136095;11.923630059284777;18.803826219351635;0.435623747582261;4.620881340532149
17.400000000000002;0.47725511790224817;0.7361111111111112;0.671147711670501;0.26381822980450054;62.36683870215054;967.131987792823;3.118377838540678;3.2510136397974234;60.987667268071995;11.106188552436972;10.485522949983356;16.7464185454039;11.896367501629483;18.702080370065843;0.4356090851520652;4.618621324617291
17.45;0.47734977219507213;0.7361111111111112;0.6675269487238338;0.2658536398232386;62.24707379845054;966.8224823710492;3.1212386117383977;3.2525275013309938;61.2455135888829;11.109348767004937;10.480674057172939;16.620591082998697;11.87788164905459;18.603611555339715;0.4356543861247274;4.618085950109305
17.5;0.47763437333528264;0.7347222222222223;0.6636607010941891;0.2678890498419768;62.146612761292;968.0289290095822;3.1255364710104994;3.2579519811066233;61.55627368957618;11.101981407109566;10.462025916605132;16.45997242448645;11.832364097864655;18.475597926921374;0.4352724617729067;4.615775191210641
17.55;0.47741118891060885;0.7319444444444444;0.6652856239769722;0.26764899528951047;62.20405576605032;970.6390215813008;3.1301833313239373;3.2648976759675;61.61860044449317;11.1043694134647;10.452151863827732;16.441090356131753;11.837894781221994;18.454674624789575;0.43458727386997026;4.6138585093461035
17.6;0.4771080388769415;0.7305555555555555;0.6651075710562673;0.26139050388686;62.107688580101005;970.2686575360041;3.1311598113208707;3.267518786447455;61.70157347916709;11.101583635426508;10.441642146383526;16.40597547289634;11.821541539954362;18.429127167898574;0.43448528511129747;4.61240740235333
17.650000000000002;0.47691617590956115;0.7291666666666666;0.6689970100902838;0.25966373391912767;62.06084236012687;971.4633018625293;3.135834842102872;3.272723211674847;61.71760019016305;11.105111454416223;10.435595806150099;16.397200463048886;11.81818982108925;18.423595162769864;0.43426003311245187;4.6114100468496195
17.7;0.47623162744993663;0.7166666666666667;0.6652993889239783;0.26142392041151075;61.99236715833553;969.2139967917792;3.1327658392533797;3.271425024753356;61.855591975337724;11.079536552756801;10.400360994859593;16.369705051170026;11.76770590835474;18.412170069056387;0.43453102745505645;4.605837200913961
17.75;0.4761681672344723;0.7097222222222223;0.6601466105291651;0.27778879451155425;61.912522693870365;968.558558769269;3.1307595917491544;3.2736930773989554;61.904307860349626;11.076609120438588;10.384432235496618;16.368409304485052;11.734048545120066;18.416483572955222;0.4346109585842669;4.602982290180423
17.8;0.4759654506789208;0.7097222222222223;0.662641518482988;0.27778224873666524;61.86851072257305;968.5675283048456;3.1323762564338793;3.274060340064515;61.94903030129736;11.081967919622551;10.380625495394645;16.350876741182297;11.710389707922264;18.403536408563703;0.43458967006485966;4.60265769703945
17.85;0.4763483689940826;0.7083333333333334;0.6619009106665159;0.27145840988233605;61.86579838961047;968.7430488133195;3.1327733971413223;3.2736592103470357;61.93833299970565;11.09402973374753;10.384964939397126;16.35625855658469;11.690711617121558;18.40712445615556;0.43457645399144157;4.603305454566956
17.900000000000002;0.47586325188852785;0.7041666666666667;0.6648354267333517;0.2697132939999752;61.900817896004135;969.6718373437776;3.134695989498901;3.2760399376966;61.96947273525598;11.096110831961807;10.381595130854349;16.350821111776366;11.67250163297729;18.402481387390228;0.4342876238033038;4.603024033228959
17.95;0.4755975216821336;0.6986111111111111;0.6655195699173657;0.2760858826068304;61.8626301993347;969.345140334352;3.135546678154691;3.273979233833745;61.87377833500222;11.119004853601412;10.39317405841226;16.378986010908644;11.670617382346474;18.422843719078216;0.43439702199734853;4.604756484566648
18.0;0.47541858679155957;0.6902777777777778;0.666767750842796;0.2724372273190534;61.93391526439383;971.8045661435928;3.140545103317053;3.276394025688799;61.783783650395016;11.130115264308175;10.400486621553648;16.41318672922441;11.683488866739898;18.4442728119241;0.43437518946401904;4.605901853594111
18.05;0.4747311929933891;0.6861111111111111;0.6672563969148682;0.27374522585819194;61.879095924844904;972.4999054655424;3.1448482499139003;3.2823234670126906;61.744636569403575;11.138199831081723;10.404287114796302;16.425327300315605;11.686165645065303;18.45338326112019;0.43444039052849154;4.606159121109107
18.1;0.4748000241504714;0.6791666666666667;0.6614612577465286;0.275505412350575;61.870605943621335;972.465359877084;3.149356942547776;3.2848727557473762;61.71373986000565;11.1442352178285;10.404053733385119;16.448110433163578;11.668946337026735;18.47239926195066;0.43441536757862964;4.605784216440818
18.150000000000002;0.47330448857231255;0.6736111111111112;0.6556661185781896;0.27747936144082347;61.70994196104322;975.674595811336;3.159521039112567;3.295856389201785;61.66995963501485;11.150896630679298;10.403240012782298;16.47472525564107;11.689768123007244;18.494442787154302;0.43417389411558366;4.60537672083422
18.2;0.47164487947794936;0.6680555555555555;0.6498709794098501;0.275101849027249;61.85674616882079;980.3239794987439;3.167946146228491;3.306381714281104;61.60561469885883;11.15916160034794;10.401991094551715;16.507788121937438;11.66769533561957;18.520831186180317;0.4336053047978709;4.604869682672068
18.25;0.47104305985576633;0.6666666666666666;0.6491872155306191;0.2698960374347201;61.966923324056054;981.5853002878508;3.1695060541835227;3.304664427512041;61.60851141769965;11.161125217666466;10.404044801037815;16.498599149230635;11.653503039455256;18.514767556142974;0.4334311645292896;4.605274439033403
18.3;0.47076171320238236;0.6597222222222222;0.6547634115034136;0.26475333501831466;62.03647760366833;982.6143894453945;3.1683977291804966;3.3022583651474187;61.536318124358964;11.17069050930538;10.408272766460865;16.52731361766981;11.6570476182503;18.539954166889455;0.4334569547263906;4.606085302894789
18.35;0.46958811360018665;0.6583333333333333;0.6564417280099859;0.2642798914691029;62.13316988642628;983.7921507022415;3.1651113401041964;3.2960804601821563;61.573654239757886;11.168556528894719;10.410016669380402;16.50963659543578;11.643812137466883;18.524512565853954;0.43333011695381524;4.606431116432401
18.400000000000002;0.4690669555608735;0.6555555555555556;0.6555090948185008;0.2647205553519684;62.10431154982275;979.0059405773889;3.160236827956977;3.288030144863554;61.620157403609014;11.168800737647043;10.419787950187363;16.467644056188576;11.633925782964011;18.495516023086736;0.43380080147733174;4.608332595582511
18.45;0.4683287495408224;0.6555555555555556;0.6632804086742699;0.25818106761348103;62.04611131717332;978.6927680070278;3.1635106024184783;3.289778834394538;61.5837870345954;11.175366103056321;10.421478473814616;16.47122545646858;11.644942923118327;18.501812506658233;0.4339404110709505;4.608178055832822
18.5;0.4672279587956422;0.6541666666666667;0.6597369249377731;0.2582151627316861;62.16679806896729;981.2889686263858;3.1667016881519623;3.292057470094661;61.570225280792755;11.17765321394412;10.420826502190575;16.47262043820708;11.65897563192464;18.502330926619976;0.4337467379372204;4.6082210658390235
18.55;0.4655594020291339;0.6527777777777778;0.6527111952440455;0.2538384119355773;62.32221846991853;983.3790480510302;3.167600895216666;3.2923454494386566;61.523977250972614;11.187465182598881;10.43258141379799;16.478281261464403;11.67328732402379;18.50474108225439;0.4337375745607609;4.610064822382288
18.6;0.4637754499203689;0.6430555555555556;0.6518109456613851;0.252519540419836;62.35534941735235;981.204448419443;3.167876926577294;3.29053148219797;61.39012763795318;11.203638060201376;10.442162321344265;16.528953204687447;11.711607269480313;18.54890484962236;0.43400956128351315;4.611586177546348
18.650000000000002;0.4621667739042187;0.6416666666666667;0.6562720233670434;0.25310763110613027;62.67649555113383;986.1366112359268;3.165155505876354;3.2873673593848243;61.37385904820804;11.21155321737553;10.448079287750922;16.524397767821508;11.707960170199414;18.54183908403383;0.4337389412303512;4.612345840484396
18.7;0.46165145793792456;0.6375;0.6591450645671522;0.24988179738835326;63.03953729564271;989.1952719412157;3.1576694448599945;3.2798635934758473;61.351457123519616;11.220404193822779;10.46264106972159;16.5253147718608;11.663793427751187;18.531508008079715;0.43344394757154264;4.614951004770163
18.75;0.46028941848825866;0.6305555555555555;0.6495912514191753;0.2494059694919044;62.69468882710284;985.5602099763282;3.156774191293343;3.2853936224655995;61.4312513205293;11.213741381676389;10.451939245597963;16.514732588791883;11.647743633240351;18.52600102367256;0.43341171166910925;4.613639669476093
18.8;0.45819528663734926;0.6263888888888889;0.6475192561745207;0.2515394474697632;62.8176213387111;988.890962328718;3.162238539627147;3.2881711352911798;61.49041673888031;11.206415250358951;10.452128374001612;16.477498359742274;11.644971169802057;18.495522773114903;0.433011741162541;4.614249050901974
18.85;0.45719055667650793;0.6222222222222222;0.6429909303784256;0.25028258416477556;62.71216336036988;988.2209783311482;3.1656159787858806;3.2905475518984884;61.48531804659425;11.213739356368347;10.45033890879471;16.4876480185386;11.647368264639141;18.5059525776033;0.43299682499748166;4.61443565775765
18.900000000000002;0.4567868138358574;0.6208333333333333;0.6430018895250154;0.24460631132538785;62.67365174262429;987.8997746176477;3.169760334940569;3.29061662579168;61.42749845006487;11.216488277369463;10.461667750633657;16.499729755733004;11.659485479699974;18.512314787547407;0.4330237921164314;4.616863136561474
18.95;0.45396361471309055;0.6166666666666667;0.6439670487048561;0.2432874398096465;62.97683560668345;991.4916155986027;3.140481606615639;3.265678405982406;61.11347103582911;11.179712751646854;10.46404893605343;16.650794698982427;11.638691306012275;18.62739830651368;0.43234407051162216;4.618050365647113
19.0;0.4534589854008297;0.6138888888888889;0.6388801634311467;0.24106357835117698;63.07310089912513;992.3016215093344;3.136126303315181;3.2656469175391014;61.21815991537204;11.1733975864186;10.460115401328144;16.60362968913223;11.63825671548226;18.586261646508724;0.4319334568977479;4.617905361905731
19.05;0.4528341779041053;0.6111111111111112;0.6298591814935253;0.23811173660635854;63.00817095840459;991.1524315368788;3.133754131298973;3.2603215982159996;61.23986883832118;11.171354556057652;10.463360959253123;16.581830279969818;11.632506582020076;18.56982746851168;0.4322920612343091;4.619035907827804
19.1;0.45286677518760793;0.6083333333333333;0.631906853480785;0.2332267289581474;62.91760065292393;990.5611771994746;3.134919450039159;3.262617130269681;61.20295761634453;11.176653224961473;10.471227806090658;16.59576438000957;11.645006466766798;18.57537724204326;0.43219518824431835;4.620248922690382
19.150000000000002;0.45122033936092615;0.6027777777777777;0.6332097433507489;0.2325726616203192;62.5968078826666;983.9774545129138;3.130520496392782;3.2602410410142464;61.21834619520558;11.171952283087627;10.46114351593789;16.571000757053636;11.638599871310952;18.56701930951931;0.4327519023225426;4.619365582617227
19.200000000000003;0.4516560488311054;0.5986111111111111;0.6340128613152684;0.2362014049860346;62.591926508494666;984.6687086973185;3.136407047456058;3.262312101519404;61.2657638950963;11.181319373565438;10.487761259308435;16.533693357955535;11.661909255049027;18.531150198248483;0.4326196585263702;4.624814501547067
19.25;0.450681822369157;0.5944444444444444;0.6246657137342291;0.23759277293787773;62.49571611255222;983.8872152637472;3.1382438010189464;3.264861940872811;61.24960859024013;11.190968927061268;10.495013361839137;16.542757272060882;11.679751552902085;18.529155657186436;0.43234129292631635;4.625748034919833
19.3;0.4507346382650934;0.5916666666666667;0.6231757092475885;0.237655181398712;62.405923524320905;983.174791332171;3.141085103830802;3.2657267017790903;61.20327080228565;11.207394457896642;10.509962280196262;16.556722747914918;11.687528435731473;18.537097896200603;0.4323086671234167;4.628436799913269
19.35;0.45073440623257977;0.5888888888888889;0.6229336810111993;0.2414660455935067;62.41269395989693;983.1117038229028;3.137747160475077;3.2687267612387263;61.21057631208667;11.217428380388967;10.51328921400047;16.56034825854046;11.702077222491248;18.535235932505113;0.43197394739758466;4.6286569038565135
19.400000000000002;0.4514820865334285;0.5847222222222223;0.6227029774963366;0.24761638248508167;62.28631040340174;977.4124592605078;3.1264548404565233;3.260547480370631;61.24745877744428;11.218782381885543;10.516783145480325;16.527467941411924;11.686097030945398;18.505770682632438;0.4322815860343269;4.62949006880342
19.450000000000003;0.45176780355366425;0.5819444444444445;0.6243276926339009;0.24660365757169878;62.13528290331312;974.210673646381;3.122554220735657;3.2585365361118;61.28702738026456;11.216960612662833;10.511118995338462;16.51896666735162;11.655897417894865;18.4984854257475;0.4324943581187184;4.628349603412197
19.5;0.4527043773794074;0.5763888888888888;0.6245154568021423;0.25010399424630725;61.88007809760383;970.8883065128579;3.1237339632640646;3.262381983207305;61.341812313993444;11.215345947657092;10.500062347100986;16.495660050221993;11.652072516854815;18.48314184716558;0.43247005785255754;4.627258979502696
19.55;0.4527984202587261;0.575;0.6278393413161983;0.2478503597088808;61.921773090595366;971.3034508592684;3.124078909212607;3.262261644988781;61.346100927931786;11.223200491294884;10.503997448231726;16.493409247960216;11.662384778976369;18.4757000682945;0.4322656668286425;4.6280080100541925
19.6;0.4536037690427645;0.5722222222222222;0.6271137012318644;0.2485836815834115;61.99756414408773;971.4995722914499;3.12058178458059;3.2594836307258945;61.422210252662396;11.21507993702192;10.496123253486239;16.472476908001166;11.653325486710617;18.45889838231598;0.43224781512485383;4.626998505238096
19.650000000000002;0.45395030145376314;0.5722222222222222;0.6250787493068666;0.2510232594460319;62.030798441670896;971.827376837624;3.120190497338874;3.2577129153495004;61.42147402301808;11.223618932262468;10.502376892637809;16.467954605119598;11.654136131494543;18.453508699710085;0.4322688595198351;4.628234740067729
19.700000000000003;0.4537662840590161;0.5680555555555555;0.6249670729605257;0.26433802703455545;62.180938124652926;972.6765922142007;3.115762373191761;3.25436384402795;61.45624310231618;11.217406554130397;10.496045303253895;16.44940464642909;11.671499323009298;18.43479919874135;0.4320676667424493;4.627495867957069
19.75;0.45396968086581524;0.5666666666666667;0.6283090650378529;0.26239354692544403;62.238568833611744;972.7258103904308;3.1141307657528916;3.2516942082823443;61.47635508994838;11.216377296133496;10.492501609394814;16.44203966941744;11.666023683795526;18.42467081729382;0.43200612084406975;4.626968191015956
19.8;0.4534392296654841;0.5666666666666667;0.6312824432496666;0.26044906681633273;62.25292702764423;973.179527251274;3.1137580213553053;3.2508466776808906;61.49114084251007;11.219900054765072;10.494404423002058;16.42702723512947;11.669643036650054;18.412358627992095;0.43202947701669026;4.627628149749069
19.85;0.4522713259237104;0.5638888888888889;0.6284627322654333;0.26078157089651344;62.11817003822891;970.4176634460305;3.1116481444711908;3.249466653216556;61.47734190916927;11.2271436964234;10.499033070742295;16.423880616964126;11.65807387070095;18.412116504231633;0.4325187838792363;4.628565260484934
19.900000000000002;0.45101371623879566;0.5597222222222222;0.6258923475772495;0.26196361163544646;62.057580117687046;969.4569228827737;3.1070459162318813;3.2514072169379844;61.542599160085615;11.217018120818294;10.486136194577016;16.406341757434827;11.623476530758696;18.4004204475653;0.43260608830500064;4.626468084021139
19.950000000000003;0.45005252609758367;0.5555555555555556;0.6221221713278899;0.2546156264889986;62.144198351640405;970.6121860416138;3.110347723099679;3.2542123140410903;61.63657213050926;11.203068453423416;10.470618107985622;16.39583196407916;11.600244916204822;18.393605696137158;0.43231519816100245;4.624502081897111
20.0;0.44820126006751076;0.5527777777777778;0.6156092063855163;0.24693718485366623;62.194846913033466;973.5642440216513;3.1135400250398204;3.259612614923633;61.71672700532878;11.189774023497135;10.458281951753236;16.37149912646658;11.580609685470742;18.37193123201603;0.4318169338000051;4.623126732486481
20.05;0.44730567017029116;0.5513888888888889;0.6133928530005655;0.24696030363175425;62.253755931829254;974.4717942027169;3.113630003029377;3.2584508140832953;61.70224813899859;11.192392229280694;10.461455934722283;16.372943621115777;11.565548621688466;18.374137063923307;0.43190593440483843;4.6239549226810785
20.1;0.44697992862704555;0.5458333333333333;0.6128615644826514;0.249989220128646;62.05502661771741;970.697764620744;3.114926195921303;3.2597003654234715;61.67611997284978;11.197073693340446;10.47200844449921;16.37666918328554;11.561706424563914;18.377313617282475;0.4323655393200112;4.625755250750602
20.150000000000002;0.44625312278092927;0.5444444444444444;0.615309311868182;0.2518691438201276;62.05252436156527;971.8785977580487;3.119089581153338;3.263479670474333;61.72515543371489;11.188211256564063;10.460350596072365;16.350844354999545;11.56512261827787;18.359782069255566;0.4322022049388707;4.624597377896283
20.200000000000003;0.4456961743916713;0.5444444444444444;0.6125215632401866;0.2535131301422814;62.06951088338073;972.3573814435471;3.1204643873765665;3.2635595503388957;61.732708762413395;11.188107224286908;10.462699502276315;16.340970443084604;11.559586924601954;18.35130073465057;0.4321959669177945;4.625385702183935
20.25;0.4452933556250751;0.5444444444444444;0.6136738425953637;0.2551571164644353;62.10665762603639;973.2547187088097;3.122340924364308;3.2643563247033964;61.736736644281336;11.18867054239936;10.465309338797798;16.332658261154993;11.560711524578966;18.34299773434332;0.43209549984965123;4.626146522829632
20.3;0.4444211547141891;0.5430555555555555;0.6124358350587857;0.2568011027865891;62.125282299350964;973.7862848912276;3.1241087126672293;3.2642706597477535;61.61615548028026;11.18078528963405;10.473814962148266;16.379202595074165;11.621143421584012;18.382162851229197;0.43228657239544965;4.62716005222383
20.35;0.4439092199864239;0.5388888888888889;0.6116722828999064;0.25628457490812107;62.33501352598386;978.3970869450031;3.1312434053641316;3.269040441768275;61.47090209166552;11.15768843639332;10.469817031530972;16.45559547257667;11.735761360227418;18.444498899098324;0.43172658386721546;4.6264373176952
20.400000000000002;0.4437417314747885;0.5388888888888889;0.6151244734220624;0.24563512706717283;62.42660922154198;980.3288475740152;3.134144295433806;3.271124437045277;61.47355017279542;11.16014370144841;10.470327975117513;16.44978912676646;11.751053681352792;18.43731580632795;0.4314479781221239;4.626728899743913
20.450000000000003;0.4435295008483529;0.5388888888888889;0.6157148246883768;0.2439710747061649;62.5275928910521;982.3742582672334;3.1370968457267665;3.2731001079635393;61.47526135527724;11.162667507677805;10.471076889566408;16.44386515099495;11.768047966554054;18.429985584695995;0.4311502975472252;4.627022837261327
20.5;0.4434563447586849;0.5388888888888889;0.6163385007761271;0.24436901343757295;62.60616226717559;983.9954173674618;3.1398232681457277;3.2740495363273108;61.4210803069602;11.167059248412585;10.475732785929276;16.465694613675858;11.799686650804878;18.445343405800642;0.43096816299747426;4.627896945283666
20.55;0.44341953761135866;0.5388888888888889;0.615405867584642;0.24486410058484465;62.731496746458696;986.0155315531807;3.142081357881539;3.27244504240744;61.338857543217664;11.172981760123847;10.484692203564476;16.500996005036342;11.839205234360042;18.469867705185823;0.4308349939368107;4.62948891965025
20.6;0.44321512998814344;0.5388888888888889;0.6153467882283079;0.2458573693474806;62.89531313745729;988.3223748472129;3.1437366820222468;3.2684291495120616;61.2529599073176;11.179455720148002;10.49581690635244;16.53743516371003;11.876001864439388;18.494263776913872;0.4307525043825538;4.631442662028073
20.650000000000002;0.44316567432047244;0.5388888888888889;0.6157079094295832;0.2479822494400054;62.92165154586419;988.8240014599207;3.14524522930592;3.268061827153174;61.17107637009615;11.184915323476531;10.503279970415763;16.574171989092683;11.90261793286269;18.523092596471674;0.43082095601578774;4.632729813943449
20.700000000000003;0.4431846921949376;0.5388888888888889;0.6187568592201648;0.2504283953302866;62.912631401425124;988.7462397324829;3.1475054639455866;3.2672630829210427;61.08041441702387;11.194919990837239;10.515698890203813;16.616430531427607;11.935066231564713;18.555751574338124;0.4309381869762349;4.634639094404867
20.75;0.44327627315982276;0.5388888888888889;0.6166427878212396;0.25237406650559024;62.880341696453705;988.311798287419;3.150662160211534;3.266057800650881;60.98053549915359;11.208785989333249;10.532304919338056;16.664383213559066;11.969016661662605;18.592375976906503;0.4310566579253855;4.637073229503457
20.8;0.4427185924787775;0.5375;0.6141626019226801;0.25633029765455184;62.836548763581256;987.4553748774024;3.1509535984083925;3.2652620937965007;60.911919387739296;11.214940912556614;10.53819065528422;16.702846869472157;12.0020879917836;18.626920624634653;0.4314722499069005;4.637881097800743
20.85;0.44293635873983866;0.5375;0.6136820240342725;0.2582750627771184;62.7903758433135;987.0559873686526;3.1532560291655534;3.2656109211933813;60.83418286877256;11.226560700559661;10.547487899310067;16.73248049716687;12.035988253099417;18.652356272977098;0.43170375396674737;4.639498336955226
20.900000000000002;0.4431113555430609;0.5375;0.6163343195617573;0.2593558072112421;62.77336710106456;987.0532824764716;3.1555309058192105;3.266245784538612;60.770800283684856;11.236167988104164;10.55561347921665;16.75854194807603;12.065550147260515;18.67431477112883;0.4318121293876586;4.640889244840065
20.950000000000003;0.44320080886983115;0.5375;0.617603636474058;0.2604585204231249;62.74661089551927;986.9201072590859;3.1580226752463854;3.2674722932094316;60.72436574596571;11.246683998007132;10.562732307820713;16.77711124552413;12.088401922655814;18.690304978042832;0.4318725240572398;4.642100128173311
21.0;0.44317038269787773;0.5375;0.6216389106167272;0.25946030110030116;62.72402330216011;987.0620564629701;3.160689535930916;3.2699255875649578;60.740104845586295;11.255144964288474;10.566184709775014;16.765726870657;12.09552154217666;18.68209649531818;0.4318628922709932;4.6427832005890135
21.05;0.4430824305970775;0.5375;0.6230492078504479;0.25607569580614475;62.733609925118685;987.9653206993867;3.1636612844328824;3.2736679598365597;60.77639738394492;11.261239345590468;10.566743408781642;16.74747041537096;12.097962139862984;18.66774129687072;0.4316888274219504;4.642981837899612
21.1;0.4430136115922414;0.5375;0.6229095327313914;0.2530263232827563;62.74202752456089;988.8280151955672;3.166588659630637;3.277282740642556;60.8110034679751;11.26776976795911;10.56740653414951;16.729419970685733;12.098989436803159;18.653420943411312;0.4315219877268356;4.6431949847200675
21.150000000000002;0.443126888829774;0.5375;0.6249439702538776;0.24954221694587767;62.369758673838085;986.7863346469267;3.1716461862260843;3.2808079950925864;60.78844250675591;11.278386826491513;10.570989802116303;16.725943408166856;12.096189815126328;18.65699086730808;0.43184775087417226;4.643391028453158
21.200000000000003;0.4430169724794079;0.5375;0.6236174709417549;0.24994015567728572;62.38570906845771;988.0178637618528;3.1754732031548523;3.285365150551034;60.8085180545571;11.28266694276876;10.568455033474889;16.71819638821208;12.071317015022187;18.651794256253243;0.43163553682031663;4.642511115590637
21.25;0.4431116413416257;0.5375;0.6213952443969548;0.25169318060701196;62.34099962784229;988.2900275537103;3.1783155274925337;3.2890700771240806;60.826258782742336;11.286411884093852;10.569217624244772;16.709766715581384;12.059873119384278;18.646957690057466;0.4316624531629616;4.642471818830747
21.3;0.44340446353156315;0.5375;0.622361606234447;0.25200242487092916;62.25728467563877;987.8813572447401;3.180353218913033;3.2919858111247033;60.8390528949685;11.290725900963645;10.572319638158797;16.702416919584024;12.061146387420091;18.64306091815493;0.4318496986133046;4.643036822807389
21.35;0.4436250653153433;0.5375;0.6253265002286619;0.2519338473111241;62.18156003673217;987.4881684034264;3.182250993643105;3.2944754055305725;60.85008196794945;11.295269100238029;10.575789406284652;16.69609327171614;12.060035842856125;18.639936523372622;0.43204649345599405;4.643655498169892
21.400000000000002;0.4438773987729866;0.5361111111111111;0.6256685135541132;0.252134191825776;62.215029443445886;988.9206107199342;3.1856796343783147;3.298317553187717;60.862295858280085;11.296563038555117;10.572513613650562;16.689627301305176;12.07359258275384;18.636857458422543;0.43190531488670486;4.643316849980681
21.450000000000003;0.44393967730673706;0.5347222222222222;0.630402858764874;0.25192984933432605;61.98165111649769;987.6985699882617;3.1908096127698733;3.3038558328060526;60.84484030075324;11.30189622645565;10.576415596237673;16.694036783884133;12.069376506459989;18.64556111272627;0.43216772884353544;4.643663522588395
21.5;0.44423223206963847;0.5347222222222222;0.634221182211306;0.2513322406972205;61.8949855953885;987.8988163105021;3.1940439005659913;3.307907682896101;60.876863524657054;11.301532461392936;10.57488954450253;16.67751453710128;12.064387511184506;18.63600204529237;0.4322969170794049;4.643667284059362
21.55;0.44454857759384664;0.5347222222222222;0.6371860762055206;0.24795038485258003;61.83970751810466;988.2206986507426;3.1969899391877226;3.3112844606049703;60.90523677507374;11.301714409284056;10.574259578173194;16.66191020873394;12.057838994700939;18.626921418225386;0.4324204411513607;4.643784689442191
21.6;0.4447499420345881;0.5347222222222222;0.6324015518682823;0.24655578252818133;61.818137698114114;988.5133903998814;3.199397486582754;3.3135554807296264;60.92553622598406;11.30269773731725;10.5748017601165;16.64885475252629;12.04713413228742;18.619171691551585;0.4325079542085571;4.644001599393851
21.650000000000002;0.444650534937375;0.5333333333333333;0.6325893160365237;0.24516118020378264;61.79687808787077;988.1303030382697;3.1996931721021453;3.314358586663397;60.89315302931317;11.30886980878113;10.578630090129616;16.655216654367806;12.046614292400045;18.627097540813995;0.4326852254686771;4.644319966561908
21.700000000000003;0.4448698446230583;0.5333333333333333;0.6322791104080453;0.24220013302770171;61.75162798553105;987.6621512805291;3.2011491674826593;3.31453658866779;60.88986592119431;11.310607015985541;10.582579810058972;16.654599835472176;12.04851090344696;18.63120470913629;0.4330294424126438;4.644970833531787
21.75;0.4455794851609917;0.5333333333333333;0.6343674249591224;0.24050158369171948;61.72278160247105;987.2817643486479;3.2018462678674235;3.314652425154526;60.90932680193523;11.310731091320063;10.581363100491895;16.64949162319824;12.042323515061794;18.632560969671243;0.4333107313733054;4.644808384662682
21.8;0.44600060317572504;0.5333333333333333;0.6364557395101995;0.24062824146452444;61.74250514817616;987.5203807267943;3.2023247321020327;3.3145131406707216;60.931302266509526;11.309604428060675;10.580759326739239;16.641426309459032;12.040982269921301;18.630064810269364;0.4335210398145862;4.644774168342646
21.85;0.44629624187230027;0.5333333333333333;0.6307352005923872;0.24033886181131658;61.78177315108465;987.8262210622362;3.2029360756324436;3.3145149908562543;60.951970373750534;11.307700365742212;10.58035498251128;16.632189323145223;12.043541722135876;18.62639833905726;0.4337162052173346;4.644807399259685
21.900000000000002;0.4466408007383485;0.5333333333333333;0.6353470965155705;0.2409512633366191;61.8228937435386;988.1629226860513;3.2036430526641175;3.314505634102174;60.97174473665842;11.305951735763827;10.580029670104121;16.623190642118306;12.046658949687648;18.62284184325007;0.4339058568361984;4.644853174515834
21.950000000000003;0.4470391414736672;0.5333333333333333;0.6341764593148735;0.2450279300817192;61.86620621566721;988.5689374072645;3.204365804051987;3.314589472647663;60.99091243587264;11.304503602994027;10.579592639609583;16.61364680272885;12.04756182297953;18.618547573795052;0.4340770657448569;4.6448863813210535
22.0;0.4473110003196472;0.5319444444444444;0.6434671549421029;0.24699885523775023;61.9187039657399;988.7327814342901;3.2046977394291742;3.313139354781639;61.00970042177891;11.301177533934078;10.57767986509165;16.60489144078565;12.044172406338326;18.615391701333383;0.4342930969438258;4.6447362481152235
22.05;0.44802523477951844;0.5319444444444444;0.6498434854937623;0.24548719015988274;62.01637594057055;989.4793614686083;3.204375255824731;3.3116125405441266;61.00538290432409;11.305438907295533;10.581515112653282;16.60837716983182;12.041775722787289;18.616390826526928;0.43426546497112445;4.644906075371789
22.1;0.44870785996913765;0.5319444444444444;0.649070972393825;0.24609334991563236;62.16439742043347;991.0817551028114;3.2034220884218683;3.309917290285608;60.991871562757105;11.312404169194986;10.586586895925102;16.618284292505454;12.042460931274563;18.62050575961318;0.4340584383672549;4.645036593973654
22.150000000000002;0.44917799120474544;0.5305555555555556;0.6454921942204102;0.2528909143714311;62.394967194449556;993.216652349915;3.2012750869318976;3.304021002284191;61.00380628604923;11.314695974686177;10.596624167357001;16.60975068769654;12.036345006455612;18.611298003607427;0.4339488513037141;4.6467882641451554
22.200000000000003;0.44945234136723394;0.5305555555555556;0.6420282468731351;0.25161891094864375;62.53960172785728;994.7821646880327;3.2019174765099216;3.302882584444513;61.024624171177656;11.311837792460224;10.596595352447359;16.597316355942517;12.007381926251009;18.59744092055793;0.43362810842580257;4.646858805753891
22.25;0.4503343912378825;0.5291666666666667;0.6380711219742328;0.25647390512075763;62.75226579623059;996.7393512120749;3.199080512464389;3.2969143596654797;61.06223584926887;11.300478183528707;10.594430745162553;16.581628278956984;11.96824781013106;18.585625550227384;0.43365793603360187;4.646359811006746
22.3;0.4506579693311708;0.5291666666666667;0.6418084062635647;0.2571444719816549;62.92686468616318;998.7521487355582;3.199570915423423;3.2955836489929364;61.11076279412419;11.293489208604498;10.592294645093238;16.55648762131483;11.928011258806883;18.56008788872888;0.43320006922009013;4.646142445000273
22.35;0.4509252103151373;0.5291666666666667;0.6420037464667718;0.25617997800310294;63.11690657276105;1000.8126594575133;3.199118198880073;3.2933909001577995;61.16713390309221;11.285026960958557;10.59028724493604;16.526695238069504;11.894742090071937;18.53060785601506;0.432730199229338;4.646040987973729
22.400000000000002;0.4511621766695442;0.5291666666666667;0.643254305094487;0.2588057986771078;63.308277454550435;1003.1677289767487;3.1989700852470726;3.2922994910488965;61.22866926105839;11.27466028517089;10.59013816186359;16.493643059723716;11.870189755811559;18.49733689807114;0.4322310567363035;4.646364398541458
22.450000000000003;0.4508484763803181;0.5291666666666667;0.6393142208343101;0.2589550734883086;63.595939866920475;1007.6443350035438;3.1955371824230205;3.2976371837272582;61.28640470432795;11.260896720530651;10.579970156429782;16.466620192290943;11.87924184893711;18.470649615096686;0.43127720120838614;4.644555671426242
22.5;0.45068759125678953;0.5277777777777778;0.6347789222271367;0.25942428720494226;63.73738926378051;1008.6032062151277;3.1938463089440567;3.2965317302790766;61.32813682252003;11.253233795901789;10.580882162798543;16.439576800169974;11.896344845505835;18.446135174681505;0.43098050771068414;4.644756168023489
22.55;0.450867524111183;0.5277777777777778;0.6369136440136229;0.25973353146885947;63.93609895123356;1011.0470249280572;3.1941690865168684;3.295845123863775;61.36465572179032;11.248167163937767;10.583021341203391;16.415465561182412;11.900838995703143;18.421979449395643;0.43055770097563506;4.645368808748387
22.6;0.4501922379842645;0.5263888888888889;0.640873915175127;0.2600427757327767;64.09445045569346;1012.4880215062215;3.195001864849326;3.295951621700366;61.39446759096136;11.240723355420952;10.579718614844527;16.39906530400276;11.913466705041776;18.40551361994797;0.4302432856064971;4.645105057137811
22.650000000000002;0.45084732668655714;0.525;0.6442257678326417;0.25709921494129206;64.22618927542248;1013.9165549965101;3.1980506172808365;3.2969148185192902;61.37668933809868;11.240496468424878;10.581373851939164;16.406454948332424;11.922040798391963;18.40741699940192;0.42989670770284183;4.6451412580508755
22.700000000000003;0.45090860643935626;0.5236111111111111;0.6456548785169662;0.2584198143693668;64.33634921879225;1013.8896587721746;3.1978653057450193;3.2921433519907017;61.330786178079286;11.24556092918093;10.591955226602778;16.42172850617968;11.946709869082358;18.414671353066204;0.42997193923129107;4.646397667516262
22.75;0.45078896255979306;0.5236111111111111;0.6416049239139213;0.25732487878731736;64.57884378235076;1016.5143189551219;3.1972986042587004;3.2877772063548623;61.317160283187725;11.246384451891693;10.600788309423772;16.419283247903923;11.944621614570364;18.40863436698332;0.4298069506640496;4.648047851192547
22.8;0.4505928316723427;0.5236111111111111;0.6437748784691066;0.24946546250157864;64.78552039702605;1019.0325942310754;3.1977843905340535;3.2859995724541964;61.32405408272952;11.24382161395202;10.603814612096697;16.412351170663072;11.944948160303289;18.39990206121397;0.42954161986124073;4.648748029143342
22.85;0.4508601679436722;0.5208333333333334;0.6459448330242921;0.2370490365038158;65.07191481789803;1023.0127579313515;3.1959987846985842;3.281938879519847;61.31598782244043;11.247058783596321;10.612337942943915;16.419465290641874;11.925717610296704;18.39848493746773;0.42920919335412905;4.650085890245014
22.900000000000002;0.45154280918989403;0.5194444444444445;0.6461215676473833;0.24317149774871272;65.06032654813562;1021.9111965468726;3.192559718903994;3.2809326465380124;61.431617808762155;11.230648983042933;10.606188948615902;16.370831926535917;11.915678612822513;18.360186938908782;0.42914514194027753;4.649177305449033
22.950000000000003;0.4520893926921858;0.5180555555555556;0.6490666119914084;0.24558768549951915;65.19819770453034;1022.8817716637402;3.1911054458776187;3.2782166712015024;61.41699679948087;11.23097843993864;10.610205170753304;16.38162409080779;11.905835849513954;18.368520629149234;0.42923059090895077;4.649413428142948
23.0;0.45198228965803044;0.5180555555555556;0.6483370445035641;0.24215502957143809;65.30594662350158;1024.4856881289309;3.193033782942429;3.2791775893269453;61.38711178203956;11.23527400031323;10.616485907818639;16.396673407843014;11.904996189194605;18.377836066015234;0.4291555530593882;4.649918337469561
23.05;0.45189683345384424;0.5180555555555556;0.6484342598253328;0.24683576438243848;65.4044205210031;1026.0018511059743;3.194093894088458;3.2783965902585037;61.3731199906975;11.239300386484809;10.622245294511652;16.403741574514893;11.900022495267713;18.381167959003307;0.4290859088690583;4.6507169006429105
23.1;0.45197128821531996;0.5180555555555556;0.651586251563445;0.24721609259192445;65.41710247357227;1026.1379426342128;3.1955070157075838;3.2752861211535036;61.2991163199348;11.25480156290614;10.639019371058275;16.43756405091115;11.899457969372953;18.40609629308299;0.42928366418709635;4.652551806915402
23.150000000000002;0.4518975615466539;0.5166666666666667;0.6489798122665915;0.24427369203078664;65.38876228325789;1026.1010802658568;3.1997352029575596;3.274730402863864;61.25213219841252;11.261470257959289;10.655293503352448;16.44940396187859;11.888161657531118;18.409077594654377;0.42954684612748617;4.654866476032196
23.200000000000003;0.45195353512575875;0.5166666666666667;0.6462998209332105;0.24639462708066584;65.40632006623724;1027.6124288622357;3.2038342899665166;3.2774079550112285;61.324216391407575;11.25373621891729;10.656899122405257;16.40593573715859;11.888203636053166;18.372379742587253;0.42939292288529274;4.655442622653473
23.25;0.45193031727697797;0.5166666666666667;0.6480338675267981;0.24357294386139583;65.48750037429055;1030.0509935427058;3.2079126395045265;3.2791081602022647;61.392222881436574;11.247999187043176;10.657000076367986;16.364737087503496;11.886284998910785;18.337092650452707;0.429049229851854;4.65581507850791
23.3;0.4509560257769532;0.5152777777777777;0.6502449214458172;0.2407512606421256;65.62341788933672;1033.5367877274618;3.2146951216340507;3.2823601737694963;61.38768669645211;11.251103884312277;10.66370380686334;16.3578428704536;11.90608471188954;18.327823828704407;0.42865086625907733;4.657282130364088
23.35;0.4508365688736401;0.5152777777777777;0.6511201525648129;0.23792957742285537;65.72313190875172;1036.0071800829292;3.2179544516844905;3.2840019479799043;61.401914796920686;11.25195826957449;10.664812636782443;16.343017747490514;11.90663896664191;18.312949109958517;0.42825419096038886;4.65759020177926
23.400000000000002;0.4508946892272273;0.5097222222222222;0.6483789324760041;0.23510789420358513;65.76799506228271;1036.124383678095;3.215086606060839;3.276022111008982;61.37375375639611;11.25743768622216;10.676015207045161;16.35188360103101;11.925193834349297;18.32034994825289;0.42827282312503623;4.658700167073624
23.450000000000003;0.45059991817270234;0.5097222222222222;0.6503459242715892;0.23733294136926997;65.91348740015601;1036.8615879602105;3.2025790312289386;3.266071173226179;61.15977451020821;11.221679548164985;10.669340478331925;16.467884229802596;11.931621022201579;18.407332538110797;0.4281148307052094;4.657496233738852
23.5;0.4502988593207526;0.5097222222222222;0.6465994861315316;0.24513341599922356;65.94297969724435;1038.8930460408396;3.2049702156487503;3.2693982622944153;61.160610070464;11.240560063539746;10.671893471455428;16.46219129519132;11.91848458677134;18.397709748039496;0.4278768022455769;4.658194552411369
23.55;0.4500854751448547;0.5083333333333333;0.6448796457715602;0.24918964418909617;65.96955834289474;1040.6712821142683;3.2053889921749708;3.27287199948506;61.1812249466163;11.253426160992857;10.67200265284809;16.454422015066108;11.899270546630952;18.385181903929585;0.42768193279153555;4.658370326250992
23.6;0.4509093458306435;0.5055555555555555;0.6577209803866806;0.24912830321024737;66.01231644440078;1044.884504101835;3.2117165695851417;3.282850275923272;61.12328703750817;11.27592946566986;10.675994420745514;16.478014956242088;11.90738900636955;18.39910915088731;0.42731382952188685;4.658820634797584
23.650000000000002;0.45065331124543306;0.5027777777777778;0.6498586164273359;0.24786012953468306;66.13971808478983;1045.864640860398;3.209968128744108;3.27959811407202;61.0794759277252;11.275847258900109;10.67921110112883;16.491012503524075;11.912631400000373;18.404472985052912;0.42721015614681557;4.659515917469486
23.700000000000003;0.45056805684418455;0.4986111111111111;0.6599444455924213;0.24216485895553364;66.3159148022846;1047.7282537089122;3.2044611378973333;3.2749891880131736;61.09334393220156;11.27137000180625;10.672593434208695;16.48359559667662;11.92845545731971;18.390353584555818;0.42684774073953197;4.659047675490276
23.75;0.45057187726242415;0.4986111111111111;0.6582001716780432;0.2436761991786418;66.41357801016687;1050.4096259960575;3.2045388508729675;3.284428019294423;61.06750724935014;11.272688002552608;10.671490406371616;16.488533248673345;11.916348876846468;18.384220755283334;0.4262214847343381;4.659177796433303
23.8;0.44951307207993413;0.49583333333333335;0.6529308148622894;0.24156752625393896;66.53505514543117;1051.433065060652;3.199435503123949;3.2816134239285564;61.118292735672476;11.255227575115365;10.664113079308171;16.46589432362443;11.921151397110343;18.365363316782577;0.42612315302968073;4.65819175492015
23.85;0.44833502084684246;0.49444444444444446;0.6586624524429894;0.23628752438651812;66.64492117847004;1053.259682323449;3.1984244738411354;3.2812490032661334;61.136009945388324;11.245790278211716;10.646967219579226;16.46954241147881;11.936826179174894;18.36552264244717;0.4261134936723325;4.654343155549941
23.900000000000002;0.4482933600697276;0.49444444444444446;0.658353142571027;0.23100752251909773;66.64433265825733;1052.22545402903;3.1949848729962067;3.2767749644953232;61.0759587259815;11.250783159191718;10.662199623476583;16.492975805906532;11.966409650145968;18.384271838741533;0.42698791944313447;4.655669027003874
23.950000000000003;0.44879080157783124;0.4930555555555556;0.6574107398066564;0.23343541825763614;66.83159180485816;1055.1613075532646;3.197380919110303;3.281498021987635;61.09377629164605;11.256569750984745;10.658334947207281;16.481287048843836;11.959133285883414;18.370059490938125;0.42645681855478684;4.65543159447122
24.0;0.44883086414241347;0.4888888888888889;0.6523764422824332;0.2381343103199698;67.07926125253236;1057.4076678064507;3.1892825102510716;3.2846591373747445;61.19952275562662;11.246229504848687;10.62951381911038;16.432555551191232;11.96783223079366;18.31648511168648;0.42529510114044844;4.651043005699228
24.05;0.44836364609609675;0.4861111111111111;0.6555259342779153;0.23771474013016836;67.26319133971344;1059.5723250457113;3.189310121888268;3.2858923200609733;61.214391906160174;11.252083722506132;10.6296375065835;16.40216119292969;11.959946199209053;18.287781382735147;0.42492834843045313;4.651769701014293
24.1;0.448889516566478;0.48194444444444445;0.6624205768691924;0.23644656645460393;67.4249256675201;1063.199078237262;3.193681837520616;3.2936771224771233;61.24755871596401;11.259614477033708;10.616466213849945;16.363547708216718;11.987293244104428;18.249811569975584;0.4238682048275119;4.650176928663622
24.150000000000002;0.4498138071871214;0.48194444444444445;0.6602453559162771;0.23803100281140244;67.58012242635665;1065.4624606411433;3.1923816789398507;3.292135536457816;61.37515788633347;11.255500669929809;10.606944908925875;16.315556506751683;11.956582805830621;18.209445437691507;0.42366248467572737;4.649044530694496
24.200000000000003;0.449313960979672;0.4791666666666667;0.6562463959057734;0.23391021910347531;67.88416138993912;1072.3512926546402;3.205085499981788;3.3027737456644743;61.30505636882316;11.274133486077698;10.624110401411;16.338657582081584;11.974717682634713;18.220442832994834;0.4228503608756517;4.651101385557114
24.25;0.4486543146964237;0.4777777777777778;0.6551056035210547;0.23204658733482697;67.7555331376853;1074.176799256914;3.210771628138661;3.310574739972969;61.34290699803408;11.267195442447466;10.620245512081365;16.30977979571564;11.969338953776607;18.195175181879186;0.4225731642361677;4.650892226303884
24.3;0.4490284842775895;0.475;0.6562259495258056;0.2313738717523467;67.974252064883;1078.4016863542238;3.2137197508895805;3.3143129553872104;61.407711662017476;11.258212188957707;10.619734969937321;16.27229213807797;11.952426480279435;18.157237867507124;0.4220729234889423;4.651610649911646
24.35;0.44830111464252637;0.4736111111111111;0.6590406533642268;0.23010569807678227;68.134634153351;1081.23405236708;3.2112985388973803;3.3171800973540453;61.48953699814084;11.25035701173998;10.61306908954568;16.234829434658067;11.950938790294508;18.118571195192235;0.42153853639388617;4.650848251603982
24.400000000000002;0.44761851288246574;0.4722222222222222;0.662638331415101;0.23142564200571858;68.12909340535842;1081.6290253003258;3.211108151298312;3.3175663559700403;61.504379157459475;11.256695565879086;10.612377430105116;16.235171389592832;11.964873265728206;18.116816729817764;0.4213914303580004;4.6508274858384
24.450000000000003;0.4476583766572372;0.4708333333333333;0.6654207988343037;0.23073466241986718;68.24021747740368;1082.7600184504229;3.2089100492187446;3.3148614905201788;61.539597318137126;11.255285552563208;10.614892261132335;16.212808334856234;11.98007207661466;18.093272114289206;0.42119524655884405;4.651513005635068
24.5;0.44729554153393886;0.4708333333333333;0.6688950053884384;0.2290628866081591;68.33585952728761;1084.9534183867688;3.2097398008497446;3.316192259193438;61.558076731037744;11.256327410226909;10.615160121077025;16.200940607422307;11.9847273557465;18.0783051154989;0.4208472941565895;4.651641281631228
24.55;0.4471383895130313;0.46805555555555556;0.6716528857619151;0.22739111079645102;67.89431404168198;1077.2048804544027;3.210713005983349;3.3180251347169816;61.549401625732045;11.257570640610405;10.618180089449382;16.197781610438057;11.986986604437153;18.079294891407304;0.4213283675931424;4.651984334968045
24.6;0.44550633920747523;0.4652777777777778;0.6737682010919119;0.22398122508258655;67.90197922725692;1078.4981767040447;3.2137875604373107;3.322423936313023;61.56763072055152;11.25432619918754;10.61370062023486;16.196030630647805;11.996157762818006;18.077649429193748;0.42129701952654697;4.651381774102318
24.650000000000002;0.44465591173179947;0.4638888888888889;0.6723850742956805;0.22404755917303487;67.87128097932693;1078.372368315344;3.2132723246003345;3.3223869580535363;61.59069012952639;11.252148300573218;10.62235556139391;16.186538897584843;11.989404134770513;18.066220720421352;0.42139793918176255;4.653021475336568
24.700000000000003;0.44399586535369334;0.46111111111111114;0.6707658052444601;0.2316255196929048;67.85293113787431;1078.4795983213983;3.21419965280639;3.3218781918412286;61.62566869099602;11.25537344146179;10.63474114375222;16.16606171633385;11.971382990465735;18.049380665241646;0.42177830874007577;4.655543516795925
24.75;0.44305357249586497;0.46111111111111114;0.6740608453750754;0.22395795717381392;67.66807593250167;1076.0197254490076;3.211205030646444;3.3191584185885845;61.60149644974843;11.262635558117909;10.643423360374351;16.163814285467904;11.949170091133068;18.050032674686243;0.4223025334684155;4.656958061577765
24.8;0.4434581640392348;0.4597222222222222;0.6773558855056907;0.22833813307832118;67.60049784798129;1074.7583723382284;3.2065209111633712;3.3128187838813417;61.59095468144683;11.26952348856138;10.64661516159487;16.159748308999244;11.940690183023792;18.05278657129171;0.4228367578146328;4.65760437651423
24.85;0.44275443722059216;0.4597222222222222;0.676076996153661;0.23545467183505764;67.33145449144457;1070.4814457461327;3.2003729628013162;3.3135054512444326;61.49113395550729;11.24513365579066;10.651551047439412;16.201607766528248;11.918799038042959;18.09553588531759;0.42393255666443197;4.65791909115857
24.900000000000002;0.44222854220087315;0.4597222222222222;0.6652671441964193;0.2371422404426351;67.20174289935484;1069.2110116199701;3.1998222634350184;3.311640305955801;61.47004644738211;11.251834623109522;10.656125677371687;16.207192249434783;11.908398954212226;18.101994453175596;0.42423698457766135;4.658606328209346
24.950000000000003;0.44177620680239704;0.4597222222222222;0.6660424657130397;0.23198383577749215;67.18199010756818;1070.3081827497285;3.2023555469945593;3.3126794133243487;61.50824836401268;11.247613937135174;10.652282483423688;16.190613772185664;11.907799435548664;18.09139657566719;0.4241959631707894;4.658151493079257
25.0;0.4416096001513063;0.4527777777777778;0.6578042416523706;0.2368517112807751;67.42771629983785;1073.3717978612494;3.199896786825484;3.307745233517035;61.51077583930906;11.24214796053565;10.651379930245152;16.19925968469776;11.897020856513931;18.093385799264706;0.42420733217666;4.65781896239141
25.05;0.4408611886619765;0.4513888888888889;0.6568425586624658;0.23411841208246287;67.58892780928129;1077.8098420048161;3.203093375755397;3.3100845499587335;61.545467511392275;11.238559658084194;10.645641934511671;16.173928562118277;11.886500468759419;18.065413377909955;0.4233077217763309;4.656871156002982
25.1;0.4416371156908215;0.4486111111111111;0.6551787071469715;0.23162640861927986;67.59034239148649;1080.3606833540111;3.2074369967927274;3.313780699548217;61.58506972455112;11.232609746236795;10.631566162405393;16.171300446490626;11.826094373429083;18.064659388055173;0.4228176960338593;4.654681215116399
25.150000000000002;0.44185967901403367;0.44583333333333336;0.6577774370541222;0.2270142249762821;67.44181575580339;1079.5051850497227;3.2122174088745012;3.3146422464668417;61.502077229823215;11.238907794893374;10.642318670010987;16.186900425943332;11.79385563783657;18.071322290024412;0.42264585996382487;4.656004875010665
25.200000000000003;0.44069508312137623;0.44305555555555554;0.674149589843779;0.22276125848291395;67.34119469482063;1079.734517935555;3.21371122525805;3.3162569734530454;61.521220213710905;11.230762693824198;10.643573494114428;16.176968666407483;11.755706513889447;18.063632430686795;0.4226296626125745;4.656210465886843
25.25;0.4405215279081371;0.44166666666666665;0.674731172380862;0.22415039822973037;67.00991237354788;1079.6401832478225;3.221905689324422;3.3223974479826865;61.47354711313978;11.239293890750167;10.65038095866112;16.188834084126018;11.783202562782249;18.075783928421963;0.42278446565542305;4.657431021181736
25.3;0.4384087101411136;0.43333333333333335;0.6615549664239007;0.2295571770596692;67.04060428457855;1075.546798663112;3.212895310863269;3.3143136322569773;61.61040695535896;11.208354670060022;10.630427253898764;16.136931339286765;11.823004973914761;18.036818148705276;0.42314992046190214;4.653981498324098
25.35;0.43911107555360274;0.4305555555555556;0.6518921213992535;0.23567013765374384;66.77495502182734;1071.0175396701686;3.214841852471333;3.3132833142636597;61.543899563089695;11.220398797972438;10.63660816690299;16.17565581980176;11.83372825494769;18.07116559430187;0.4237980128199843;4.653599746385135
25.400000000000002;0.440081327260432;0.4263888888888889;0.6431133401008875;0.23922554052184708;66.9927776952891;1074.3897057594654;3.21091487808731;3.3159954554867923;61.590305198552215;11.202417233212891;10.615328182676247;16.182236539042275;11.834410784397566;18.070729404550736;0.42280458817494293;4.6493797847057925
25.450000000000003;0.4393621906808723;0.425;0.6445468649391398;0.24232998717790233;67.00053974529503;1073.3988965423703;3.2079081150729385;3.3144230249196425;61.57018906884888;11.201055109919052;10.616278283601824;16.195678309174227;11.836531339799757;18.080740871099263;0.422937136978764;4.649025219954255
25.5;0.440563246237539;0.42083333333333334;0.6413767213722363;0.25648376637735026;66.68473231123087;1066.3660806210437;3.2079912430271835;3.312141745998423;61.52682308310219;11.195118530975751;10.618568393942498;16.21448156106166;11.855774507940817;18.10139173296459;0.42368579531761685;4.648720263738749
25.55;0.4403085530462972;0.42083333333333334;0.6488095666727184;0.25745438024401657;66.62041842471474;1066.3529077558376;3.210363036842456;3.313150506984379;61.50257598157619;11.19727245198984;10.62191674599488;16.226499842744364;11.858846027950834;18.11307446510911;0.4237993540675788;4.64893143398574
25.6;0.4396048764136603;0.4166666666666667;0.6506674140811275;0.2574279296398162;66.65848443718183;1065.7175780274445;3.2071083906591347;3.309970649113167;61.40241370114426;11.213545425869693;10.641272259616972;16.257159166738695;11.867672294591994;18.139996218239613;0.42430937331293095;4.651927636529871
25.650000000000002;0.43887214072231767;0.4152777777777778;0.6530827239525318;0.25211670490564586;66.81872973854746;1067.5698908269867;3.2099979029119323;3.3096425763819624;61.37722603282245;11.21681506992479;10.646969879404866;16.28100072597376;11.884811542778;18.160528214198262;0.42432780768837586;4.652399750794381
25.700000000000003;0.4379821059123308;0.4097222222222222;0.653777557710777;0.2555914534684929;67.10992388485835;1072.4594572785757;3.2207301648541278;3.316998230171943;61.23296194195649;11.230646227395669;10.659220909587866;16.357809254557452;11.936442576688693;18.215011947734787;0.42373748564264735;4.653202192495973
25.75;0.4371363849349585;0.4097222222222222;0.6474189377824171;0.25200254143709366;67.22736198956905;1073.6156028408348;3.221951494710476;3.314415140646645;61.18535435840701;11.23613896534434;10.67420228229977;16.368483157702165;11.94458608791786;18.224475248957333;0.42400344508150745;4.655128891567428
25.8;0.43637123415679224;0.4083333333333333;0.6471993116097461;0.24816592127709214;67.37248217484016;1075.0996315836376;3.2202360833341213;3.313088899931898;61.1547507790377;11.241240545740101;10.6854546938308;16.370751274655337;11.969735866602045;18.228211863032147;0.4243210134821121;4.656462911675508
25.85;0.4360697521994983;0.40694444444444444;0.6475731940897655;0.24031219129257142;67.34877575989078;1075.691409832582;3.2238622498372767;3.313297127991179;61.08255027181141;11.24965184192618;10.694553232098238;16.391601028659593;11.97896946994692;18.24522735661676;0.4244634549624254;4.657044443649168
25.900000000000002;0.43372878985161367;0.4041666666666667;0.6533612597675624;0.2324584613080516;67.30346929881904;1076.1293047824363;3.229057883070415;3.3125238079073323;60.95930248359236;11.262522492268953;10.711839179853168;16.431771642632352;12.011654865211748;18.272223166937415;0.42449523448727006;4.659182716998732
25.950000000000003;0.43283797459236284;0.4041666666666667;0.6456981931895196;0.22460473132353087;67.1359032546724;1074.7677409941434;3.2332095166692;3.311696783405799;60.89073090964265;11.271179960523282;10.722724892931872;16.45461787764957;12.015219308791016;18.29280980829111;0.4247733373265899;4.661201467558586
26.0;0.4326382274885469;0.4013888888888889;0.6453092715041197;0.23100729189486913;66.94941984152874;1071.5601558012095;3.2397195376257812;3.308866609245909;60.79663664659749;11.282574883543871;10.73967553676662;16.489275248439224;11.997880007089499;18.32173236572348;0.42515780701872874;4.664168789236206
26.05;0.4329320763653122;0.3972222222222222;0.6449203498187198;0.23046906924869792;66.64391411073987;1067.1927697149986;3.245172733410933;3.3107847688590892;60.7754494389338;11.278559746939663;10.748937169031821;16.50282761860431;11.990098426935337;18.335051238727647;0.42584969735714123;4.66671433264491
26.1;0.430035644377269;0.39305555555555555;0.6328813561370588;0.2268801572172987;66.37758987877343;1062.778722701205;3.2485343325885556;3.310875784817158;60.689465604375144;11.284482817806;10.761879776155798;16.54224723309901;12.002585623842842;18.371421828398503;0.4269037687396067;4.668944788183687
26.150000000000002;0.42950561826981476;0.3902777777777778;0.6370689560023404;0.22329124518589927;66.31091902888778;1061.0332145941343;3.2511726506782335;3.3079861067697527;60.513699969781584;11.300794646958476;10.793022384666001;16.599820060167826;12.033009390565484;18.408818156828165;0.4273076678941423;4.673357986063608
26.200000000000003;0.4281211901610158;0.3888888888888889;0.6336699466383484;0.21970233315450005;66.21264594124303;1060.0082065824274;3.2550650482202967;3.3083761791366437;60.339752570021275;11.307634333871755;10.811021722682112;16.65386085566506;12.066407342710724;18.443541511443243;0.4271122762058614;4.675459985397921
26.25;0.4267795883849477;0.3875;0.6433646630771204;0.21611342112310084;66.28135686597636;1060.7861509904465;3.2580842843794717;3.298726078756067;60.317331786736524;11.305188099033783;10.838834814166988;16.63383745280796;12.068218234499199;18.41850654880742;0.42716682618351554;4.679580029793523
26.3;0.42574541657470377;0.38333333333333336;0.6349408240544907;0.2125245090917014;66.44117859351395;1063.8903976493887;3.252548150378007;3.302498506043265;60.343553359581044;11.286239593092171;10.835631872333062;16.645599043341317;12.113208720467707;18.420101263787323;0.4265601637960959;4.6779844695099255
26.35;0.42398630324546477;0.38055555555555554;0.6286311970978431;0.20893559706030218;66.86582463956823;1070.4459716475537;3.250091025648372;3.3074981990109102;60.36693176004212;11.333405526623332;10.83579602390417;16.62890329205927;12.13587208863107;18.382355507690953;0.4248133888509893;4.6782497847373055
26.400000000000002;0.4236712999871193;0.37777777777777777;0.6324142119506693;0.20846049964198277;66.79293702953913;1072.036219078783;3.2508107890291136;3.3124482761742193;60.32225068656279;11.322192769757475;10.820328702233635;16.645017305194653;12.13061735283524;18.394506340055393;0.42403992690450343;4.6757246370324115
26.450000000000003;0.4229350697882619;0.37777777777777777;0.6301044790388244;0.21091890618261955;66.86537879849392;1073.4133491627608;3.251999628219;3.31065342244545;60.24040685932534;11.321859737986218;10.831098302704353;16.667283969236347;12.172168575268872;18.406263699255188;0.4236585870615685;4.676818181207245
26.5;0.42253691262695675;0.3763888888888889;0.6258490785640753;0.2133724854389779;67.13388616864687;1077.1875168983838;3.254914207073644;3.3079723464943607;60.12222089901307;11.329234342800655;10.849630583464473;16.690394026743153;12.23816936460554;18.4136978895875;0.4231560248893961;4.679745599935238
26.55;0.42176837095813824;0.375;0.6215936780893263;0.21583571926389333;67.2639223631403;1078.7235752731283;3.2529268014749695;3.3042513966996196;60.02581832446325;11.332344607606727;10.85583874253218;16.714905846853725;12.242765859717887;18.423133315481827;0.4226204462743463;4.6804986057098334
26.6;0.4212747088249371;0.3736111111111111;0.6187771132556457;0.21143355915943307;67.33290939772216;1080.9681860671615;3.253632177878066;3.303895914816337;60.04504560687489;11.330106058184764;10.851187253150837;16.722014264674453;12.234114679727496;18.42323946100043;0.4222060375248888;4.680216892290407
26.650000000000002;0.4206050373015797;0.3736111111111111;0.6167086989412285;0.21046409601966065;67.28923861845298;1080.7480872505748;3.2530180036112037;3.3023054897691404;60.10426691954886;11.329406851608512;10.84394187279438;16.6972068135674;12.221924628566597;18.403894404566273;0.42212442277417794;4.6796239042670935
26.700000000000003;0.41982829604421884;0.36944444444444446;0.6181716831593946;0.20949463287988823;67.76325783469987;1087.806039833094;3.249450429420045;3.302224582650988;60.16254593302569;11.329055423425425;10.83107437432712;16.701190895311736;12.240500803055408;18.398769408059717;0.42098670537193533;4.677058438617448
26.75;0.4186200812553292;0.3680555555555556;0.6199381945987545;0.20822806384559311;68.00413745295235;1092.3057428470709;3.253404751765764;3.306381580823169;60.25093250653064;11.32220901548426;10.81993566341176;16.659353994595786;12.220242950080639;18.360314475783863;0.42003291434406675;4.676217940763625
26.8;0.4188663066776098;0.3625;0.6141590089484279;0.20463922077068797;68.21623323505712;1097.3367982702819;3.2621742969715872;3.3116171695130197;60.18615097599962;11.33821071411684;10.827226039872153;16.68325659867074;12.273007206435357;18.38033903935086;0.4196651315475466;4.67787754681503
26.85;0.41893042245562706;0.3597222222222222;0.6144482452681204;0.20105037769578282;68.4712850616678;1103.8774625274334;3.2704770569539767;3.32119337190686;60.257946414828396;11.332007456842957;10.805770880875944;16.662792695196043;12.283848539173029;18.361916448246788;0.41836613996916205;4.67502747368181
26.900000000000002;0.41819679870394416;0.35555555555555557;0.6147374815878129;0.2056012708143733;68.43025264422778;1105.1186880436503;3.275310124255357;3.328331998987452;60.1679802465107;11.345212109312309;10.809077790375653;16.703124100333728;12.271200364930596;18.385630442164167;0.4175857791990819;4.675179004678864
26.950000000000003;0.4175641330474464;0.35555555555555557;0.6150267179075055;0.19790100471158656;68.4253913055928;1107.6320267167646;3.2831475884597165;3.3334749651435636;60.12167113838354;11.361668640732603;10.816276406377652;16.709931189082297;12.279258099238843;18.388009244773784;0.41695833136133265;4.676991129865508
27.0;0.4165428057458533;0.3527777777777778;0.6240459467906163;0.20269872223529362;68.61273637103709;1114.7415437604768;3.2969884677565555;3.35318281142797;60.155398492004025;11.355578752341483;10.78392197850974;16.67283336835188;12.263952611110097;18.362170294663912;0.4151888076376092;4.673802274639004
27.05;0.4161277305976429;0.3527777777777778;0.6345710289449964;0.1993355292295158;68.56216439807586;1115.8934432610974;3.302710236567237;3.358185067105939;60.130830802815645;11.36667875619408;10.786572169253027;16.675187107404714;12.267964009581236;18.36338505471167;0.4147364775125436;4.674749388745614
27.1;0.4135183349151574;0.34444444444444444;0.615894426866583;0.20051012074443975;68.70376685787734;1118.6308660481545;3.311196930631909;3.3651388280544654;59.97355998639509;11.38470884499585;10.806061014247057;16.73877858118206;12.318745603846962;18.407530237057497;0.41426843833539606;4.677167045090255
27.150000000000002;0.4132495492222056;0.34305555555555556;0.6161836631862755;0.19303474569779944;68.97598506546113;1122.1268370931368;3.311343782556592;3.3669881092021834;59.93883921941124;11.398263511154923;10.806138479414864;16.74937225243042;12.338432948807434;18.40822435064085;0.4136530692692972;4.677391659485616
27.200000000000003;0.4131754975746844;0.34305555555555556;0.6359751510545231;0.1853541541527317;69.24770998851531;1126.0732953310885;3.3121491358161106;3.3699497994056404;59.916748466991855;11.40978004888648;10.806837582885848;16.751626691431653;12.337904981215546;18.405293842090536;0.4130179411897151;4.677865521254358
27.25;0.41335449634899296;0.3388888888888889;0.6192098592718662;0.17975398272876908;69.1015459716738;1121.9163711423867;3.3087320692153472;3.3765530755652655;59.835499460328535;11.422695578628229;10.812588305526777;16.794470722270344;12.36349057239109;18.441508947379045;0.41332698761125675;4.678211859646918
27.3;0.41291833176000614;0.3347222222222222;0.6236235772570193;0.18913039209389737;68.52785890283381;1120.2409421523523;3.3084502340915534;3.3856480299934733;59.94733654150972;11.418075576592047;10.79830304517404;16.735468826845707;12.396196198047054;18.39985078415923;0.41360458313218934;4.677117722030178
27.35;0.41249988343924837;0.33055555555555555;0.6292960035876458;0.17782509481669684;68.5231519363039;1124.0668447111452;3.302836771536671;3.3865094696289586;60.00019184590077;11.43004527873505;10.804682635606138;16.71051602917721;12.391082984160377;18.36638537246155;0.4133892591425038;4.678760082850567
27.400000000000002;0.4088195056260956;0.3263888888888889;0.620168999355154;0.17239761522534902;68.56847750322866;1126.5464842804602;3.3123708320199388;3.392665707941331;59.99545230104878;11.459398512337774;10.827771286060761;16.7052620132032;12.3748362263891;18.354851169259263;0.413305557381378;4.683352138025128
27.450000000000003;0.4081835346646851;0.325;0.6211610749276343;0.1640312267910753;68.67659274269901;1126.7540841814352;3.3121425268667415;3.3921366657461625;60.09858303327547;11.475013879473114;10.830403148921645;16.64173982175231;12.341846739714542;18.302990848115662;0.41319625961040923;4.684408387277154
27.5;0.40864613022563695;0.3236111111111111;0.6210179775954003;0.16534936154494284;68.93875321099249;1131.0835162076326;3.3160548768743228;3.3959452128178578;60.22583310330006;11.489140317584203;10.824986669393871;16.5777156568894;12.328434439612437;18.247536666139908;0.4125700804612332;4.684267903248079
27.55;0.4085406400322701;0.32083333333333336;0.6205348980674597;0.16578786709578933;69.08446580633193;1133.541777589464;3.317758138777132;3.4018066223118497;60.406109039788866;11.500394300778728;10.81697568063808;16.518448208564582;12.326952418268487;18.185995531254623;0.411648013047086;4.68385449107382
27.6;0.40798879872922544;0.31527777777777777;0.6187867900635081;0.16622637264663578;69.09691399173391;1140.1080094695064;3.323377927649177;3.4165325112805536;60.52880843944421;11.497879660066985;10.799398732726154;16.462098753911672;12.32932306736114;18.13585025625513;0.41065033968218334;4.682194592819114
27.650000000000002;0.4077887672501591;0.3138888888888889;0.6235181284340099;0.16666487819748224;69.30567352316052;1144.8210902300561;3.321715403645018;3.424834258343123;60.752259900933375;11.481960827832431;10.762710607398006;16.37454207643182;12.329692865868957;18.065171982392037;0.4096766302912993;4.677688432042047
27.700000000000003;0.4096283795670526;0.3055555555555556;0.6261214527900355;0.17107398712444388;69.33075964449515;1146.0352206565663;3.325300353411409;3.4363106082008246;61.09684654989194;11.47821937446952;10.757377594815598;16.192067575126526;12.231334831862805;17.919109670255384;0.4093599321394545;4.678051473398375
27.75;0.4101139747385492;0.30416666666666664;0.6271135283625158;0.16754188929917516;69.32085021919244;1146.462557899111;3.3261673120907997;3.43835871892332;61.16045475260953;11.485668795189076;10.750202189908874;16.171473804823027;12.264791936912484;17.90205577024656;0.4091182074558326;4.677503714891743
27.8;0.41032596103535174;0.30416666666666664;0.6263668584078732;0.16798039485002164;69.29123829671842;1148.9800314411489;3.3355572425457005;3.4499123980164406;61.131451988852454;11.485145946559134;10.741604956043659;16.190941361719247;12.30732758495905;17.92170521822297;0.40836290269223857;4.677044549542791
27.85;0.40983598341788235;0.30277777777777776;0.6290976795074763;0.1661380638572254;69.28386266170465;1150.55549773356;3.338639610577988;3.4606334762634416;61.17991580306954;11.466813521557564;10.715303747147718;16.181116705878566;12.32562234783222;17.91935649968539;0.40747132041596285;4.673609956907564
27.900000000000002;0.4099587007243108;0.30277777777777776;0.6300897550799566;0.1605416089296856;69.30650655693734;1151.6852042161736;3.3381710552277952;3.4635631330139214;61.15312919329006;11.463338482699521;10.708508648439484;16.199794062985212;12.354779197455803;17.935653530282273;0.4071605955600839;4.6728054229336555
27.950000000000003;0.4116401101077471;0.3013888888888889;0.6287042133306462;0.16625176734426328;69.37742250526613;1152.544002242591;3.336468736162562;3.462432248298659;61.106814350934364;11.462816391199597;10.707534324110613;16.236751286781036;12.384452684310197;17.967818012753753;0.40723643581548474;4.67266827404799
28.0;0.4103681389240963;0.29583333333333334;0.6263301869233624;0.16528732338822705;69.74067099338538;1155.5550975909307;3.3238502384662354;3.443662559513794;61.160849459661186;11.424185741716522;10.701302700674468;16.186641918012786;12.339746872634231;17.924784999211752;0.4076414742194857;4.671301542598872
28.05;0.40873101575295673;0.29444444444444445;0.6293634824027254;0.16501925812557133;69.84091778335494;1156.6472794629854;3.3171755520802684;3.4379948203325217;61.0939484448743;11.411919763627049;10.699680416872607;16.21985163229763;12.322736085526602;17.95131088600737;0.40773923155128383;4.670808315939978
28.1;0.408676181084806;0.29444444444444445;0.6322483448179224;0.16440147614062;69.84387191283523;1158.2773994280171;3.3142501340298356;3.43875488399301;61.0068569419646;11.39978890475572;10.69263607154871;16.271460362783156;12.33728214294743;17.999211177265074;0.40793547014635956;4.669386547210251
28.150000000000002;0.4092569778660484;0.29305555555555557;0.6350501329423579;0.16239399152011869;69.78114626767722;1158.2093222948733;3.314368751961691;3.4379489650204276;60.89308358286994;11.391780050296138;10.695792641602305;16.34785093447429;12.373779772114307;18.069354663712218;0.408709754782903;4.6697172071137105
28.200000000000003;0.40806276284896165;0.2916666666666667;0.6360422085148382;0.158540969325202;69.74788099949727;1160.2853523962826;3.3131146703773084;3.4439105542021227;60.8785448118617;11.376841079927413;10.681224912296223;16.35313067940469;12.356700016273901;18.07276278119661;0.40858511848648627;4.6680566572878455
28.25;0.4064697186193614;0.2875;0.6370342840873184;0.15768545953747015;69.80482204796665;1162.292842707606;3.29870093087461;3.4476205539538918;60.85236871912784;11.368801004841343;10.664176710003767;16.36840015013312;12.402707654301848;18.0787789691545;0.4084342987491112;4.6649487682669
28.3;0.4073947692604215;0.28055555555555556;0.6380263596597986;0.15950065965201032;69.6117469843266;1155.64030675711;3.3056316012435967;3.4474240554642313;60.587337437129996;11.391929214358477;10.690053733495501;16.489061096886143;12.489196966708892;18.17843998890444;0.4089543822020637;4.668062199556726
28.35;0.4096327527099809;0.2777777777777778;0.6426894913893455;0.15691428985012523;69.38661901118512;1152.5773760689574;3.3093248663324766;3.4515616864680436;60.394050809094715;11.400201967422195;10.707470306328364;16.56971858898191;12.539505685869699;18.24164353832907;0.4094259262309163;4.670652276656475
28.400000000000002;0.40911784825325254;0.27361111111111114;0.649610936641682;0.1546978890071662;69.54267800936324;1154.6880882219696;3.313702665904256;3.4536467894004628;60.31186484398881;11.395170425560229;10.711340850019534;16.661496551456587;12.575962977029862;18.30831771770429;0.40922448026112324;4.670034492553507
28.450000000000003;0.41017337695545775;0.27361111111111114;0.6525483697187417;0.15639804437992977;69.47005403560372;1153.2948755014122;3.3135337437691397;3.4549476757181634;60.25243874750643;11.38437939847735;10.71028667038034;16.700976766360938;12.595283254147182;18.33847008307238;0.4093356042016347;4.6692835458808775
28.5;0.4089281602347204;0.26666666666666666;0.6468216935841831;0.15945922026100917;69.18890305612008;1148.1195966943912;3.3188697789665302;3.4564352799951394;60.19127034473484;11.377698259531586;10.708062332223411;16.76799344806311;12.690608044693294;18.397989019988582;0.41001012174115165;4.667668123901905
28.55;0.40753043886429685;0.2638888888888889;0.6492742718454103;0.15979835512545681;69.40151673579206;1151.341567305951;3.3268698494327613;3.4616872401864778;60.05792287672551;11.385188660450185;10.73052891906036;16.807350254276596;12.749291908969614;18.40871318003926;0.40907577496474234;4.671704292495143
28.6;0.4080231600286229;0.2569444444444444;0.6479451033131265;0.15822365629110646;69.89338957632512;1159.7276108063095;3.324408541666209;3.4568945015660395;59.945317978483004;11.387777405785712;10.7458931205535;16.8459431457516;12.828936811938322;18.4194101024011;0.40742349706539965;4.673965509079461
28.650000000000002;0.4062592197584607;0.25277777777777777;0.6430421900779986;0.16319866587098386;70.13104977372939;1161.3880364059514;3.3139135407732927;3.466005933508756;60.7955945839034;11.432287783620612;10.7039932345394;16.45871287608326;12.550949366218681;18.108400104857953;0.4061423792562743;4.667814019524825
28.700000000000003;0.4061943894487604;0.2513888888888889;0.6381392768428706;0.16975632700999022;70.18129546179655;1161.0440763708377;3.309697757065918;3.463387424024459;60.69023842183128;11.440725392014695;10.718444200789346;16.508314171787156;12.566126993540184;18.13639554090465;0.4060022489225787;4.669117151762142
28.75;0.40304636695911433;0.24861111111111112;0.6332363636077427;0.1665989766165109;70.50802603445757;1165.192555362637;3.3029051286919557;3.4604379035610804;60.72316938483603;11.426816288569453;10.72543890839269;16.5244816372404;12.52906341427812;18.135040197044574;0.40531341370694435;4.66969445466544
28.8;0.40238428962810063;0.24861111111111112;0.6296389189067195;0.16554318362787201;70.655496672261;1167.912090287793;3.3039496008509053;3.460674927259292;60.753926526395155;11.426418235881023;10.738298062622581;16.5041064737498;12.523652578773223;18.10546968840929;0.4048220501211214;4.671168137386171
28.85;0.4018309788281344;0.24722222222222223;0.6280542108983616;0.1692732898827618;71.25425863421124;1175.7702120677466;3.2978321269790083;3.449033468997247;60.869366078611336;11.408454926449643;10.741795745458614;16.44058943318985;12.491621772414094;18.036042335962563;0.4036840124613668;4.671816711271125
28.900000000000002;0.4005210517339191;0.24166666666666667;0.6271514728505485;0.17169944273480142;71.64550452121766;1178.6203215649775;3.294741163440232;3.445124925774275;61.03491639582704;11.38066384905787;10.740339884574855;16.346730323308297;12.372458333767275;17.960161970762794;0.4033619882140498;4.672274695276397
28.950000000000003;0.399817719153138;0.24166666666666667;0.6242491149239466;0.1733995981075649;72.04694079834049;1183.040032100335;3.292683269460515;3.4409459667591573;61.0596657143232;11.375187986494817;10.750741035023308;16.317510282599862;12.354927161185614;17.923764876220417;0.4027915731075324;4.673507642205187
29.0;0.4010715372606089;0.2375;0.6219739703801281;0.18046360864743027;72.37523792500829;1184.5191775212897;3.2869205047825383;3.4361401874255466;60.93986261554192;11.388471103480054;10.758342500838355;16.383703360618615;12.34186064083362;17.972542281986406;0.4030992467112454;4.673853777442519
29.05;0.4003772326808163;0.2361111111111111;0.6215850486947283;0.1800402184084966;72.34588098539524;1183.935975575404;3.285960127350279;3.437704377868503;60.843700910239846;11.393010934490773;10.762536330687928;16.43683761738324;12.352163936305928;18.01796280573019;0.40330977021090275;4.673388775016303
29.1;0.40046874832821444;0.2263888888888889;0.6053515007332768;0.1853363030170374;71.20772551362606;1178.7923306982157;3.2913927255002;3.4574560939494767;60.7105173661865;11.396950568474162;10.773672657296494;16.451433462279454;12.438406479987561;18.042943653771104;0.4040706280985338;4.675292884346411
29.150000000000002;0.39749137971105786;0.2222222222222222;0.6000373066714362;0.1825266825515901;71.71659916646595;1176.2326296013814;3.2581507779788033;3.397158576434447;61.21862335933107;11.3606334324975;10.81133266807579;16.15176080043019;12.337417001583308;17.791394295878394;0.40501393344383496;4.682053752659432
29.200000000000003;0.3941265759691202;0.21805555555555556;0.596270416667243;0.17799947270955618;71.75594915258;1174.639206299211;3.260324851302237;3.3959180378672964;61.13553824692561;11.375350887254104;10.839719585606332;16.17237231952064;12.231815506979745;17.801035187387942;0.4048947416094873;4.687595346953296
29.25;0.39550593015236124;0.2152777777777778;0.5944094908564788;0.17160797659366533;71.70565402332262;1176.4287593677923;3.2616094067422337;3.402486135492414;61.1167253296369;11.371679978188947;10.847479940653432;16.186328314506863;12.211574865158042;17.794488919947337;0.40433744227404145;4.687755861708252
29.3;0.3946411320395481;0.21388888888888888;0.5912250351836786;0.17343497422914034;71.58171645675598;1169.960330754265;3.261573198394204;3.380534228020732;61.010906956656335;11.39409696285539;10.891687443127802;16.18683314071032;12.195329110356544;17.78977533574387;0.40543503901190964;4.69501190210105
29.35;0.39648196679298336;0.2111111111111111;0.5912912925813193;0.17266753835414228;71.40693158320666;1159.2984796022047;3.2493239696641476;3.3519288073493203;61.110647538561594;11.372536689841558;10.906284725677086;16.15234538439922;12.123338853230456;17.762662137325325;0.4067030995434024;4.696202574809763
29.400000000000002;0.39927081765427774;0.20833333333333334;0.59135754997896;0.17863862813700182;71.17849469720126;1159.7503768032711;3.249759098716486;3.3465077828430405;60.90844906016875;11.383343783002141;10.949994062922466;16.210340401023306;12.160958611751141;17.799317502199596;0.407271301383404;4.702217444030113
29.450000000000003;0.40017167453709956;0.20555555555555555;0.5876026048341481;0.17594019388630655;70.92495812431049;1154.662940586985;3.2530883843253378;3.337922689403224;60.84167975847538;11.391890155192238;10.979566946336572;16.24990033380979;12.141012219102546;17.838147643015112;0.4086539437461884;4.706599163781419
29.5;0.40017773192215655;0.20555555555555555;0.5900405234281569;0.17563481061659536;71.02106145663788;1155.8161697412702;3.2551675602064916;3.3346168729018926;60.862193132388555;11.387055394430513;10.98665183996592;16.2501508268408;12.133022193282988;17.83947716427586;0.4089420271730667;4.708041134856312
29.55;0.4000400484317475;0.20555555555555555;0.592478442022166;0.17435115481250585;71.11961242148983;1156.852508332854;3.257011814877946;3.330763713791649;60.884676641071785;11.381743600162684;10.993573207885282;16.248938831884832;12.124574952208766;17.83967679271592;0.4092404891587763;4.709490008274708
29.6;0.40122101161680496;0.2013888888888889;0.5924367651197837;0.18109311656845817;69.56424041241034;1139.9388686286507;3.264000767599407;3.3307486446661883;60.91969405809279;11.374175254702251;10.995685282069436;16.28396485940457;12.159218444459116;17.87997236034934;0.4104313932360849;4.709625174272437
29.650000000000002;0.40193472441037353;0.2013888888888889;0.597354279210184;0.180077533460276;69.73881712199051;1143.9821336028351;3.2754263023596635;3.3365794024184234;60.91074083579303;11.368835602555153;10.991650588421521;16.284834876740458;12.153998897524636;17.88936572591005;0.4101628366695611;4.709508911545253
29.700000000000003;0.4018525160857441;0.19583333333333333;0.5942397415638085;0.17906195035209382;69.90762032641696;1152.7538284023656;3.294675123655443;3.362923893812694;61.15022529261385;11.316930579161902;10.933452595131921;16.207712412688966;12.001251696044655;17.83307832093198;0.4088338222093097;4.702079561124247
29.75;0.4025319451301102;0.19583333333333333;0.6022301163982022;0.17804636724391176;70.04712412375493;1157.9184459506198;3.308991667017326;3.37570854703993;61.14802588649019;11.3112696046742;10.920164242283692;16.204369293499443;11.988259876450721;17.8388503424011;0.4082224920326445;4.7008675193228795
29.8;0.4030283008886435;0.19583333333333333;0.6046680349922111;0.17408457103696406;70.17627034522346;1163.2428657632086;3.3240888201628964;3.3895122414378442;61.14863712775058;11.30472979539432;10.905555276203552;16.200636310169244;11.976932968276683;17.844647681649548;0.40757901006340447;4.699497744598474
29.85;0.4040909572127058;0.19305555555555556;0.6153623017283305;0.15854360929776323;70.92623676916962;1173.0763167895343;3.2896178965919005;3.3764528533067013;61.523031581512136;11.258194147397512;10.893652291651446;16.037302451067365;11.879300983938464;17.712367279269124;0.4070680887142821;4.6992693574277435
29.900000000000002;0.40663838687701503;0.18888888888888888;0.6149733800429307;0.16536556418387882;71.16054712042683;1172.593182836881;3.2772405545142793;3.3643142325854614;61.48490613951962;11.252967309954187;10.921622506110353;16.01738281811239;11.854734694395624;17.687840642294585;0.4074865649779283;4.704429680003654
29.950000000000003;0.40326492173324113;0.18333333333333332;0.6145844583575307;0.1640819083797893;70.74210110441247;1170.5048809950677;3.293587874168479;3.3792769277028674;61.330670078508724;11.280066992810465;10.951966427727188;16.08639114273803;11.867694092159999;17.745665807660757;0.40818616886279085;4.709516543508812
30.0;0.40348563710674035;0.18055555555555555;0.6141955366721309;0.1627982525756997;70.56858751646172;1172.9281470671372;3.310312857663986;3.3953019833053153;61.11589170580234;11.309688721210446;10.973460442256117;16.156031847434974;11.923728994690096;17.802256503682752;0.4081109396665424;4.7118235423983394
30.05;0.40378225655195293;0.17916666666666667;0.6138066149867311;0.16268421191486193;70.4562766933148;1172.2461213215445;3.314094380005683;3.39905909071689;61.0810496324531;11.31835355005549;10.974587246783386;16.17949919181699;11.947958321596976;17.823142759022396;0.40788147364347005;4.711409200670594
30.1;0.40306153282826646;0.1736111111111111;0.6001035826725296;0.1709372854866369;70.77888790489591;1174.3403379371928;3.299398258202381;3.39661188255652;61.2124511975348;11.311045902639142;10.932390607908182;16.14675425840455;12.02200708114579;17.812850192132384;0.40706038451366794;4.7041669129471355
30.150000000000002;0.4039049700894472;0.17222222222222222;0.6110321414654805;0.16992170237845472;70.88075834950845;1177.3114948969337;3.3045159156460415;3.403584507936159;61.172008814755046;11.32565754823529;10.938948915606458;16.177120851487615;12.098395204692093;17.833388632824157;0.40651768971050994;4.705047154354177
30.200000000000003;0.407884037904669;0.16527777777777777;0.6046053992274518;0.19002478882404655;69.83744560103005;1169.2455683388716;3.3314734694217885;3.423594860317475;61.16055409716653;11.316939630066422;10.952874284330353;16.14379006187766;12.137348005280485;17.820006021998104;0.4078154869550921;4.707304691055067
30.25;0.4067592462790215;0.1638888888888889;0.5981786569894232;0.186822092652001;70.09531570953035;1170.9031764079925;3.333935810557355;3.417442858922304;60.99560606046203;11.353228350538034;10.983884045043117;16.196435447474496;12.167764529879989;17.85988721271594;0.4081015848754044;4.712600935536808
30.3;0.40680051657444644;0.15416666666666667;0.5934465700083673;0.19119901682383594;70.41511710684526;1178.1518660925121;3.3259866318238234;3.4460363403560685;61.193375260717396;11.313399795622468;10.91692651065637;16.1850534357881;12.152309855145363;17.859688134837672;0.40790975711570615;4.701662957952724
30.35;0.41002818217937326;0.15138888888888888;0.599366991944323;0.19877418621499743;70.50002643553636;1176.023435673366;3.335236701304855;3.441024987518431;60.767756810804585;11.38548094098817;10.967154501718918;16.311939635545258;12.230956407713453;17.96305382273792;0.4090618342169689;4.708947824839549
30.400000000000002;0.40685025628364685;0.1388888888888889;0.5788984302753373;0.19610157119382698;69.8915143630797;1174.9411126693833;3.3500095571488777;3.4138326914248522;60.176421191586385;11.46190815084871;11.07763135032729;16.40509141337824;12.233776354078207;18.082371788593637;0.41334590999494986;4.730323478915994
30.450000000000003;0.4065857920322347;0.13472222222222222;0.6010640017690498;0.20686668987791457;69.77913044446132;1175.0914723861517;3.3619786257309374;3.4317454902419384;60.31782062753464;11.46244613481113;11.069364143877763;16.402609195444892;12.153890552576149;18.097551873949207;0.4136093711454621;4.729106572210683
30.5;0.40660519307816384;0.13055555555555556;0.6034585405024746;0.21763180856200215;70.08202508487902;1175.7274792591734;3.3759082540079706;3.4143345168280668;59.823023905839634;11.527341838683823;11.13802599326583;16.562875792016005;12.153080334210872;18.236124610432856;0.4157147655374929;4.739659500061699
30.55;0.4060590038012053;0.12916666666666668;0.5596182035612518;0.22739992555312272;70.10223376815885;1180.375259323617;3.3785392558408556;3.4114327815152694;59.74865758658216;11.544441380120707;11.162347583248218;16.57926083514653;12.208273879208347;18.234760203504294;0.41508399913036165;4.7434112227509075
30.6;0.4040571503099783;0.12777777777777777;0.5531914613232232;0.2293601674056982;70.86548365047139;1191.3824810407016;3.3606418126794417;3.390917671986617;59.757607591598564;11.53980813589582;11.15442420051334;16.53557040170931;12.204037870428666;18.200941470782194;0.414151533415271;4.742065338870062
30.650000000000002;0.40212714250318793;0.12638888888888888;0.5490719216475255;0.23132040925827368;70.8340275338498;1202.1366035177373;3.3879370523942485;3.4164372520064346;60.15139986689344;11.476332950051669;11.104695581551836;16.333682718528806;12.240551227827464;18.033138159987523;0.41158930643309816;4.739729984759713
30.700000000000003;0.4040867038690366;0.12083333333333333;0.5481649368803373;0.23721132964001845;68.17565025134415;1152.0229732251664;3.386695942334007;3.4310984102119;60.00348386389085;11.493637277438278;11.093848817675436;16.411757914787746;12.414635080585295;18.132638275706427;0.4152855335998378;4.7372317481817285
30.75;0.4041229767672425;0.11944444444444445;0.5461651398712855;0.24203788923730585;68.25745167911218;1148.1618736740745;3.3812922178005915;3.420444286553749;60.07362811440856;11.47692256151555;11.098113407388139;16.390891452564958;12.3165553303472;18.12190198290849;0.41603927105725086;4.73829492932615
30.8;0.4023669373886115;0.11805555555555555;0.5463509673459608;0.25222483878545043;68.54345886982499;1148.8776342136814;3.367800831522744;3.412526368586679;60.22375298580774;11.454945905263926;11.063477747062302;16.362811565872878;12.242238728001853;18.09438715034011;0.41571325302428985;4.732547902463597
30.85;0.4012703487869827;0.11527777777777778;0.5454439825787726;0.2492260626970264;68.49517001596438;1147.7054052262242;3.381698027965547;3.431432291116836;60.252846086941965;11.442371104900277;11.059240827284542;16.382677635227186;12.359090180067522;18.10046579526801;0.4146927415717552;4.733443483068595
30.900000000000002;0.40741110047594264;0.10833333333333334;0.5498210389511393;0.24622728660860238;67.93139453001226;1130.8660242297979;3.3551200077459575;3.4249799308698856;60.663406572073704;11.399333862456107;10.99842646821106;16.25978503451314;12.526124711466107;18.054810158667788;0.4178834189869211;4.721953229876436
30.950000000000003;0.4056552919632674;0.10555555555555556;0.5613154166684051;0.24322851052017858;67.81463518445715;1131.7584139059932;3.3692747949426938;3.4441955490835245;60.812662581331075;11.374258530713044;10.908189684816987;16.274494771074746;12.649681936175792;18.102156689650844;0.41864141575363484;4.705555883847594
31.0;0.4067757410941612;0.10277777777777777;0.5728242138309732;0.24279775451543495;67.61107563358509;1131.146063946758;3.3774751921164134;3.4670358185833003;60.92781630142001;11.339092939415059;10.878399576110901;16.25571433005201;12.676621949906316;18.084975210576413;0.4183223098824493;4.7006685694657895
31.05;0.40629077903769384;0.10277777777777777;0.5843330109935403;0.2376659399434411;67.6640351583179;1129.4572068044217;3.3758304659965392;3.4600824841957336;60.90231870008041;11.344155140782131;10.88343470626142;16.308173972398652;12.915279705079076;18.130320546481716;0.41850872709526366;4.70030321152606
31.1;0.4072102360229429;0.09027777777777778;0.5721859763570416;0.23423218225490672;68.21596028750768;1132.2494215433383;3.3624567435840818;3.400096661364172;61.31151559204583;11.23479189524301;10.87978504051272;16.167748198003395;13.175203269189193;18.063366558932614;0.42166182990889445;4.695220308345436
31.150000000000002;0.40666666687533476;0.08611111111111111;0.545084535381284;0.2312334061664827;69.05660783382248;1142.4592919693782;3.380144783114295;3.396628932604428;61.36568853931224;11.208975866456854;10.887049003737403;16.163999022388126;13.533303750540746;18.07068282036796;0.42202306619604746;4.6947845425464285
31.200000000000003;0.40648415974124635;0.0763888888888889;0.5880275762396439;0.23433262453868586;66.20158591149959;1121.5367561841986;3.3690685438643406;3.435537260589242;61.785081578534374;11.07842769650129;10.760910429652203;16.03757731990069;13.296492704839;18.02782986849845;0.4240468037382883;4.666917965806586
31.25;0.40968352985138456;0.07361111111111111;0.595948376180945;0.22118048441702065;67.34026891336973;1133.0810554027598;3.304399954992423;3.378238260164829;62.224784421724294;11.306536006226946;10.828728612876919;15.743816289210768;12.889647730570973;17.771140744997428;0.4208247393441137;4.67824723764017
31.3;0.41304468489870455;0.06805555555555555;0.6038691761222452;0.20802834429535544;66.37396964531897;1113.7987374017819;3.3112398482578485;3.3879920819341294;62.26139981828045;11.292757567650398;10.762007463108308;15.796426340195898;12.860107173578033;17.860342188843116;0.4226346336677018;4.66239555670183
31.35;0.4121521258486635;0.06805555555555555;0.6117899760635463;0.20449226771741325;66.36203902131798;1112.3144044483654;3.3102498307676202;3.3804220912170933;62.12880226316814;11.326803378806684;10.79889533604801;15.83557955133111;12.68737375218652;17.879498638013157;0.4223187373461424;4.665800568960059
31.400000000000002;0.4026748073274107;0.059722222222222225;0.5425691952320335;0.20197541680028985;64.29352194390475;1087.9077759705906;3.306441027710187;3.455166519953903;63.42877918880104;11.135885030923577;10.535735895577208;15.356844689758312;12.38306689882827;17.574503185558534;0.42236617937667986;4.630339362497921
31.450000000000003;0.39735811447695546;0.05694444444444444;0.5392570167544364;0.19945856588316624;62.659218993128135;1037.9385869261296;3.270772968936231;3.421438101510621;63.60097169275453;11.115057431141594;10.524286586034581;15.305835016701202;12.226637877719657;17.585032542214847;0.4261258349559089;4.625799505504069
31.5;0.39874360642085477;0.05;0.5459392441342881;0.19694171496604285;62.615812066448974;1041.027296174605;3.2578860634602496;3.443835593854542;64.16771152577186;11.033882788472852;10.453456860616415;15.202708458118678;12.058568630237778;17.449418092256572;0.4263956929327929;4.6113188626023
31.55;0.39964801837311364;0.05;0.5531854402248051;0.19442486404891945;62.68456512265646;1043.6288324486698;3.269893018405181;3.460723770144007;64.09077389066962;11.045787758423254;10.444445072053632;15.21594594199274;11.947939317691956;17.439879728632544;0.4242304059289072;4.610101725286005
31.6;0.40410089391578713;0.04722222222222222;0.5617547709814845;0.19190801313179584;63.24459027351795;1048.7975710907986;3.2442578275503178;3.463207922868815;64.31634356802431;10.992681992424217;10.410239951483803;15.193188291943072;12.044371553746846;17.391694430062266;0.42133116179645747;4.600442857266111
31.650000000000002;0.4057630263648948;0.04583333333333333;0.5852880867629757;0.1898410043051748;62.79248725429889;1022.044362508678;3.220010751975482;3.4297391253183087;64.16165060428575;10.992841541328612;10.423104645636307;15.236230933859698;12.052937362692726;17.420555057126403;0.42335138934541605;4.6011655014044806
31.700000000000003;0.40524989453223964;0.044444444444444446;0.6138152434277515;0.18856986994634406;63.40019166201174;1029.2481976268018;3.1940096571834093;3.463920121512006;64.68463004419084;10.894927700049793;10.363184988921116;15.135814432394543;11.927804617862416;17.332253467762232;0.42265833523506025;4.589172032932594
31.75;0.4013044467248567;0.043055555555555555;0.6423424000925273;0.1872987355875133;62.899990278329376;1024.9591964096167;3.200406188700488;3.4926589425317496;64.9832720627473;10.84003157740941;10.253831778780507;15.103736202640103;11.648846611718355;17.331661799723143;0.4226278793511466;4.5737469007120035
31.8;0.4030271714778553;0.043055555555555555;0.6708695567573031;0.18602760122868245;63.11072534566247;1025.3018243192648;3.2050246781707408;3.4953510157954293;64.87678632766375;10.845399091325133;10.257455705881371;15.168910303424958;11.629732377246208;17.377210833158628;0.42202347142088453;4.573428901763378
31.85;0.40478328028584026;0.043055555555555555;0.6909979754765567;0.1847564668698517;63.40250214681811;1025.0334306610757;3.206535861159712;3.494956750750199;64.76520676456829;10.852241195361746;10.263045830608757;15.23715360574207;11.606591309067941;17.424631696450223;0.4214496852124541;4.57326707558271
31.900000000000002;0.4088102115797226;0.04027777777777778;0.698918775417857;0.18348533251102095;61.75476561471167;1008.10794848127;3.2128018319157623;3.5461311390448675;64.55891391172686;10.850022561541028;10.203826681062827;15.313599470787135;11.495235318096869;17.553886001380537;0.42378222960262946;4.5622339569810775
31.950000000000003;0.4106040749984187;0.0375;0.7068395753591581;0.1822141981521902;62.922218621018104;1010.0322213651135;3.1528987821752543;3.5313682513905325;64.5217145925252;10.844165135000653;10.26393466262451;15.266874682637853;11.751271245958174;17.566057342589414;0.428477404010166;4.573257074806785
32.0;0.41176666426035763;0.0375;0.7147603753004592;0.18094306379335945;63.32478346744629;1010.0490696521256;3.146222757755664;3.519861576168514;64.5896805941946;10.840458863764386;10.274156688823844;15.243138805609616;11.70385989857905;17.54225893049876;0.4281772748107135;4.573878253545536
32.050000000000004;0.4138130367470935;0.0375;0.7226811752417595;0.1796719294345287;63.79556156794905;1010.4069799205827;3.1341605081541104;3.505079811896027;64.72556970396488;10.829293503539235;10.282013628611972;15.20141344932139;11.653696131708452;17.504042751095184;0.4278322473057011;4.574075407100796
32.1;0.4084457195107369;0.03333333333333333;0.5474044591394378;0.17840079507569806;62.621682154933694;978.5870410911699;3.095459638198571;3.5383924633574897;64.33096834494897;10.843156598986115;10.20018084015061;15.448958108166865;11.732112346259148;17.7266189105833;0.4306227602580888;4.549228538166114
32.15;0.4112576020571803;0.03333333333333333;0.5475265603898669;0.17712966071686742;63.11519758218028;978.0460759036673;3.0782274754213717;3.520127091065193;64.50623098853323;10.82933709414752;10.205799754016146;15.39854012864111;11.679076546903152;17.682776731956213;0.43030002199747436;4.54883797512177
32.2;0.423229142860481;0.030555555555555555;0.5642566084862981;0.26494298414011985;61.240244747810124;979.3456622784138;3.1242245360265914;3.5609330445282263;64.64076742477029;10.814188744103118;10.138868299859523;15.333448341925463;11.969123024227317;17.61681439595102;0.4292161081577;4.535701622439533
32.25;0.43057094569126164;0.029166666666666667;0.5843898504973666;0.2624051298033967;60.34569274569361;958.199544232211;3.1279976703295977;3.5507796494554227;64.44286312702583;10.92022357043049;10.210164831344308;15.439794831790138;12.205086897697251;17.723762499689776;0.4338216891081036;4.546429687469098
32.300000000000004;0.4088630981225738;0.02638888888888889;0.5480616609805218;0.1733162576403754;62.793161815982465;969.8894218368554;3.0953268287023143;3.400455048289754;65.30878970282929;10.913849825195932;10.44508623691428;14.845123031297419;12.34824444573604;17.22000809108416;0.43705570534385396;4.584550474077662
32.35;0.40633566318534775;0.025;0.548579581229115;0.17204512328154464;62.43233980551535;919.6400967965773;3.032324629928033;3.2421600817926244;65.25823340121065;10.911718989597112;10.523851985918391;14.806352069836628;12.179619778084328;17.172219810215108;0.44355815443628555;4.593801927119432
32.4;0.4058562251479516;0.02361111111111111;0.5490975014777082;0.170773988922714;64.36950087157321;935.785937933679;2.9807131848876685;3.1824794961852496;65.99556297080223;10.825440690355498;10.446105614340985;14.47446899616406;11.677273659786925;16.939709761797154;0.4438155833166615;4.580856135409635
32.45;0.40568447829358123;0.02361111111111111;0.5496154217263015;0.16950285456388337;64.417132821282;935.2125847358827;2.9834207102301824;3.1754870937313817;65.9272662348458;10.843746872456057;10.467726975843467;14.500224441710042;11.646308933853872;16.958712138336118;0.4443601897850852;4.583126572786864
32.5;0.4055127314392107;0.02361111111111111;0.5501333419748947;0.16823172020505262;64.46476477099077;934.6392315380867;2.9861282355726972;3.168494691277513;65.85896949888938;10.862053054556615;10.489348337345952;14.525979887256028;11.615344207920824;16.977714514875085;0.4449047962535089;4.585397010164092
32.550000000000004;0.4053409845848401;0.02361111111111111;0.550651262223488;0.16696058584622198;64.51239672069956;934.0658783402905;2.9888357609152125;3.161502288823645;65.79067276293293;10.88035923665717;10.510969698848434;14.551735332802007;11.584379481987767;16.99671689141405;0.4454494027219327;4.587667447541321
32.6;0.4051692377304694;0.02361111111111111;0.5511691824720812;0.16568945148739134;64.56002867040834;933.4925251424943;2.991543286257727;3.1545098863697767;65.7223760269765;10.898665418757727;10.532591060350923;14.577490778347988;11.553414756054721;17.015719267953017;0.4459940091903563;4.589937884918549
32.65;0.40499749087609904;0.02361111111111111;0.5516871027206744;0.1644183171285606;64.60766062011712;932.9191719446983;2.9942508116002413;3.147517483915908;65.65407929102008;10.916971600858282;10.554212421853405;14.603246223893972;11.522450030121668;17.034721644491984;0.44653861565877984;4.592208322295778
32.7;0.40482574402172844;0.02361111111111111;0.5522050229692677;0.16314718276972995;64.6552925698259;932.3458187469023;2.9969583369427553;3.1405250814620396;65.58578255506366;10.935277782958837;10.57583378335589;14.629001669439957;11.49148530418862;17.053724021030945;0.44708322212720364;4.594478759673007
32.75;0.40465399716735784;0.02361111111111111;0.5527229432178609;0.1618760484108993;64.70292451953466;931.7724655491061;2.9996658622852697;3.1335326790081712;65.51748581910722;10.953583965059396;10.59745514485837;14.654757114985937;11.460520578255561;17.072726397569916;0.44762782859562733;4.5967491970502365
32.800000000000004;0.4044685226042996;0.02361111111111111;0.5532408634664541;0.16060491405206856;64.74734701889959;931.1355818862835;3.002293313066528;3.126567158847121;65.44916762559325;10.971764714761981;10.619008600080866;14.680321012812733;11.429710883777844;17.091573368068254;0.4481765576331865;4.599011732319248
32.85;0.4038025782372698;0.02361111111111111;0.5537587837150474;0.15933377969323792;64.67943875625244;928.2751319479888;3.0021181542043833;3.120542518934517;65.38009841756534;10.98555533053657;10.638185335504206;14.699180740469323;11.4043272902356;17.10498112714556;0.448869576590458;4.600997693800721
32.9;0.40313663387023985;0.02361111111111111;0.5542767039636406;0.15806264533440728;64.61153049360531;925.4146820096944;3.001942995342238;3.1145178790219132;65.3110292095374;10.999345946311156;10.657362070927546;14.718040468125912;11.378943696693355;17.118388886222874;0.4495625955477295;4.602983655282195
32.95;0.40247068950321;0.02361111111111111;0.5547946242122339;0.15679151097557653;64.54362223095819;922.5542320713998;3.001767836480093;3.10849323910931;65.24196000150948;11.013136562085743;10.676538806350885;14.736900195782503;11.35356010315111;17.131796645300195;0.45025561450500107;4.604969616763671
33.0;0.40180474513618014;0.02361111111111111;0.5553125444608271;0.1555203766167459;64.47571396831104;919.6937821331052;3.0015926776179476;3.1024685991967047;65.17289079348157;11.026927177860326;10.695715541774224;14.755759923439092;11.328176509608866;17.145204404377505;0.4509486334622725;4.606955578245144
33.050000000000004;0.4011388007691503;0.02361111111111111;0.5558304647094203;0.15424924225791525;64.40780570566392;916.8333321948106;3.001417518755803;3.096443959284101;65.10382158545364;11.040717793634913;10.714892277197563;14.774619651095682;11.302792916066618;17.15861216345482;0.45164165241954407;4.60894153972662
33.1;0.40047285640212044;0.02361111111111111;0.5563483849580135;0.1529781078990845;64.33989744301677;913.972882256516;3.0012423598936575;3.0904193193714975;65.03475237742573;11.054508409409499;10.734069012620905;14.793479378752274;11.277409322524372;17.172019922532133;0.4523346713768155;4.610927501208094
33.15;0.3998069120350905;0.02361111111111111;0.5568663052066067;0.15170697354025386;64.27198918036964;911.1124323182215;3.001067201031513;3.084394679458893;64.96568316939782;11.068299025184086;10.753245748044241;14.812339106408864;11.252025728982126;17.18542768160945;0.4530276903340869;4.612913462689569
33.2;0.3991409676680607;0.02361111111111111;0.5573842254552;0.15043583918142323;64.20408091772251;908.251982379927;3.000892042169367;3.07837003954629;64.8966139613699;11.08208964095867;10.77242248346758;14.831198834065452;11.226642135439882;17.198835440686764;0.45372070929135844;4.6148994241710435
33.25;0.39855886940647517;0.02361111111111111;0.5579021457037933;0.15059008861514855;64.13014744978199;905.6331574688528;3.001055794233448;3.07306802061526;64.83627866316371;11.094772674100742;10.790163590722072;14.849091164427;11.199843341299232;17.211993914694105;0.45435904366831303;4.616671704744029
33.300000000000004;0.39812511425451924;0.02361111111111111;0.5584200659523866;0.15326617091257222;64.0455540032457;903.4418229905434;3.001819157936221;3.069044484959293;64.79139566694948;11.10549613796995;10.805364740447127;14.865271945728129;11.170540730715308;17.22471134588536;0.4549006284031706;4.618065934478928
33.35;0.3977597839619408;0.02361111111111111;0.5589379862009798;0.15594225320999588;63.93089399577093;900.978067247973;3.0013215403286346;3.0655460481338026;64.67616967364984;11.105338370261416;10.815485031848384;14.920239892222643;11.146661381483932;17.26830283993746;0.45533949481740627;4.618253806084343
33.4;0.39751551303595095;0.02361111111111111;0.559455906449573;0.15861833550741977;63.763039303559935;898.0323354224896;2.9985929557873834;3.06297663231606;64.43649068550947;11.08592919283881;10.816616112369283;15.043831284827112;11.132377033106854;17.366517675973004;0.455596628818238;4.616307351768407
33.45;0.3972712421099611;0.02361111111111111;0.5599738266981662;0.16129441780484344;63.59518461134891;895.0866035970064;2.995864371246131;3.060407216498317;64.19681169736907;11.06652001541621;10.817747192890183;15.16742267743158;11.118092684729774;17.46473251200853;0.4558537628190696;4.614360897452473
33.5;0.3970269711839714;0.02361111111111111;0.5604917469467594;0.1639705001022671;63.42732991913789;892.1408717715229;2.993135786704879;3.057837800680574;63.95713270922869;11.047110837993607;10.818878273411084;15.291014070036049;11.103808336352694;17.562947348044077;0.45611089681990125;4.6124144431365375
33.550000000000004;0.3967827002579816;0.02361111111111111;0.5610096671953527;0.16664658239969077;63.259475226926895;889.1951399460396;2.9904072021636265;3.0552683848628313;63.717453721088305;11.027701660571006;10.82000935393198;15.414605462640523;11.089523987975618;17.66116218407961;0.4563680308207329;4.610467988820602
33.6;0.3969412290073684;0.02361111111111111;0.5615275874439459;0.16932266469711443;63.08909015453406;885.5007842100204;2.984104305356518;3.0502356253954734;63.4922948041735;11.005689003094657;10.820241868334978;15.535405314836991;11.073963411635225;17.7583857358691;0.4568073496663398;4.608319702458206
33.65;0.39730115759443946;0.02361111111111111;0.5620455076925392;0.1719987469945381;62.91743989205033;881.4321165187407;2.9760142524165203;3.043971194103335;63.274395922871385;10.98237460559146;10.820025099679032;15.654809396829478;11.057764721313184;17.855113645535575;0.4573377609343323;4.606070500072581
33.7;0.3976633310589975;0.02361111111111111;0.5625634279411325;0.17467482929196199;62.747991713085575;877.3909587254905;2.967914913873731;3.0376616012127085;63.056695175717806;10.9589649229623;10.81974646010827;15.774104424289632;11.041180590283988;17.951692191644636;0.4578635132984415;4.603816656477218
33.75;0.3981040752355931;0.02361111111111111;0.5630813481897257;0.17735091158938565;62.65561645727181;874.312647363099;2.9594905792333215;3.029771352375232;62.84592912376165;10.932220260925146;10.817302338519275;15.889582543118927;11.011106034506295;18.043043013244734;0.4582262040266606;4.6014003705410085
33.800000000000004;0.3985448194121887;0.02361111111111111;0.5635992684383189;0.18002699388680932;62.56324120145806;871.2343360007078;2.951066244592911;3.021881103537755;62.63516307180545;10.905475598887987;10.814858216930284;16.005060661948214;10.9810314787286;18.134393834844843;0.45858889475487974;4.598984084604799
33.85;0.39898556358878434;0.02361111111111111;0.5641171886869121;0.18119379102825572;62.4708659456443;868.1560246383165;2.942641909952501;3.0139908547002787;62.42439701984931;10.878730936850832;10.812414095341293;16.120538780777512;10.950956922950907;18.225744656444956;0.45895158548309867;4.59656779866859
33.9;0.3994263077653799;0.02361111111111111;0.5646351089355053;0.17865593669153257;62.37849068983055;865.077713275925;2.9342175753120903;3.0061006058628017;62.21363096789315;10.851986274813678;10.8099699737523;16.236016899606806;10.92088236717321;18.31709547804505;0.45931427621131776;4.59415151273238
33.95;0.39986705194197564;0.02361111111111111;0.5651530291840986;0.1761180823548094;62.286115434016786;861.9994019135337;2.925793240671681;2.998210357025325;62.00286491593699;10.825241612776525;10.807525852163307;16.351495018436097;10.890807811395515;18.408446299645167;0.45967696693953686;4.59173522679617
34.0;0.4003077961185712;0.02361111111111111;0.5656709494326918;0.17358022801808626;62.19374017820305;858.9210905511425;2.9173689060312693;2.990320108187848;61.79209886398081;10.798496950739363;10.805081730574315;16.466973137265388;10.86073325561782;18.499797121245273;0.46003965766775595;4.589318940859961
34.050000000000004;0.40074854029516693;0.02361111111111111;0.5661888696812851;0.1710423736813631;62.10136492238929;855.8427791887511;2.9089445713908604;2.982429859350372;61.58133281202466;10.771752288702206;10.802637608985322;16.582451256094682;10.830658699840127;18.591147942845378;0.46040234839597505;4.586902654923752
34.1;0.4019493161491106;0.02361111111111111;0.5667067899298783;0.16850451934463995;61.78562234761871;853.7289751327845;2.9033890858260842;2.980726099033791;61.44458771460459;10.729734909186366;10.775320688626332;16.66197880588495;10.803935572046235;18.6607264191436;0.4603867647847029;4.582300670955537
34.15;0.40348450594108126;0.02361111111111111;0.5672247101784715;0.1659666650079168;61.37159815250898;852.0395542916365;2.899095893854565;2.981744393666353;61.34041183717976;10.68099753398003;10.737059736808748;16.72568810529836;10.77868707256518;18.720725063509175;0.46020474046405785;4.576736979853255
34.2;0.40501969573305185;0.02361111111111111;0.5677426304270647;0.16342881067119364;60.95757395739925;850.3501334504886;2.894802701883045;2.982762688298914;61.23623595975494;10.63226015877369;10.69879878499116;16.78939740471178;10.75343857308413;18.780723707874756;0.46002271614341284;4.571173288750974
34.25;0.40655488552502256;0.02361111111111111;0.568260550675658;0.16089095633447048;60.543549762289516;848.6607126093407;2.890509509911525;2.9837809829314765;61.13206008233014;10.58352278356735;10.660537833173574;16.8531067041252;10.728190073603079;18.840722352240327;0.4598406918227676;4.565609597648693
34.300000000000004;0.4080900753169931;0.02361111111111111;0.5687784709242513;0.15835310199774733;60.12952556717977;846.9712917681927;2.8862163179400047;2.9847992775640377;61.02788420490532;10.534785408361008;10.622276881355994;16.91681600353862;10.70294157412203;18.90072099660591;0.4596586675021226;4.560045906546411
34.35;0.4096252651089638;0.02361111111111111;0.5692963911728445;0.15581524766102417;59.715501372070044;845.2818709270449;2.881923125968486;2.9858175721966;60.923708327480504;10.486048033154674;10.584015929538404;16.98052530295203;10.677693074640981;18.960719640971483;0.45947664318147746;4.5544822154441285
34.4;0.4111604549009345;0.02361111111111111;0.5698143114214378;0.15327739332430101;59.301477176960304;843.592450085897;2.8776299339969653;2.986835866829162;60.81953245005566;10.437310657948334;10.545754977720819;17.04423460236545;10.652444575159933;19.02071828533707;0.4592946188608324;4.548918524341846
34.45;0.4126956446929051;0.02361111111111111;0.570332231670031;0.15073953898757786;58.88745298185058;841.9030292447491;2.873336742025446;2.9878541614617227;60.71535657263086;10.388573282741996;10.507494025903235;17.107943901778874;10.627196075678881;19.080716929702646;0.4591125945401872;4.543354833239564
34.5;0.4142308344848757;0.02361111111111111;0.5708501519186242;0.1482016846508547;58.47342878674084;840.2136084036011;2.869043550053925;2.988872456094285;60.611180695206045;10.339835907535658;10.46923307408565;17.17165320119227;10.601947576197832;19.14071557406822;0.45893057021954226;4.537791142137284
34.550000000000004;0.41720058019018785;0.02361111111111111;0.5732100959335416;0.14566383031413155;60.09330982040879;852.3003994362239;2.8788026253670647;2.9813405028594;61.11198983957364;10.419169066099599;10.455665749719282;16.91098205397953;11.055672842153433;18.911400492940825;0.45739135744596626;4.537463183498576
34.6;0.4227083863575278;0.02361111111111111;0.6425270400943859;0.1431259759774084;65.31163856647551;888.7604883989974;2.913423404337299;2.958681188013112;62.68315709940366;10.725088553638342;10.485787150842869;16.07640703966747;12.356813231561308;18.170222666718228;0.4534509651018564;4.5463984438337475
34.65;0.4256008474373493;0.02361111111111111;0.6701809839541326;0.14058812164068524;68.13736481697572;910.09542881736;2.935193024711895;2.9464962892262774;63.78966898192675;10.91311588431325;10.49341152285157;15.492389066355983;13.041739395374002;17.66726230930352;0.4511466538077849;4.551533828992281
34.7;0.4238661595162458;0.02361111111111111;0.6191733947981533;0.13805026730396208;66.73002511384456;904.670491042166;2.9342259798791552;2.9528430496212685;64.07409827384237;10.892564783616715;10.461233458734519;15.35166431942359;12.636440390842468;17.585763627465894;0.4517369474483533;4.549946358069171
34.75;0.4217794817674022;0.02361111111111111;0.6090234997868302;0.13551241296723893;65.33024843592366;899.9721919224405;2.935093668939991;2.9623854215942553;64.3548384901277;10.873383430819349;10.429923461844368;15.213250496860988;12.243130181829253;17.504280071678696;0.45217663945401904;4.548547245543044
34.800000000000004;0.41898882436308804;0.02361111111111111;0.6015213263034589;0.13297455863051577;63.94559780842286;896.7271701136332;2.939630825787923;2.9783190167231384;64.62820055515259;10.856941573820292;10.40034959940799;15.079458523037845;11.873797563852337;17.42282676799234;0.45231512818988395;4.547524849810877
34.85;0.4162370527943428;0.02361111111111111;0.5940191528200875;0.13043670429379262;62.5602329555029;893.4203139042986;2.943738558905816;2.9941662231408634;64.90880972356824;10.83960932227982;10.370443035605405;14.943998943040853;11.504617855297225;17.339509865257792;0.4524572432032925;4.546585914335916
34.9;0.41357456873589865;0.02361111111111111;0.5865169793367162;0.12789884995706946;61.1748673234221;890.0531144097041;2.9469840876203954;3.0100177701156903;65.20311622715744;10.820360799573402;10.33961569105525;14.805186348882103;11.135938890920004;17.252541508565443;0.4525932390200285;4.545744355901057
34.95;0.4117230656089901;0.02361111111111111;0.5951390967239192;0.1253609956203463;59.75798813416935;887.3470730039058;2.9467215293925353;3.0322873178552556;65.52345975461544;10.790634698494108;10.298700328751572;14.658848585917115;10.78356894256991;17.158610555697155;0.4523999576303779;4.54335240768777
35.0;0.409370285834535;0.02361111111111111;0.6104275744579342;0.12282314128362315;58.73750871794602;890.5779396216656;2.9560097610486933;3.06838290143128;65.93857711257724;10.745734161674935;10.212336531509484;14.483769344676732;10.460219659755984;17.044540827019375;0.450230714165079;4.538504582517025
35.050000000000004;0.4083700183355484;0.02361111111111111;0.600344118737083;0.1202852869469;59.398912995969624;902.1259481854569;2.9659434269740608;3.0953397105724267;66.12316597012898;10.711132178452095;10.138473700009014;14.432684419122992;10.500180621350992;17.00134829012372;0.4468713286214714;4.533647376384891
35.1;0.40749799931642533;0.02361111111111111;0.590260663016231;0.11774743261017684;60.062608970794706;913.7986696414024;2.976505231906749;3.121821928577879;66.31358840606569;10.675603780671759;10.063765281266702;14.381980343615108;10.534247676149377;16.959259995827637;0.44356769824607695;4.528680112320142
35.15;0.4066259802973025;0.02361111111111111;0.5801772072953799;0.11520957827345368;60.726304945619795;925.4713910973481;2.987067036839437;3.1483041465833317;66.50401084200242;10.640075382891423;9.989056862524395;14.331276268107219;10.568314730947762;16.91717170153155;0.4402640678706826;4.523712848255393
35.2;0.4057539612781794;0.02361111111111111;0.5781010353989295;0.11267172393673053;61.39000092044477;937.1441125532933;2.9976288417721255;3.1747863645887837;66.69443327793915;10.604546985111083;9.914348443782087;14.280572192599335;10.602381785746152;16.875083407235465;0.4369604374952882;4.518745584190643
35.25;0.4048819422590566;0.02361111111111111;0.5786189556475227;0.11013386960000737;62.05369689526988;948.8168340092388;3.0081906467048145;3.201268582594235;66.8848557138759;10.569018587330746;9.839640025039781;14.229868117091451;10.636448840544531;16.83299511293938;0.43365680711989385;4.513778320125893
35.300000000000004;0.404728562028224;0.02361111111111111;0.579136875896116;0.10759601526328422;62.59767576143618;958.8388350808649;3.0222100779717396;3.230028069290964;67.0093524192074;10.5190065434046;9.77175229269213;14.204994210814496;10.69151339045126;16.819181444024053;0.4309177248277832;4.509520713135675
35.35;0.40602379639126285;0.02361111111111111;0.5796547961447092;0.10505816092656106;62.311085387080965;956.981593148255;3.029935012160964;3.2463527534325936;66.90529100362127;10.492840399525171;9.77676627899478;14.26795762105571;10.761034549579504;16.876514795564926;0.4313859902583906;4.50991451061049
35.4;0.40731903075430154;0.02361111111111111;0.5801727163933025;0.1025203065898379;62.02449501272578;955.1243512156449;3.037659946350187;3.2626774375742222;66.80122958803516;10.466674255645744;9.781780265297428;14.330921031296926;10.830555708707745;16.933848147105792;0.43185425568899793;4.510308308085305
35.45;0.40861426511734045;0.02361111111111111;0.5818374119015353;0.09998245225311475;61.73790463837058;953.2671092830349;3.0453848805394115;3.2790021217158514;66.69716817244903;10.44050811176632;9.786794251600076;14.393884441538141;10.90007686783599;16.99118149864666;0.4323225211196053;4.51070210556012
35.5;0.40990949948037886;0.02361111111111111;0.5949662071692909;0.0974445979163916;61.451314264015416;951.4098673504259;3.0531098147286335;3.2953268058574823;66.59310675686288;10.414341967886887;9.791808237902725;14.456847851779354;10.969598026964226;17.048514850187523;0.4327907865502123;4.511095903034937
35.550000000000004;0.4110973220809459;0.02361111111111111;0.6080950024370466;0.09490674357966844;61.17987242399034;949.8280115832272;3.0604107662957323;3.3122136886027684;66.4905303864958;10.386266011739586;9.795961452411095;14.518250205855933;11.03493287084477;17.10373727344099;0.43306802554413304;4.511455138536126
35.6;0.41223034223536154;0.02361111111111111;0.6212237977048023;0.09236888924294528;60.91909566768231;948.0443008214262;3.0671981450329304;3.3283053714538187;66.37836773628321;10.358378190060629;9.801170360579679;14.579753396042252;11.098457507774683;17.157499887222293;0.43336220185610796;4.511998137810235
35.65;0.41333596116670224;0.02361111111111111;0.634352592972558;0.08983103490622213;60.66365145323275;946.159662562325;3.0737287373551805;3.3439994543577547;66.26141194614793;10.330584435615833;9.806907115578367;14.641307004283433;11.161077041229294;17.210532596267534;0.43366484682710954;4.512633018970808
35.7;0.4144415800980429;0.02361111111111111;0.6474813882403136;0.08729318056949897;60.408207238783234;944.2750243032233;3.080259329677431;3.359693537261692;66.14445615601265;10.302790681171043;9.812643870577054;14.702860612524617;11.223696574683903;17.263565305312763;0.4339674917981114;4.513267900131379
35.75;0.41554719902938353;0.02361111111111111;0.6606101835080693;0.08475532623277582;60.15276302433366;942.3903860441218;3.0867899219996815;3.3753876201656285;66.02750036587737;10.274996926726248;9.81838062557574;14.7644142207658;11.286316108138509;17.316598014357997;0.43427013676911314;4.513902781291951
35.800000000000004;0.4166528179607242;0.02361111111111111;0.673738978775825;0.08221747189605266;59.8973188098841;940.5057477850206;3.093320514321931;3.391081703069565;65.91054457574207;10.247203172281454;9.824117380574421;14.825967829006983;11.348935641593116;17.369630723403226;0.43457278174011493;4.514537662452522
35.85;0.41775843689206493;0.02361111111111111;0.6868677740435807;0.07967961755932951;59.641874595434544;938.6211095259192;3.099851106644182;3.4067757859735024;65.79358878560679;10.219409417836657;9.82985413557311;14.887521437248166;11.411555175047726;17.422663432448456;0.43487542671111656;4.515172543613094
35.9;0.4188640558234054;0.02361111111111111;0.6999965693113364;0.07714176322260635;59.38643038098498;936.7364712668175;3.106381698966433;3.422469868877439;65.67663299547148;10.191615663391863;9.835590890571794;14.949075045489352;11.474174708502337;17.475696141493692;0.43517807168211836;4.515807424773665
35.95;0.41996967475474606;0.02361111111111111;0.713125364579092;0.0746039088858832;59.13098616653542;934.8518330077159;3.1129122912886826;3.4381639517813745;65.55967720533623;10.163821908947073;9.841327645570479;15.010628653730535;11.536794241956944;17.528728850538922;0.43548071665312016;4.516442305934237
36.0;0.42112338191414056;0.02361111111111111;0.7262541598468477;0.07206605454916004;58.67619943267568;931.2265906591739;3.1201148787764206;3.456758900553367;65.46758167143189;10.132734922821959;9.839648800559823;15.060925529790113;11.591420090422673;17.575946674176947;0.43588453014347595;4.51592914381204
36.050000000000004;0.4184474606261543;0.02361111111111111;0.6739195715632889;0.06952820021243689;58.06364655071939;919.5255789904762;3.1257347201399637;3.457588650932511;65.51385715080976;10.091976580536159;9.8461125203017;15.056957038188816;11.585351274912572;17.588222947299656;0.43756184878509347;4.51737517922628
36.1;0.40767943192520406;0.02361111111111111;0.5655116003293236;0.06699034587571373;57.46323192459927;895.383909738957;3.1254391408113573;3.417659652113961;65.8753520234977;10.025894230595819;9.868831120327012;14.928836332974562;11.456581218622068;17.515398917847474;0.44144488431583573;4.523004202990143
36.15;0.40760132045606534;0.02361111111111111;0.5702100683223055;0.06445249153899058;57.11814138080997;892.831966823754;3.132011778088484;3.4277825668107655;65.85352803408472;9.992121756228354;9.865121337559286;14.945592920996312;11.4906710348548;17.538794942409844;0.4419019460791728;4.522547677988025
36.2;0.40752320898692684;0.02361111111111111;0.5865157237824512;0.06191463720226742;56.77305083702067;890.2800239085512;3.13858441536561;3.43790548150757;65.83170404467174;9.958349281860887;9.86141155479156;14.962349509018054;11.524760851087548;17.56219096697222;0.44235900784250987;4.52209115298591
36.25;0.40744509751778835;0.02361111111111111;0.6028213792425987;0.059376782865544264;56.4279602932314;887.7280809933485;3.1451570526427375;3.4480283962043745;65.80988005525876;9.924576807493422;9.857701772023836;14.979106097039807;11.55885066732029;17.585586991534594;0.44281606960584674;4.521634627983793
36.300000000000004;0.4073669860486499;0.02361111111111111;0.6191270347027444;0.05683892852882111;56.08286974944201;885.1761380781453;3.151729689919866;3.4581513109011808;65.78805606584574;9.890804333125963;9.853991989256114;14.995862685061574;11.592940483553042;17.60898301609699;0.44327313136918395;4.521178102981675
36.35;0.40738953853122034;0.02361111111111111;0.6354326901628902;0.05430107419209795;55.66712300137519;882.4185157866265;3.1594687276592315;3.4691548649585537;65.73707087201626;9.85984940876336;9.852703398583063;15.027326592736252;11.6363760132451;17.646016238574557;0.44387938064441923;4.520874897290858
36.4;0.4148335987837368;0.020833333333333332;0.5579051666763435;0.2869815807446576;58.024444036996734;923.357993629518;3.0531329210091678;3.477386500563964;68.09198518484673;10.379413748987554;9.592878060363631;14.05288139269364;11.232479564436362;16.754285071403043;0.4295069256271499;4.486995990283675
36.45;0.4147045371604505;0.020833333333333332;0.5580272679267727;0.2878924696635411;57.746728256076615;922.1155676741013;3.0533840940973516;3.4776811232687597;68.14460647703417;10.369142899728006;9.583088189643004;14.036093217492514;11.219857821989153;16.744201965634044;0.42947908404525503;4.485700885190522
36.5;0.4145754755371642;0.020833333333333332;0.5581493691772018;0.28880335858242456;57.469012475156525;920.8731417186845;3.053635267185536;3.4779757459735547;68.19722776922158;10.358872050468461;9.573298318922378;14.01930504229139;11.20723607954194;16.734118859865045;0.42945124246336014;4.4844057800973705
36.550000000000004;0.414327456575488;0.020833333333333332;0.5582714704276309;0.28971424750130803;57.20317415138683;919.7214838704266;3.0546910591196386;3.4792937833717503;68.24502554113802;10.35280217086068;9.566291729478458;13.998849283605425;11.191367870865186;16.723300963177213;0.42953057937582806;4.483449735590286
36.6;0.41407943761381183;0.020833333333333332;0.5583935716780601;0.2906251364201915;56.93733582761713;918.5698260221686;3.0557468510537413;3.4806118207699455;68.29282331305444;10.346732291252897;9.559285140034538;13.978393524919461;11.17549966218843;16.712483066489376;0.429609916288296;4.4824936910832
36.65;0.41383141865213574;0.020833333333333332;0.5585156729284892;0.29153602533907497;56.67149750384744;917.4181681739107;3.0568026429878445;3.4819298581681406;68.34062108497089;10.340662411645114;9.552278550590616;13.957937766233503;11.159631453511677;16.701665169801547;0.4296892532007639;4.481537646576116
36.7;0.41358339969045943;0.020833333333333332;0.5586377741789184;0.2848883773444859;56.405659180077734;916.266510325653;3.0578584349219473;3.483247895566336;68.3884188568873;10.33459253203733;9.545271961146693;13.937482007547539;11.143763244834924;16.69084727311371;0.42976859011323193;4.480581602069031
36.75;0.4133353807287833;0.020833333333333332;0.5587598754293475;0.27598212144639067;56.139820856308035;915.1148524773954;3.0589142268560514;3.4845659329645318;68.43621662880373;10.328522652429546;9.538265371702773;13.917026248861573;11.12789503615817;16.68002937642587;0.4298479270256997;4.479625557561945
36.800000000000004;0.41308736176710714;0.020833333333333332;0.5588819766797767;0.26707586554829543;55.87398253253834;913.9631946291372;3.0599700187901537;3.485883970362726;68.48401440072016;10.322452772821766;9.531258782258854;13.896570490175614;11.112026827481419;16.669211479738042;0.42992726393816766;4.478669513054859
36.85;0.41283934280543094;0.020833333333333332;0.5590040779302058;0.2581696096502002;55.60814420876864;912.8115367808792;3.0610258107242556;3.4872020077609216;68.53181217263658;10.31638289321398;9.524252192814933;13.876114731489652;11.09615861880466;16.658393583050202;0.4300066008506356;4.477713468547775
36.9;0.40212454846254914;0.019444444444444445;0.5445823249144423;0.24926335375210495;56.08679579202925;929.2282654337321;3.0290045124386222;3.567380743131859;69.65271690223402;10.19683163458935;9.313548649218905;13.69626273387054;11.281667802982204;16.57668470979243;0.42754829715917086;4.444509874528473
36.95;0.401811960083391;0.019444444444444445;0.5432742452010122;0.24035709785400972;55.807865750112335;928.5823717124582;3.0315574461109103;3.5704735563030456;69.6878582996884;10.192979016442807;9.307143500103852;13.679498656740032;11.268624530056318;16.569347731032803;0.4275731565493;4.443572003818167
37.0;0.4014231071852844;0.019444444444444445;0.5419661654875821;0.23145084195591448;55.523467858134055;927.9773433485633;3.035202592783562;3.5735998314363493;69.692168524449;10.194224972557423;9.304871379031471;13.670298690647181;11.258203577968871;16.568385721586733;0.4276138543885374;4.443074584030741
37.050000000000004;0.4017392740015516;0.019444444444444445;0.540658085774152;0.22254458605781924;55.272920856391806;927.1124642469349;3.034930486038959;3.574512841626628;69.68420945758581;10.199364519735374;9.30225481573865;13.669573599692557;11.267071866798018;16.573297458757025;0.42766501599382367;4.442858182279457
37.1;0.4034654802465624;0.019444444444444445;0.5393500060607219;0.2136383301597231;55.09007563512135;925.7278836698388;3.02682387245988;3.5709993219308713;69.65171180747507;10.212291249039977;9.298949368004942;13.685798259014339;11.314518637460171;16.589956689159987;0.4277371051312083;4.443203816600454
37.15;0.4067870510947488;0.019444444444444445;0.5380419263472919;0.2101183381552545;54.97323389610069;924.1893805282707;3.0310843789209834;3.56560765085651;69.5076609742983;10.239552877228764;9.311862757087741;13.749771779732937;11.330817721448065;16.636543301360092;0.4280798273787902;4.44596779701931
37.2;0.4108780882134507;0.019444444444444445;0.5367338466338617;0.21737087393800802;55.541970550148754;930.016131336076;3.0321086267791344;3.5518799553513487;69.32692082568077;10.274430155720468;9.343063474181397;13.83836168683959;11.356435158222967;16.691414976693647;0.42784028609994645;4.451287229130342
37.25;0.41496912533215297;0.019444444444444445;0.5354257669204316;0.22462340972076156;56.11070720419697;935.8428821438807;3.0331328746372845;3.5381522598461856;69.14618067706324;10.309307434212172;9.374264191275055;13.926951593946253;11.382052594997855;16.746286652027198;0.42760074482110244;4.4566066612413735
37.300000000000004;0.419060162450855;0.019444444444444445;0.5341176872070016;0.23187594550351598;56.67944385824503;941.6696329516855;3.034157122495435;3.524424564341023;68.96544052844571;10.344184712703878;9.40546490836871;14.015541501052907;11.407670031772753;16.801158327360753;0.42736120354225876;4.461926093352404
37.35;0.422969188824033;0.019444444444444445;0.5353273915645393;0.23658033084893026;56.95452971864217;944.2154880678779;3.0371588956942057;3.5138530600872926;68.78816409864905;10.377247932238665;9.431685466732205;14.096081521538249;11.433894854359108;16.854326487955078;0.42741878210298073;4.466700469582056
37.4;0.4265141937061631;0.019444444444444445;0.5371141585799841;0.2361884153196735;56.642313991737986;940.1995518008533;3.044115719574218;3.5095939383364168;68.61781510649412;10.406683033859624;9.447945707635386;14.160521768780955;11.461334448568408;16.904087619070946;0.4280706003428333;4.470384734048954
37.45;0.42922695301198804;0.019444444444444445;0.5412157100032666;0.23579649979041678;56.34619674968231;936.8629986507128;3.0531806907632713;3.50662524242954;68.4808089173695;10.428826468813908;9.462652918235534;14.208187124248767;11.466682592561236;16.940485654948706;0.4286466118140565;4.473517454615877
37.5;0.4302752211652054;0.019444444444444445;0.5406876926108737;0.23540458426116;56.08227647732357;934.8852117343375;3.0664619565704037;3.506237398210657;68.41048833430544;10.436386570434864;9.474254068229625;14.222302696166812;11.427847836121185;16.950157500350283;0.4290710097480212;4.475547087382852
37.550000000000004;0.4311733121862312;0.019444444444444445;0.548171095550062;0.23501266873190324;55.77155819553021;931.9403582525978;3.081325749656936;3.5051079424808527;68.36186607047647;10.441912866523413;9.486146235995951;14.226353927167851;11.379547237726156;16.950683213792882;0.4294690354650064;4.477724140232174
37.6;0.4318057052041488;0.019444444444444445;0.5596531182527542;0.23462075320264653;55.378043435506314;927.2845408475212;3.0989893986993318;3.502666404847113;68.35163314067873;10.443840891285396;9.498553281359316;14.212599016546525;11.31449938048773;16.9350273091542;0.4298204026442584;4.480162013227187
37.65;0.43243809822206664;0.019444444444444445;0.5711351409554482;0.23422883767338976;54.984528675482416;922.6287234424451;3.116653047741727;3.500224867213374;68.34140021088096;10.445768916047374;9.51096032672268;14.198844105925193;11.249451523249297;16.919371404515523;0.43017176982351063;4.4825998862222
37.7;0.4328288888996263;0.019444444444444445;0.5826171636581421;0.23383692214413299;54.632492915677325;918.2625471727757;3.133862673859174;3.4967466253926793;68.31860616352347;10.449503173113746;9.524492519336173;14.191371723705759;11.19538478027265;16.909575031069078;0.43056445304220453;4.485186943827395
37.75;0.4330988784070065;0.019444444444444445;0.5940991863608343;0.23344500661487627;54.3011966559816;914.0411914708109;3.150845288514147;3.492750031478505;68.2895315573861;10.454140546332308;9.53858728557473;14.187040605687278;11.146808594426902;16.90270842321876;0.4309777942806197;4.487848593737678
37.800000000000004;0.43336886791438706;0.019444444444444445;0.6055812090635282;0.2330530910856195;53.969900396285894;909.8198357688458;3.1678279031691203;3.4887534375643328;68.2604569512487;10.45877791955087;9.552682051813282;14.182709487668793;11.09823240858116;16.895841815368435;0.43139113551903474;4.490510243647963
37.85;0.4336388574217673;0.019444444444444445;0.6170632317662204;0.23266117555636273;53.63860413659016;905.5984800668809;3.184810517824093;3.4847568436501595;68.23138234511131;10.463415292769437;9.566776818051839;14.178378369650305;11.049656222735408;16.888975207518115;0.4318044767574499;4.493171893558246
37.9;0.4339088469291477;0.019444444444444445;0.6285452544689143;0.23226926002710602;53.307307876894455;901.3771243649156;3.2017931324790667;3.4807602497359866;68.20230773897393;10.468052665987997;9.580871584290394;14.174047251631817;11.001080036889663;16.88210859966779;0.4322178179958649;4.495833543468531
37.95;0.4350184419360287;0.018055555555555554;0.6245871404677352;0.23187734449784925;55.060159143323126;931.6608695148724;3.2396131013231915;3.53053899024535;68.43636234790513;10.4283443950304;9.53323730955692;13.972752549847419;10.653634836972286;16.664883852357033;0.4275478563326318;4.491347648230275
38.0;0.43412758075705743;0.018055555555555554;0.6206290264665517;0.23148542896859248;54.94565909488309;930.7431290374109;3.2435650267842013;3.5276326741132453;68.42805433474936;10.430043469513738;9.544263052202384;13.958466357732505;10.653633802738439;16.653101264342915;0.427382925378016;4.49306315668506
38.050000000000004;0.4332367195780862;0.018055555555555554;0.6166709124653678;0.2310935134393357;54.83115904644307;929.8253885599496;3.2475169522452103;3.5247263579811414;68.4197463215936;10.431742543997075;9.555288794847844;13.944180165617585;10.653632768504592;16.64131867632879;0.4272179944234;4.494778665139844
38.1;0.43234585839911505;0.018055555555555554;0.6127127984641838;0.230701597910079;54.71665899800302;928.907648082488;3.251468877706219;3.5218200418490353;68.41143830843784;10.43344161848041;9.566314537493309;13.929893973502667;10.653631734270748;16.629536088314673;0.4270530634687842;4.496494173594629
38.15;0.4319420280684285;0.018055555555555554;0.6087546844630003;0.23030968238082222;54.717642426169625;930.7106866831468;3.2590737047646545;3.5222254356788962;68.3663227115279;10.444829674266694;9.58439210926522;13.936874962563527;10.69204725018084;16.628185026304276;0.42657000958786023;4.499031340519936
38.2;0.43153819773774227;0.018055555555555554;0.6047965704618163;0.22991776685156545;54.71862585433634;932.5137252838077;3.2666785318230915;3.5226308295087607;68.32120711461793;10.456217730052982;9.602469681037137;13.943855951624396;10.730462766090954;16.626833964293887;0.42608695570693567;4.501568507445244
38.25;0.43113436740705613;0.018055555555555554;0.6008384564606324;0.22952585132230874;54.719609282503036;934.3167638844684;3.2742833588815285;3.523036223338624;68.276091517708;10.467605785839273;9.620547252809054;13.950836940685265;10.76887828200107;16.6254829022835;0.42560390182601143;4.504105674370552
38.300000000000004;0.4335377746619273;0.016666666666666666;0.5968803424594489;0.22913393579305197;56.03728461530259;966.3879381994669;3.2966454020934193;3.579910946928788;67.73112518231386;10.618970381567786;9.691712219383009;14.162938022925458;11.013920132922285;16.7889206047403;0.4248301376770214;4.514145308695419
38.35;0.4334544225560686;0.016666666666666666;0.5929222284582649;0.2287420202637952;56.277480430599105;971.6347082777187;3.2981714961365487;3.5813826819047603;67.65469560450195;10.633481355046408;9.706567994599688;14.181370326292125;11.07220360849157;16.797456954229048;0.4241930015346757;4.516183128555004
38.400000000000006;0.43337107045020967;0.016666666666666666;0.588964114457081;0.22835010473453848;56.51767624589561;976.8814783559706;3.299697590179679;3.5828544168807324;67.57826602669009;10.647992328525033;9.721423769816367;14.199802629658791;11.13048708406086;16.80599330371779;0.42355586539232987;4.518220948414588
38.45;0.43328771834435104;0.016666666666666666;0.5850060004558975;0.2279581892052817;56.75787206119211;982.128248434222;3.301223684222808;3.5843261518567044;67.50183644887822;10.662503302003657;9.736279545033044;14.218234933025457;11.188770559630152;16.814529653206534;0.4229187292499841;4.5202587682741715
38.5;0.4332043662384923;0.016666666666666666;0.5810478864547135;0.22756627367602494;56.99806787648862;987.3750185124741;3.3027497782659387;3.5857978868326765;67.42540687106636;10.67701427548228;9.751135320249723;14.236667236392128;11.24705403519944;16.82306600269528;0.4222815931076384;4.522296588133757
38.550000000000004;0.4331210141326336;0.016666666666666666;0.5782097999352136;0.22717435814676823;57.238263691785114;992.6217885907257;3.304275872309068;3.5872696218086495;67.34897729325449;10.691525248960907;9.765991095466399;14.255099539758795;11.305337510768728;16.83160235218402;0.4216444569652927;4.524334407993341
38.6;0.4330376620267749;0.016666666666666666;0.5799965669506584;0.22678244261751146;57.47845950708162;997.8685586689776;3.3058019663521976;3.5887413567846203;67.27254771544261;10.70603622243953;9.780846870683078;14.27353184312546;11.363620986338015;16.840138701672767;0.42100732082294695;4.526372227852925
38.650000000000006;0.4329543099209161;0.016666666666666666;0.5817833339661032;0.2263905270882547;57.71865532237812;1003.1153287472295;3.307328060395328;3.590213091760593;67.19611813763073;10.720547195918153;9.795702645899757;14.291964146492125;11.421904461907308;16.84867505116151;0.42037018468060117;4.5284100477125095
38.7;0.4328709578150575;0.016666666666666666;0.5835701009815479;0.22599861155899792;57.95885113767463;1008.3620988254812;3.3088541544384573;3.591684826736565;67.11968855981887;10.735058169396778;9.810558421116433;14.310396449858795;11.480187937476593;16.857211400650254;0.41973304853825555;4.530447867572094
38.75;0.4327876057091986;0.016666666666666666;0.5853568679969927;0.2256066960297412;58.19904695297114;1013.6088689037327;3.310380248481587;3.5931565617125365;67.04325898200702;10.749569142875401;9.825414196333112;14.32882875322546;11.538471413045883;16.865747750138997;0.41909591239590976;4.532485687431678
38.800000000000004;0.4327042536033399;0.016666666666666666;0.5871436350124375;0.22521478050048443;58.43924276826763;1018.8556389819846;3.311906342524717;3.5946282966885086;66.96682940419512;10.764080116354025;9.840269971549793;14.34726105659213;11.596754888615168;16.874284099627744;0.4184587762535641;4.5345235072912615
38.85;0.4326209014974813;0.016666666666666666;0.5889304020278823;0.22482286497122766;58.67943858356414;1024.1024090602366;3.313432436567846;3.596100031664481;66.89039982638324;10.77859108983265;9.855125746766468;14.365693359958792;11.655038364184463;16.882820449116487;0.4178216401112184;4.536561327150847
38.900000000000006;0.43253754939162253;0.016666666666666666;0.590717169043327;0.22443094944197095;58.91963439886066;1029.3491791384884;3.3149585306109763;3.5975717666404528;66.81397024857138;10.793102063311274;9.869981521983144;14.384125663325463;11.713321839753752;16.89135679860523;0.4171845039688726;4.538599147010431
38.95;0.43245419728576384;0.016666666666666666;0.5925039360587718;0.22403903391271418;59.15983021415715;1034.5959492167403;3.3164846246541058;3.5990435016164244;66.73754067075951;10.8076130367899;9.884837297199825;14.40255796669213;11.771605315323034;16.899893148093977;0.41654736782652696;4.540636966870014
39.0;0.43233061572162645;0.016666666666666666;0.5942907030742166;0.2236471183834574;59.399548589314826;1039.827635751593;3.3178949151509425;3.600556298053954;66.66126812686177;10.822040022203955;9.899612097342294;14.420398271119893;11.828861013625714;16.907981873015142;0.4159080279511915;4.542675467917042
39.050000000000004;0.430799003117653;0.016666666666666666;0.5960774700896612;0.2232552028542007;59.62255655961243;1044.5313982674695;3.3152520815272695;3.603506245646084;66.59049176995961;10.833527425358005;9.911552769887301;14.417518612684843;11.850144507594946;16.900403738070242;0.4151915574212146;4.544737810524554
39.1;0.4292673905136797;0.016666666666666666;0.597864237105106;0.22286328732494393;59.84556452991003;1049.2351607833455;3.312609247903597;3.606456193238212;66.51971541305743;10.845014828512054;9.923493442432308;14.414638954249781;11.871428001564178;16.892825603125335;0.41447508689123785;4.546800153132065
39.150000000000006;0.4277357779097064;0.016666666666666666;0.5996510041205507;0.22247137179568716;60.06857250020764;1053.9389232992214;3.309966414279924;3.609406140830341;66.44893905615525;10.8565022316661;9.935434114977312;14.411759295814727;11.892711495533412;16.885247468180427;0.41375861636126093;4.548862495739576
39.2;0.4245499441519855;0.016666666666666666;0.6014377711359955;0.22207945626643044;60.261339392267026;1058.6851096921207;3.3099936881291048;3.613683456792701;66.35317207926079;10.865912455170465;9.943156607630808;14.422237739912466;11.865220541413185;16.887996248301707;0.41305760292378274;4.5501794704377945
39.25;0.42063625308660985;0.016666666666666666;0.6032245381514403;0.22168754073717367;60.44080020990143;1063.44996259091;3.3111958092663514;3.6185448148379673;66.24640922956964;10.874408719628955;9.949023101132022;14.438593749124683;11.816268830133401;16.895288871052145;0.41236339060700394;4.55116848325592
39.300000000000004;0.41672256202123387;0.016666666666666666;0.6050113051668851;0.2212956252079169;60.62026102753588;1068.2148154896993;3.312397930403597;3.6234061728832336;66.13964637987847;10.882904984087446;9.95488959463324;14.454949758336895;11.767317118853619;16.90258149380258;0.4116691782902253;4.552157496074044
39.35;0.4164479864882067;0.015277777777777777;0.6053502811351956;0.2209037096786602;59.17596534720935;1036.6927535786563;3.3033642848103137;3.6470330966019016;66.04873928655165;10.969460686611386;9.94683825338223;14.650902641651525;11.767789600028227;17.05155712226061;0.4127087869136899;4.540207229492557
39.400000000000006;0.41166741504761445;0.015277777777777777;0.6027936750092122;0.22051179414940342;59.46267451106859;1041.5652357847428;3.302381491063479;3.6477582207957124;65.95895566945164;10.969818341572221;9.949495382631588;14.67000793765232;11.712052823877046;17.061857720933048;0.41204459406082633;4.5405424260587814
39.45;0.40375329597597337;0.015277777777777777;0.6002370688832288;0.22065170950466328;60.26370304731042;1054.7033613080675;3.2915612692857397;3.6411384057701097;65.91976405891116;10.965951976825194;9.955236854062072;14.678446445244425;11.69317391080483;17.04758001976919;0.41050915824394957;4.5411979861998155
39.5;0.39593587342878406;0.015277777777777777;0.5976804627572454;0.22185528662896659;61.146517181468155;1067.6869925801418;3.2770139459314067;3.63236222622253;65.9255093752433;10.95331123233602;9.953757732465505;14.677952308419973;11.671771407651503;17.023273924060735;0.408882168252207;4.540651160144309
39.550000000000004;0.3881184508815949;0.015277777777777777;0.595123856631262;0.2230588637532699;62.029331315625875;1080.6706238522156;3.2624666225770755;3.6235860466749514;65.93125469157543;10.940670487846846;9.952278610868932;14.67745817159553;11.650368904498173;16.99896782835228;0.4072551782604647;4.540104334088804
39.6;0.3803010283344055;0.015277777777777777;0.5925672505052786;0.2242624408775732;62.91214544978363;1093.6542551242894;3.2479192992227435;3.614809867127373;65.93700000790759;10.928029743357673;9.950799489272363;14.676964034771077;11.628966401344853;16.974661732643824;0.40562818826872243;4.539557508033299
39.650000000000006;0.3724836057872164;0.015277777777777777;0.5900106443792952;0.2254660180018765;63.79495958394145;1106.637886396363;3.23337197586841;3.606033687579793;65.94274532423971;10.915388998868497;9.949320367675794;14.676469897946628;11.607563898191527;16.950355636935374;0.4040011982769801;4.5390106819777944
39.7;0.3646661832400273;0.015277777777777777;0.5874540382533113;0.2266695951261799;64.67777371809916;1119.6215176684368;3.2188246525140785;3.5972575080322144;65.94849064057185;10.902748254379322;9.947841246079225;14.675975761122176;11.586161395038198;16.926049541226913;0.4023742082852376;4.53846385592229
39.75;0.35684876069283794;0.015277777777777777;0.5848974321273279;0.22501579746613132;65.56058785225693;1132.6051489405106;3.204277329159747;3.588481328484635;65.95423595690399;10.890107509890148;9.946362124482654;14.675481624297726;11.564758891884868;16.901743445518466;0.4007472182934953;4.537917029866785
39.800000000000004;0.349031338145649;0.015277777777777777;0.5823408260013445;0.18870686292657624;66.44340198641466;1145.5887802125847;3.189730005805414;3.579705148937057;65.95998127323611;10.877466765400971;9.944883002886087;14.674987487473281;11.543356388731551;16.877437349810005;0.3991202283017531;4.537370203811279
39.85;0.3412139155984597;0.015277777777777777;0.5797842198753611;0.15239792838702115;67.32621612057238;1158.5724114846582;3.1751826824510814;3.570928969389477;65.96572658956826;10.8648260209118;9.94340388128952;14.674493350648829;11.52195388557822;16.85313125410155;0.39749323831001054;4.536823377755774
39.900000000000006;0.3453691962637014;0.013888888888888888;0.5772276137493777;0.11608899384746607;69.52814631041132;1112.0765825842172;2.930936080735875;3.317789078863741;67.74275675387213;10.717754138762634;9.858917590243232;14.038010658399449;10.976157365185449;16.48159546228646;0.40725214038854907;4.525953565469792
39.95;0.35210089415622087;0.0125;0.5746710076233943;0.11718573868694138;69.461282083105;1079.568449786915;2.826599562781427;3.2800947329024215;69.11190486088697;10.411930851337608;9.50936848330172;13.883049774191795;10.96757055903446;16.508857468649225;0.4113167844425637;4.45946353805057
40.0;0.3514638724914268;0.0125;0.5721144014974109;0.1182824835265156;69.98647034930471;1085.4075586361428;2.814050790008072;3.273483969636912;69.22225508036435;10.380385179749737;9.492083888282048;13.852128818009513;10.96558254837337;16.478676667035852;0.41061906172236895;4.456291894520386
40.050000000000004;0.3374533835661284;0.011111111111111112;0.5695577953714275;0.11937922836608983;73.2619806260567;1119.0853716965344;2.730783834278201;3.2627611398201215;68.66146942280886;10.36428279965942;9.59772703161801;13.727678235682362;10.649302967957347;16.335266399070882;0.4098655757027217;4.483498502043526
40.1;0.33729796888180164;0.011111111111111112;0.5670011892454436;0.12047597320566394;73.85612021989455;1127.2064581684463;2.7222495944785816;3.258161613757351;68.78218852515894;10.327317939852836;9.580437050482246;13.68533532960565;10.607404675555799;16.29052806238441;0.40901819152869245;4.480781405436248
40.150000000000006;0.33714255419747496;0.011111111111111112;0.5644445831194602;0.12157271804523817;74.45025981373237;1135.327544640358;2.7137153546789614;3.2535620876945828;68.90290762750902;10.290353080046254;9.563147069346485;13.642992423528938;10.56550638315425;16.245789725697943;0.40817080735466327;4.478064308828968
40.2;0.3369871395131482;0.011111111111111112;0.5618879769934768;0.1226694628848124;75.04439940757021;1143.4486311122696;2.7051811148793403;3.2489625616318114;69.02362672985909;10.253388220239671;9.545857088210724;13.600649517452231;10.523608090752704;16.20105138901147;0.40732342318063397;4.47534721222169
40.25;0.3368317248288215;0.011111111111111112;0.5593313708674934;0.12376620772438651;75.63853900140806;1151.5697175841813;2.69664687507972;3.2443630355690427;69.14434583220917;10.216423360433089;9.52856710707496;13.558306611375519;10.481709798351158;16.156313052324997;0.4064760390066049;4.472630115614411
40.300000000000004;0.33904645561331925;0.011111111111111112;0.55677476474151;0.12486295256396074;76.2770042286287;1160.8746956358202;2.6863128588631033;3.242638086728191;69.34522985631746;10.15850730837623;9.48806017362932;13.486969480261685;10.438138257067353;16.0962583594538;0.40523489220821896;4.466191102110925
40.35;0.34254219856472157;0.011111111111111112;0.5542181586155266;0.12595969740353496;76.84885969871888;1169.4076521788697;2.6698759731844204;3.240178290772167;69.56294205024548;10.088522527923695;9.42226993384071;13.401642639215924;10.418777939259394;16.024827213862302;0.40362152362101994;4.455402275252345
40.400000000000006;0.3471640182528315;0.011111111111111112;0.5516615524895432;0.12705644224310908;77.3914581484664;1177.6858133305486;2.6548050640623977;3.238372924786581;69.74279723528173;10.026143941008304;9.36016705190788;13.328779077593957;10.394350167840166;15.96199948209981;0.4020843600588398;4.445407212814497
40.45;0.3523488763093021;0.011111111111111112;0.5491049463635593;0.1281531870826833;77.91942808804265;1185.8365767865394;2.6404171432187225;3.2368947737862257;69.90372391587184;9.967568450861531;9.29990784890298;13.26214715568396;10.367388669615236;15.903473457251877;0.40058529900916984;4.435809032587024
40.5;0.3734775779730212;0.009722222222222222;0.5465483402375759;0.12924993192225753;73.70025212373086;1175.280462581324;2.7221640622274714;3.3547383287824273;69.25798777844525;10.036084121001144;9.284437162132324;13.493492064405206;10.65250048466111;16.09560812551228;0.4011851727696555;4.420690194877423
40.550000000000004;0.379231190448373;0.009722222222222222;0.5439917341115925;0.13034667676183165;74.15848505006683;1185.2523028443916;2.7119128609577126;3.3580330296277876;69.36234177285239;9.986421809681335;9.229256137499997;13.436696135217748;10.623991491298055;16.047937829833533;0.3995567020710536;4.411765589394678
40.6;0.38498480292372467;0.009722222222222222;0.5414351279856091;0.13144342160140587;74.6167179764028;1195.2241431074606;2.7016616596879524;3.3613277304731466;69.46669576725954;9.936759498361521;9.174075112867671;13.379900206030287;10.595482497935;16.00026753415479;0.3979282313724516;4.402840983911932
40.650000000000006;0.39073841539907633;0.009722222222222222;0.5388785218596257;0.1325401664409801;75.07495090273882;1205.195983370528;2.6914104584181926;3.3646224313185082;69.57104976166667;9.887097187041709;9.118894088235342;13.323104276842827;10.566973504571951;15.952597238476043;0.3962997606738496;4.393916378429187
40.7;0.3965874393813372;0.009722222222222222;0.5363219157336423;0.13363691128055433;75.47239386793682;1214.0431861981203;2.6815161969977277;3.367519048800746;69.67743286287757;9.837824999513296;9.064310402538517;13.26577907142882;10.539075562080782;15.905127324562883;0.39472945295516476;4.385066842567878
40.75;0.4057758661058505;0.009722222222222222;0.5337653096076589;0.13473365612012844;73.74218819302601;1183.5280787788924;2.6841148303042432;3.3564827485719078;69.85483470222913;9.802207144685761;9.030633579586857;13.189929198083046;10.532564400108345;15.864670772446079;0.3951948495338404;4.378844743457185
40.800000000000004;0.41496429283036423;0.009722222222222222;0.5551335282744958;0.13583040095970267;72.01198251811523;1153.0129713596646;2.68671346361076;3.3454464483430715;70.0322365415807;9.766589289858223;8.996956756635203;13.11407932473728;10.52605323813591;15.824214220329276;0.39566024611251605;4.372622644346493
40.85;0.4241527195548785;0.009722222222222222;0.5819189601011985;0.1369271457992769;70.28177684320421;1122.4978639404364;2.689312096917276;3.3344101481142348;70.20963838093226;9.730971435030682;8.963279933683546;13.03822945139152;10.519542076163475;15.78375766821247;0.3961256426911917;4.366400545235799
40.900000000000006;0.4333411462793917;0.009722222222222222;0.6087043919278976;0.138023890638851;68.5515711682934;1091.9827565212088;2.691910730223792;3.3233738478853967;70.38704022028381;9.695353580203143;8.929603110731891;12.96237957804575;10.51303091419104;15.743301116095665;0.3965910392698674;4.360178446125107
40.95;0.4425295730039055;0.009722222222222222;0.6354898237545967;0.13912063547842524;66.82136549338263;1061.4676491019807;2.694509363530308;3.31233754765656;70.56444205963537;9.659735725375603;8.895926287780236;12.886529704699983;10.506519752218606;15.702844563978863;0.397056435848543;4.353956347014415
41.0;0.4517179997284187;0.009722222222222222;0.6622752555812959;0.14021738031799946;65.09115981847188;1030.952541682753;2.6971079968368223;3.301301247427723;70.74184389898694;9.624117870548064;8.862249464828578;12.810679831354216;10.500008590246171;15.662388011862054;0.3975218324272186;4.3477342479037215
41.050000000000004;0.4436726819874443;0.008333333333333333;0.689060687407995;0.14131412515757358;65.0037520563685;1001.5040899739805;2.588389104559439;3.227738098163368;71.47876586139536;9.30144446278508;8.706431971078691;12.35688495100968;10.451441444097037;15.30920475859161;0.4022051415095849;4.3326351459220485
41.1;0.4504285193037723;0.008333333333333333;0.7158461192346941;0.1424108699971478;65.06017876897239;999.5781313182127;2.572947500301365;3.218087530728379;71.57398467397219;9.254890298819618;8.652642344301759;12.31339343210628;10.46884508846253;15.281255447788666;0.4016021316517859;4.323548893759612
41.150000000000006;0.45718435662010043;0.008333333333333333;0.7426315510613932;0.14350761483672203;65.11660548157631;997.6521726624447;2.5575058960432924;3.2084369632933907;71.66920348654902;9.208336134854157;8.598852717524828;12.269901913202881;10.486248732828019;15.25330613698573;0.40099912179398683;4.314462641597173
41.2;0.38370261240439196;0.005555555555555556;0.5107558544738078;0.14460435967629615;75.76233600574717;1155.3278995002174;2.7223519637433613;3.2939931195111822;67.40320493994665;9.844055641982765;8.859693115403433;13.466446753040815;10.545709440171397;16.076656440645944;0.36546635914047293;4.333483012429633
41.25;0.3868530300182105;0.005555555555555556;0.5081992483478239;0.14570110451587037;75.94733379583319;1152.027787163769;2.71145826315903;3.272990240918203;67.42260684407714;9.824001079431747;8.854553929385915;13.467131291992231;10.520126384432894;16.075095723830554;0.36582935991883536;4.332338783302131
41.300000000000004;0.39000344763202877;0.005555555555555556;0.5056426422218405;0.1467978493554446;76.13233158591923;1148.7276748273207;2.7005645625746997;3.251987362325225;67.44200874820764;9.803946516880728;8.8494147433684;13.467815830943652;10.494543328694387;16.07353500701516;0.36619236069719785;4.33119455417463
41.35;0.39315386524584733;0.005555555555555556;0.5030860360958571;0.1478945941950187;76.31732937600528;1145.4275624908723;2.6896708619903693;3.2309844837322466;67.46141065233815;9.78389195432971;8.844275557350883;13.468500369895072;10.468960272955885;16.07197429019977;0.36655536147556034;4.330050325047129
41.400000000000006;0.3963042828596657;0.005555555555555556;0.5005294299698737;0.14899133903459294;76.50232716609133;1142.1274501544244;2.6787771614060394;3.2099816051392693;67.48081255646865;9.76383739177869;8.839136371333367;13.46918490884649;10.443377217217382;16.07041357338437;0.3669183622539228;4.328906095919629
41.45;0.39945470047348425;0.005555555555555556;0.4979728238438903;0.15008808387416717;76.68732495617735;1138.827337817976;2.667883460821708;3.18897872654629;67.50021446059915;9.743782829227673;8.83399718531585;13.469869447797908;10.417794161478877;16.06885285656898;0.3672813630322853;4.327761866792127
41.5;0.4026051180873026;0.005555555555555556;0.4954162177179069;0.15118482871374128;76.8723227462634;1135.527225481528;2.6569897602373778;3.167975847953312;67.51961636472966;9.723728266676654;8.828857999298334;13.470553986749326;10.392211105740376;16.067292139753587;0.3676443638106478;4.326617637664626
41.550000000000004;0.4057555357011211;0.005555555555555556;0.49754852608432554;0.1522815735533155;77.05732053634944;1132.2271131450796;2.646096059653048;3.1469729693603337;67.53901826886016;9.703673704125634;8.823718813280818;13.471238525700745;10.366628050001868;16.065731422938192;0.36800736458901023;4.325473408537125
41.6;0.4089059533149394;0.005555555555555556;0.5066288496426123;0.15337831839288973;77.24231832643545;1128.927000808631;2.6352023590687166;3.125970090767354;67.55842017299065;9.683619141574615;8.818579627263302;13.471923064652165;10.341044994263365;16.064170706122802;0.3683703653673728;4.324329179409625
41.650000000000006;0.4120563709287579;0.005555555555555556;0.5157091732009;0.15447506323246385;77.4273161165215;1125.626888472183;2.624308658484386;3.1049672121743765;67.57782207712116;9.663564579023598;8.813440441245785;13.472607603603585;10.315461938524864;16.062609989307404;0.3687333661457352;4.323184950282123
41.7;0.41520678854257626;0.005555555555555556;0.5247894967591868;0.15557180807203808;77.61231390660755;1122.3267761357347;2.613414957900056;3.083964333581399;67.59722398125166;9.643510016472577;8.80830125522827;13.473292142555001;10.289878882786358;16.061049272492014;0.3690963669240977;4.322040721154623
41.75;0.4183572061563948;0.005555555555555556;0.5338698203174745;0.1566685529116123;77.79731169669361;1119.0266637992866;2.6025212573157255;3.0629614549884203;67.61662588538216;9.62345545392156;8.803162069210753;13.473976681506421;10.264295827047857;16.05948855567662;0.36945936770246013;4.320896492027121
41.800000000000004;0.4215076237702131;0.005555555555555556;0.5429501438757613;0.15776529775118642;77.98230948677961;1115.726551462838;2.591627556731394;3.041958576395441;67.63602778951267;9.60340089137054;8.798022883193237;13.474661220457838;10.238712771309348;16.057927838861225;0.36982236848082267;4.31975226289962
41.85;0.42465804138403174;0.005555555555555556;0.552030467434049;0.15886204259076064;78.16730727686567;1112.42643912639;2.580733856147064;3.0209556978024636;67.65542969364316;9.583346328819523;8.792883697175721;13.475345759409258;10.213129715570847;16.056367122045835;0.37018536925918516;4.318608033772119
41.900000000000006;0.42780845899785;0.005555555555555556;0.5611107909923359;0.15995878743033487;78.35230506695171;1109.1263267899417;2.5698401555627335;2.9999528192094855;67.67483159777368;9.563291766268504;8.787744511158206;13.476030298360676;10.187546659832345;16.05480640523044;0.3705483700375476;4.3174638046446185
41.95;0.4309588766116686;0.005555555555555556;0.5701911145506235;0.16105553226990899;78.53730285703773;1105.8262144534935;2.5589464549784027;2.9789499406165056;67.69423350190416;9.543237203717487;8.782605325140688;13.476714837312096;10.16196360409384;16.053245688415046;0.3709113708159101;4.3163195755171175
42.0;0.43410929422548683;0.005555555555555556;0.5792714381089104;0.1621522771094832;78.72230064712377;1102.526102117045;2.5480527543940723;2.957947062023528;67.71363540603468;9.523182641166468;8.777466139123174;13.477399376263515;10.136380548355337;16.051684971599656;0.37127437159427257;4.315175346389616
42.050000000000004;0.4372597118393054;0.005555555555555556;0.588351761667198;0.16324902194905744;78.90729843720983;1099.225989780597;2.537159053809742;2.9369441834305503;67.73303731016517;9.503128078615449;8.772326953105656;13.478083915214935;10.110797492616829;16.05012425478426;0.37163737237263506;4.314031117262115
42.1;0.44041012945312374;0.005555555555555556;0.5974320852254849;0.16434576678863155;79.09229622729588;1095.9258774441487;2.526265353225412;2.9159413048375726;67.75243921429568;9.48307351606443;8.767187767088142;13.478768454166351;10.085214436878328;16.048563537968867;0.37200037315099754;4.312886888134614
42.150000000000006;0.44356054706694226;0.005555555555555556;0.6065124087837725;0.16544251162820578;79.27729401738189;1092.6257651077008;2.5153716526410808;2.8949384262445923;67.77184111842618;9.463018953513412;8.762048581070623;13.479452993117771;10.059631381139825;16.047002821153477;0.37236337392936003;4.311742659007113
42.2;0.4357648120856876;0.005555555555555556;0.6155927323420594;0.16653925646778;66.81516086102123;984.9703042896642;2.5937979503954347;2.995847017402906;67.8986315844871;9.767725303171767;9.378450796062031;13.183772551961372;9.768016331234081;15.984605842009506;0.404185361656279;4.424871120871198
42.25;0.44745946778338724;0.004166666666666667;0.624673055900347;0.16763600130735412;75.05105345065549;1163.0128016652332;2.6869850873818266;3.132896023430426;70.57948994965855;9.670435272277649;9.154997192233749;12.13710721125456;9.104592568149377;14.875958246956868;0.3689778842368609;4.416457670373089
42.300000000000004;0.4525122266438062;0.004166666666666667;0.6337533794586339;0.16873274614692835;75.01522575340876;1159.583716130482;2.683084984863575;3.1215709028828846;70.58487852740718;9.667236806989743;9.161504434156443;12.135665834711775;9.076367065026398;14.870405000864608;0.36935563052644277;4.41766287537371
42.35;0.40633159700171206;0.002777777777777778;0.6428337030169216;0.16982949098650257;71.49473088705957;1167.5409599780764;2.8257236989478445;3.3661165534932014;67.76405417886095;9.898987090017503;9.857017514118713;11.50097049007039;9.349033268408588;13.919714251876874;0.3692394100066546;4.568090607219949


==> data/5-l2-c2.csv <==
idx;sim;cnt;upper;lower;sentences;words;nouns;verbs;fleschs;smogs;colemans;aris;linsears;gfs;wrdcnts;mwl
0.0;0.7966283219824313;1.0;0.9872775673866272;0.6040378287434578;53.494343891402714;745.3789592760181;2.715425059347592;2.9373641990983743;61.266776018099634;10.323529411764701;10.033088235294107;17.617760180995468;11.593628039662093;19.53829185520361;0.4735864440099208;4.520642838161741
0.05;0.7811155296654307;1.0;0.9690952911973;0.590987749397755;53.83419336868039;750.7528813679113;2.7159561576391593;2.9473348404141406;62.29139698475105;10.361834206997147;10.006992230466949;17.16344452138024;11.391869125800074;19.180788845204322;0.4722405800626917;4.520842772084105
0.1;0.7694212382466186;1.0;0.9532709265375413;0.5778928279876709;54.41553236994861;756.7877903297043;2.717279329022053;2.9482801186852448;62.39069747209506;10.398409037957327;10.011415338866078;17.07761930980248;11.358060439243019;19.12023251577724;0.47162163714632466;4.5238218114756
0.15000000000000002;0.7591295098740609;1.0;0.9436579334735871;0.5638910589078742;54.43354292796424;758.6483095898681;2.7205437366350482;2.9563890611996673;62.35035976767582;10.409760623903093;10.006946911480162;17.08998172626116;11.36954551706024;19.129151295397822;0.47108570722408355;4.52429046327229
0.2;0.7501187829248607;1.0;0.9321091646750935;0.5522773563861846;55.26982213681406;769.2889669851475;2.7243568862436205;2.957715172531187;62.167522802051465;10.42214354566278;10.02136019585797;17.161912148490778;11.36749174830469;19.183738310977912;0.47036692929324403;4.526571956569083
0.25;0.741955918146416;1.0;0.9229935854673386;0.5462022053901578;55.17284218637168;770.286136937653;2.7270809024236335;2.960168030280864;62.11404544031894;10.419269482596729;10.01966112134247;17.180962043420326;11.401776522286994;19.198821496956345;0.47020721612148675;4.526824621955936
0.30000000000000004;0.7341917545584405;1.0;0.9136780036705427;0.538702436468818;55.324937166773964;772.6656031024057;2.7315050194433006;2.960455795674954;61.99161701282677;10.449378692608166;10.034846976548478;17.210085884207277;11.447496194163168;19.227382151960175;0.47026900963585117;4.5293701693361905
0.35000000000000003;0.7271627509435006;1.0;0.9065971449017525;0.5348494201898575;55.52249748224739;775.9266663076037;2.7329393421388866;2.9622418533487322;61.938294738123545;10.446480492203163;10.032551981488758;17.223297095208707;11.45365669629771;19.236442747544814;0.46966714807442356;4.529234297934451
0.4;0.7203284551205141;1.0;0.9004925099938028;0.5237134907926831;55.725285672519526;778.8515780881812;2.733555199003631;2.9626217796112044;61.87177711844104;10.435809534793847;10.032019182170218;17.249509060430576;11.462266588542775;19.255215456703134;0.46914067014168814;4.529426589196585
0.45;0.7138498494781582;1.0;0.8958619062853331;0.5142357231528045;55.95489207979454;782.1723639116495;2.7345951297600086;2.9632970197720754;61.864185017731856;10.43861137397499;10.0355802399998;17.24023795238815;11.454912047840043;19.245173385768307;0.4685755192748387;4.530726434639126
0.5;0.7077813011361919;1.0;0.8947720812758228;0.5076353941257212;56.19663427903528;786.0716644833684;2.7363216831434203;2.9648790185799654;61.843657611290325;10.444507183720551;10.038198583330777;17.2292794387312;11.46318408742865;19.23809454773705;0.46816387475398463;4.531665029981105
0.55;0.70200637855199;1.0;0.890688378077287;0.5029436531274216;56.4402325238006;789.5409451716627;2.737105769134763;2.9661266155085837;61.83161499754333;10.448064170210875;10.039973752693227;17.217657445724903;11.47029361061655;19.230005936598683;0.4677794470553875;4.5324029572347975
0.6000000000000001;0.69623363799199;1.0;0.8879027937499571;0.4930503219366074;56.61623724436401;791.6108469831494;2.737226910698079;2.9666458496295793;61.86563785161591;10.449510633813516;10.04047191269206;17.18756612753675;11.477144170629982;19.206465532609325;0.4674824311679565;4.533088933846104
0.65;0.6905367300596917;1.0;0.8843299421206327;0.47895246344032105;56.7585307580494;793.0865193520611;2.7358327001372715;2.968042884177644;61.93953533944666;10.443881921901514;10.033139962493195;17.145340491742363;11.491832455521687;19.17479528357054;0.46714113699442616;4.532422303438548
0.7000000000000001;0.6849913945763634;1.0;0.8817366671656742;0.46731623077770024;56.88124761712905;794.506505545313;2.735486140477652;2.969781118755162;61.984481699060986;10.445802788066896;10.02897119704078;17.11164898316368;11.509444827480845;19.15103726474977;0.4668078279872606;4.532233174696208
0.75;0.6799761334503802;1.0;0.8772257017865951;0.4627113044261933;57.12737918612398;797.9048818958222;2.737150351283294;2.9736438088607757;62.03858441937798;10.443934379618783;10.02387144089067;17.077311234700502;11.51085027622261;19.121762587335844;0.4661642169448806;4.53200752816484
0.8;0.6751024295633273;1.0;0.8719209814339541;0.45653982866894094;57.27686767428569;800.0186873190113;2.7396483969008947;2.97810695540197;62.07103576250709;10.443600072584093;10.019269475883032;17.055389015115654;11.522558063730829;19.102417828582386;0.4656575371858617;4.5315083403686875
0.8500000000000001;0.6708776450364805;1.0;0.868867076514812;0.4562846617056772;57.25699571678957;801.0148460015754;2.742143238020383;2.9814704113888144;62.03068171976817;10.451225218432162;10.020854849869815;17.07139183580229;11.53812402335722;19.11234934541946;0.46520211706125675;4.531436121202341
0.9;0.6665545861628093;1.0;0.8648239298174712;0.45470285435610036;57.31637080781516;802.5000792353865;2.7444627045888734;2.9854406347645224;61.99291594640053;10.457773679728511;10.023416817999832;17.08758083931188;11.556553959645473;19.120471884264457;0.4645578743857347;4.531580147086247
0.9500000000000001;0.6620684120265953;1.0;0.859738210769924;0.45135066621255543;57.27410455648454;801.89322955354;2.7444974608545367;2.9848845207705903;61.94601348667313;10.459834274722953;10.023336316289756;17.10910009774653;11.571626462673986;19.138095547927833;0.4645535945857452;4.5316522156694585
1.0;0.6579444569378774;1.0;0.8592940726344174;0.44195098736706884;57.20953752464389;801.4396509222554;2.7463312790912666;2.9863572390238726;61.887694016111354;10.465121000390004;10.02630551821969;17.13257242911206;11.585984483592142;19.157720330118554;0.4644917676256708;4.532248134418109
1.05;0.6540739365560838;1.0;0.8529200898231687;0.44087074967947876;57.202750091512954;801.4524878575871;2.747921054721575;2.987214710797716;61.836933493987566;10.470814422994984;10.031951808202216;17.14745636073136;11.607110620017664;19.169189579396054;0.4645072167637062;4.533399221461931
1.1;0.6502535601245906;0.998868778280543;0.8486363959836436;0.43975523502984704;57.22214180381793;802.3314233915225;2.751890709298426;2.991108249808804;61.846904069125145;10.469282614681727;10.03237841409938;17.139568828045594;11.60893472992766;19.162377007116575;0.4642171236733374;4.533885412038602
1.1500000000000001;0.6466531798309751;0.998868778280543;0.8461019688764134;0.43198318012169934;57.24556764979944;802.8822322304628;2.7540766653908526;2.9929873279897623;61.902984774376336;10.472517020828604;10.02929356428972;17.10759170894451;11.582359977486128;19.1352223327105;0.4638521983534275;4.5338865854389745
1.2000000000000002;0.6433772826197933;0.998868778280543;0.8447025230056362;0.4321591674876892;57.30190846051543;803.8489641692466;2.7561540398512197;2.995227742617751;61.90211175838395;10.485972818016736;10.0336707095875;17.10464667031115;11.586766050885737;19.129713253545194;0.4634857633380189;4.534740941245504
1.25;0.6397465669361294;0.998868778280543;0.8415975911445517;0.4277563903536369;57.286282531551315;803.3166850504632;2.756488460108617;2.9943006199326927;61.88376551749606;10.50193413717859;10.037996297536205;17.10588493748925;11.587749656590946;19.1319819789205;0.4635688036002302;4.535609132408831
1.3;0.6360866950698252;0.998868778280543;0.8378828709394159;0.42617485571256924;57.26959345832529;802.5351510359416;2.758940295296179;2.992967591859448;61.88895621383815;10.515386621105137;10.042206381576783;17.08977699755739;11.589244462940707;19.120204723558796;0.4636171063132201;4.536798133962784
1.35;0.6336839543330107;0.997737556561086;0.8343100193100915;0.4209777425755472;57.27650252017999;802.6636878033079;2.7604898526119324;2.9944007410662574;61.82756975827086;10.537016079699033;10.043866036747824;17.11203949287225;11.604314923266571;19.13613666268698;0.463426606743394;4.536699687105054
1.4000000000000001;0.6307469485042373;0.997737556561086;0.8316440528577511;0.417986296663731;57.25471880024402;801.8685645884211;2.761771489014588;2.9941079048929344;61.76698710403966;10.550869920511031;10.04606185999927;17.13717965312271;11.620333137721635;19.15701143843088;0.46351069403616924;4.536880499822683
1.4500000000000002;0.6283221319762493;0.997737556561086;0.8292686564049551;0.4175092976154952;57.18310700198664;800.329250760046;2.762472243506242;2.9943940062795154;61.733655739408285;10.556349928246954;10.0522987316002;17.150577654270055;11.633088132196628;19.169086579288074;0.46376235149968936;4.537790309369075
1.5;0.6258032951412358;0.997737556561086;0.8257735736431582;0.4171811702448552;57.10892377372625;799.3140825347211;2.764887919638337;2.997100190034564;61.7901691392513;10.56619443489051;10.049891509320995;17.11783124128888;11.650485586723613;19.14443670748891;0.4637641578013936;4.537897496405646
1.55;0.6229732797835832;0.997737556561086;0.8243702226983649;0.4136682692604765;56.77995792348353;795.5605714575356;2.7671118259686853;2.9990307393736053;61.6950039514122;10.585822145156286;10.055135473146958;17.1544897158994;11.66386245898111;19.178029561533634;0.46430216935020824;4.538567314625656
1.6;0.6202996658990686;0.997737556561086;0.8219210058450699;0.40529514638862274;56.44537421993871;791.2005569385276;2.7667979664169366;2.997927290545436;61.559636299253654;10.58869904118284;10.067094995526816;17.210303334933723;11.673805355971858;19.225850649420593;0.4652303012265641;4.540122967040986
1.6500000000000001;0.6180109957862748;0.997737556561086;0.8190568909808591;0.40498731749645184;56.21350500109785;787.947993639828;2.7667479213939554;2.9969619104370784;61.474313466175;10.581983578876082;10.07430122345944;17.24659901080963;11.68599970098937;19.256301734033393;0.46589566485700296;4.541002265961117
1.7000000000000002;0.6158290998624198;0.997737556561086;0.8131468886406059;0.4044368828088045;56.08505073047274;785.6850594608809;2.766091384509438;2.995758261274787;61.43684983718408;10.57929144960677;10.076999032256081;17.265274805306774;11.691778572223878;19.271390402263975;0.4663019136077319;4.541309300803873
1.75;0.6133305834178697;0.997737556561086;0.8103164095255485;0.40044842358678595;55.9742065344074;783.7216287039771;2.765613733820169;2.9950706339864466;61.388727684044696;10.574444122596512;10.080071905348376;17.28951138279249;11.696446307318135;19.29164894535231;0.46672653996311886;4.541677667005178
1.8;0.610934882124038;0.997737556561086;0.8033024379267142;0.4001839583650939;55.83540531153547;781.7555166271766;2.765927284662381;2.99719127231682;61.351845675787445;10.563794406024078;10.074320452772161;17.309608035881645;11.706039351661381;19.311694867699497;0.4670662168898076;4.540546746687175
1.85;0.6087211702924378;0.997737556561086;0.7978386167580118;0.39980776387022454;55.713475132128885;780.1814400648312;2.7682133591081146;2.9988733212440017;61.3164460132742;10.556282861020852;10.071483114302241;17.327157768234272;11.713368209225237;19.327237184949364;0.4672942706563562;4.539751713177609
1.9000000000000001;0.6059201625701871;0.997737556561086;0.7950086513875235;0.3964432438469727;55.6141036035591;778.29838996606;2.768774121413106;2.998831411575589;61.277638015507954;10.553427054675483;10.077697832909664;17.343360442583112;11.711485924258547;19.341822112568632;0.46777772019045355;4.540496099250748
1.9500000000000002;0.6032302631196981;0.997737556561086;0.7914357997581991;0.3875615870709219;55.532139308993536;776.8512711531582;2.7694594068086413;2.9990051927894785;61.27870926350902;10.547983741507815;10.082934433742784;17.338077382916094;11.703625259988732;19.33870107168895;0.46810869115933207;4.5412202171491485
2.0;0.6008695539887432;0.997737556561086;0.7868624874793844;0.3852432822951905;55.46007250495773;775.783576966326;2.770168201728441;2.9992779834945327;61.28118978342031;10.541744033705797;10.086495200843238;17.331515632301745;11.694744297225016;19.33441704879334;0.46833079307481607;4.541730466761331
2.0500000000000003;0.5988226757781672;0.997737556561086;0.7840949651596167;0.38243288381735613;55.4921404362468;776.4774845800229;2.772486954313946;3.000547089978265;61.31186129003158;10.536581142848675;10.089887569394719;17.312199289321196;11.689832026833088;19.317817142479296;0.46828118290119075;4.542192627937443
2.1;0.5969727260406859;0.997737556561086;0.7807172448702261;0.3840025555349828;55.54468587060228;777.2709588649586;2.7744519384371435;3.0009460312501233;61.33401866272653;10.52891557716691;10.09513223588562;17.29606352819424;11.691009553491904;19.303346793841744;0.4682511134946694;4.54286472260378
2.15;0.595360900021508;0.997737556561086;0.7779207594088606;0.3779424064090118;55.580775621191826;778.1506869842103;2.7770240705172364;3.0021364408618516;61.354322152620945;10.520327463195095;10.101292248380663;17.28396761713773;11.691402246000981;19.292590583954805;0.46826384255292774;4.543665510813742
2.2;0.5938659607201209;0.997737556561086;0.7803117188491991;0.38239963919572206;55.59933353532464;779.3470936213978;2.779687105252028;3.003400168436486;61.30500189882206;10.511888907673104;10.131991733473868;17.298012305150888;11.699846803460211;19.291452965407135;0.46821523002507404;4.545074971988155
2.25;0.5922975906894503;0.997737556561086;0.782015650284787;0.38585105838011136;55.64266102285208;780.5072226173022;2.780481644960843;3.004548700390561;61.29590360497067;10.511887770684972;10.168112474813974;17.28772234393247;11.66701712806104;19.26440000124718;0.46820615430121343;4.5460079646677185
2.3000000000000003;0.5906388576907377;0.997737556561086;0.7803038338596902;0.38212994149510277;55.659478631446696;780.8321531947154;2.78104242162164;3.0043778035106676;61.23744183675903;10.506571004375933;10.21072433907563;17.310944036647754;11.648959455559543;19.26566276375432;0.46828085677499415;4.547957741838454
2.35;0.5891593094655951;0.997737556561086;0.7763062873973122;0.3812617029049503;55.68028825075452;781.0548601544438;2.780042401738548;3.0024690612851255;61.21188875050531;10.507210127086193;10.23631437144966;17.3220030487772;11.637364086377998;19.265550996691108;0.4683156070874562;4.548668851486503
2.4000000000000004;0.5875561793084995;0.997737556561086;0.773464998897125;0.37737360287387406;55.66511209322314;780.3334811033104;2.7780300991411337;2.99881351076782;61.20138906118265;10.519169790830475;10.235059473512067;17.331821163083976;11.628558756465893;19.275971870880827;0.46830312782851946;4.548805723487307
2.45;0.5860335429837575;0.997737556561086;0.7697105890660293;0.38112670616220445;55.67580409311477;779.6263796500938;2.7771870487243784;2.996710909054794;61.183289112199866;10.511804398348906;10.227569742456973;17.35048649931284;11.627037400381061;19.294100349212314;0.46835036603591046;4.54806677815504
2.5;0.5845253047809814;0.997737556561086;0.7649478671096619;0.37687372361068394;55.67445637498682;778.6423652391247;2.775954652680062;2.9943854036940336;61.12970316456379;10.5003852743744;10.220950701553807;17.385860449500917;11.634736938915779;19.3258591080634;0.4684416591902653;4.547326345000932
2.5500000000000003;0.583029230916562;0.997737556561086;0.7614029338006426;0.3757660384955153;55.74870378119451;778.3169945764984;2.7747015455042434;2.992820590712608;61.04063972610917;10.489185032114705;10.215500621501377;17.43441855275872;11.64601906307523;19.368035619336943;0.46841621583186516;4.5465693454749045
2.6;0.5813138538688813;0.997737556561086;0.7593768009079482;0.3770616405972683;55.7962210946803;777.4330559887046;2.772909137436926;2.991681115077097;60.980461907852984;10.477851366609634;10.198822111481768;17.46048875144693;11.669874113666603;19.398419625651307;0.46839378714438773;4.544158773001273
2.6500000000000004;0.5793916703512121;0.997737556561086;0.7541141716726859;0.37635973711187637;55.756467589443425;776.1026624656886;2.7698040448672328;2.9914614980092455;60.95915917325758;10.481016012556868;10.174981897579062;17.46389025026972;11.6669393137638;19.41372005968929;0.4684219082770244;4.541221253574588
2.7;0.5777984387430571;0.997737556561086;0.7558725945065532;0.3771340463632952;55.83246082823065;776.0604188680416;2.7680359482989054;2.9900308787884966;60.90260273781899;10.493222811939345;10.165222977896212;17.487352202990103;11.64877856855265;19.438276080358502;0.4682298459159013;4.539845852701001
2.75;0.5767377826785096;0.996606334841629;0.752818689587411;0.37892556664036203;55.90034021651182;776.1460461595705;2.766976511141563;2.990320192022963;60.861719586222705;10.48613478340888;10.161392997945816;17.513458145081028;11.663490219384148;19.459294721984378;0.4679944182624783;4.539336920083758
2.8000000000000003;0.5755474560605319;0.996606334841629;0.7520399175930481;0.3808232897870685;55.82533168012626;774.726180937174;2.7647188261661624;2.9879775290584356;60.830952861878814;10.479817597786889;10.157426996531234;17.537076520527208;11.678518115782985;19.48037772691666;0.46809133313164114;4.538848612933048
2.85;0.5744344323752382;0.996606334841629;0.7509312922715696;0.3757158803496644;55.8528106763667;774.433265286751;2.7619256807035355;2.9850352010185923;60.85124117621301;10.475916368656796;10.15331075746495;17.53766983134781;11.690071981306659;19.48008726221861;0.4679923820020195;4.538464253728885
2.9000000000000004;0.5736584756227349;0.996606334841629;0.7485761732215384;0.38026217072644036;55.91086982685796;774.8409555464253;2.758626498273185;2.981683700880202;60.920357808815;10.470868092062712;10.147369990232482;17.510916564431685;11.684829396075049;19.457527186777728;0.4678313298571545;4.538200912039781
2.95;0.5731214856274662;0.996606334841629;0.7426121109797631;0.3810377530614088;55.889635148722896;774.7404657920295;2.756214241202279;2.979243687352894;60.97660493247542;10.467577935902298;10.141510391179056;17.490317235957868;11.677416124806772;19.44087156115132;0.4677661850738167;4.537986161233094
3.0;0.57277423359036;0.996606334841629;0.7420369570368326;0.38148354281638375;55.8205934037122;774.046633423169;2.7536590305046147;2.976950841381131;60.98156828324084;10.459687494418088;10.135711211174067;17.497473528295963;11.67212328803345;19.446859417007566;0.46786087635167684;4.537677666311037
3.0500000000000003;0.5719795685562613;0.996606334841629;0.7406760187525494;0.3827077408569554;55.701960320844876;772.3620778444352;2.7527179630466763;2.974606685088428;60.985846937963565;10.458676878267507;10.135097743832299;17.496625132322045;11.670180665648122;19.447795934834794;0.4681695031173159;4.538233371527835
3.1;0.5708017579179913;0.996606334841629;0.7387002941839862;0.38410239456926787;55.54256369480352;769.2910315148724;2.749204693986501;2.9694008003820778;61.029962869445484;10.470102909802238;10.140764053944466;17.46545551651824;11.673853207649428;19.42522394307887;0.46887535758677845;4.540408251379801
3.1500000000000004;0.5699197805239057;0.996606334841629;0.7349886159327897;0.38599110982714235;55.37576947147424;766.3307180715964;2.7465386621795136;2.966172933386279;60.983046334581765;10.46534261574161;10.14228372909329;17.4910001734393;11.693692611974205;19.447411332352914;0.46946321205455904;4.541357200943991
3.2;0.5690242635590591;0.996606334841629;0.7375887581645132;0.38508824226136;55.23447191957905;764.3861264783492;2.74654501492058;2.963877768288708;60.92315507133368;10.462751467107097;10.145319527732932;17.519744240550942;11.702649850638927;19.47290058761657;0.46994272808711435;4.542282772563572
3.25;0.5682026783039417;0.996606334841629;0.7320948926111062;0.38588174272949494;55.140693841023115;763.2571227810319;2.7476531532390553;2.961722854681025;60.957709776859026;10.471578080330598;10.155588994847955;17.49360758757657;11.657488674291956;19.453468360790776;0.47047706519499494;4.5449612026730755
3.3000000000000003;0.5670759314282184;0.996606334841629;0.7310740663640718;0.3905046827163072;55.110292126056585;763.2207421759374;2.7487919582882667;2.9613211782222852;60.9970059934284;10.478448287762962;10.15461561452099;17.468771504637864;11.654112011671883;19.434975181060754;0.4703488809255324;4.545303957096495
3.35;0.5658011294052481;0.996606334841629;0.7310977032069458;0.38724241174115664;55.15341091528793;764.5084300847161;2.7490260547559613;2.960782968415877;61.04330206476797;10.479109081849243;10.151645272153575;17.43949762568227;11.647627290895032;19.41205384446116;0.4699661293646145;4.545433139400537
3.4000000000000004;0.5646668064325652;0.996606334841629;0.7265529830652068;0.3826526911819703;55.16730493835699;765.4963719478078;2.7502488733300283;2.961061427586859;61.080817259051734;10.484756363446678;10.155228373369056;17.423842514125184;11.667112268317599;19.40038046308158;0.46990374089125525;4.546093925403817
3.45;0.5631647198090007;0.995475113122172;0.72451432616854;0.3735702160107062;55.24908183487041;766.8919529425143;2.750786663862441;2.958143086471652;61.01404415298687;10.499965954204008;10.166278897298508;17.451354722354484;11.702023497100274;19.424666671915094;0.46997203637079354;4.548032165623152
3.5;0.5621463204249674;0.995475113122172;0.725882941630443;0.37926176091572456;55.31160514275701;768.3293037750127;2.7516687570644307;2.957198769191963;60.785518204958514;10.495533861628628;10.167805241703261;17.558556564149644;11.728919265547217;19.513398278385047;0.46984099630604176;4.548395495572514
3.5500000000000003;0.5616096364257804;0.995475113122172;0.7254316506244366;0.3770313619231512;55.42463247631893;770.4160897463572;2.7515870670761817;2.9546926424040247;60.808417212581254;10.501455759023118;10.168431343868848;17.544551644066118;11.721737080905442;19.502003957061643;0.4696163066281417;4.548672362157338
3.6;0.5609461607385386;0.995475113122172;0.7202510659755379;0.38233998482681153;55.57773978656222;772.8032367603975;2.750914876512077;2.9512410757714336;60.84616294085574;10.505364347847605;10.166398833340349;17.524695527211765;11.715832829532204;19.48555719789918;0.4693013831004044;4.548693029583592
3.6500000000000004;0.5602236096869061;0.995475113122172;0.7209151873847951;0.3792767945866467;55.74168695825176;775.3802285327514;2.7507328787942216;2.9487480301839954;60.88379019509641;10.508442815054128;10.163797975213118;17.502114269729223;11.70711696034994;19.466659738211874;0.4688935779963315;4.548656878992063
3.7;0.5592251496216263;0.995475113122172;0.7190538980066778;0.37803171637157706;55.89593807001535;777.9351302027532;2.751462126632355;2.9471985581084845;60.902465682598766;10.518516153422494;10.163041087395618;17.483969041278016;11.693984848296779;19.451066179565164;0.4685233893989629;4.549005291240956
3.75;0.5583391153558421;0.995475113122172;0.7166046811533828;0.37313699955909974;56.00979290111552;780.0291667585756;2.7528664587957308;2.9463420445328623;60.9089795979615;10.530134896972054;10.16315101990248;17.474295454133056;11.681110906234847;19.442922873737086;0.46837277871738225;4.549504092556227
3.8000000000000003;0.5575827365743204;0.995475113122172;0.7148138916740813;0.37123686559036406;56.149115415859676;782.4483329723688;2.754024791974291;2.9453529753769496;60.92832202664467;10.539958407042162;10.162601870735847;17.458168681864834;11.670637654272543;19.42950161321478;0.4681984841369783;4.549932629604843
3.85;0.5569498341171623;0.995475113122172;0.7151826543478147;0.3669972045315528;56.26745606685374;784.3731624814518;2.7547124012018718;2.9435047882081746;60.94518770397367;10.548327450366681;10.166577885909554;17.440607401571715;11.65976274187935;19.412932773986647;0.468044104792597;4.55052174666125
3.9000000000000004;0.5565230786648301;0.995475113122172;0.7136908559131458;0.3742590680998815;56.42615087414987;786.4634811649811;2.7545407224001495;2.9403362356326226;60.93763430270696;10.559832831946713;10.17384311171039;17.430973790206448;11.6517465203393;19.40171864712554;0.4679021011358407;4.551449751731684
3.95;0.5562393559872981;0.995475113122172;0.7139509981573834;0.37354704496760094;56.590223518841725;788.7440943692078;2.755470124709277;2.938101836154712;60.93548996261861;10.562524353536274;10.180875444928438;17.42120281138921;11.656925431197315;19.391282807516326;0.46767117076691356;4.552131316228912
4.0;0.5560526127035571;0.995475113122172;0.7141759899400517;0.372052640371902;56.72807265550559;790.6274120516397;2.756282832826127;2.935703089008459;60.93254420331612;10.565498919591402;10.18681676529896;17.409464614995546;11.664138771449798;19.380904156657557;0.46752390502695373;4.552706231818096
4.05;0.5557480432312994;0.995475113122172;0.7156069562992162;0.37180932154951307;56.864423304613965;792.5587044666803;2.7573008657295666;2.934129845414494;60.931676296605715;10.56846570221026;10.19120736191023;17.396187636049824;11.666726545699223;19.370187131003906;0.467360547200799;4.553116725466119
4.1000000000000005;0.5553043397024826;0.995475113122172;0.7123287930463759;0.36416331954141634;56.993839188051446;794.7315143737189;2.759456311465261;2.934303869526547;60.92801486907104;10.57076959996686;10.195118639353558;17.383657744158256;11.66491667759316;19.360818500319038;0.46706460518201703;4.5532831018086295
4.15;0.5547213471370067;0.995475113122172;0.7064227399399918;0.3640693455106665;57.14724103450055;797.1314970263005;2.762428877794463;2.935108172263959;60.909172538020954;10.576352446095822;10.20345021597708;17.381403306073953;11.664204295225822;19.358036504033617;0.4667222011441669;4.553902810027562
4.2;0.5537983119142098;0.995475113122172;0.7066127179595816;0.36291233293083736;57.35000110413197;800.3251564914343;2.766086860979852;2.93706433611858;60.85618629321211;10.583450933874955;10.210269915797744;17.398332939718124;11.688033056695067;19.36777792957265;0.4661520803426108;4.5538917770447815
4.25;0.5534182032744255;0.995475113122172;0.7071268740760467;0.3644847070312121;57.50776811792841;802.5465316659477;2.7671339928841907;2.9344740220860324;60.764329201330035;10.597828535941009;10.227188477476764;17.424899708727374;11.72038143221697;19.383704381785456;0.465819482475805;4.55627904416765
4.3;0.5531261935350409;0.994343891402715;0.7105198775300343;0.3577941245376492;57.82122671605015;807.0709852048114;2.7684120577734257;2.9330230266319544;60.67089656821422;10.605564559270894;10.235559829616037;17.455482013911176;11.75187184437047;19.402031583527325;0.4651366761143552;4.557042002991298
4.3500000000000005;0.5529766228225531;0.994343891402715;0.7131400295488877;0.3596856503975203;58.06930235564531;811.0972636304823;2.7716857587708836;2.934709564713225;60.60395668123721;10.607861881507144;10.241510314724733;17.48111422917827;11.7490620085103;19.41690956106812;0.4645796712898403;4.557657790261075
4.4;0.5524610611317526;0.994343891402715;0.7180226234954659;0.35849546137279586;58.23989143468089;814.6696556644636;2.778184689318426;2.94000772515091;60.6011413839787;10.597701067847556;10.237827967949976;17.47894278290988;11.724411267993123;19.410886434950978;0.463917402845127;4.557093318132153
4.45;0.5518001553820531;0.9932126696832579;0.7216338216544804;0.3556960451672648;58.514433472185054;819.9585583701897;2.7858578027003484;2.9471272223725378;60.54475491819664;10.59305531098461;10.236851701537924;17.49675767339143;11.73936610040673;19.419824929942862;0.4628826375083774;4.556566754827077
4.5;0.550561942897809;0.9932126696832579;0.7071603734091128;0.3529608316963241;58.66083558746722;821.8671545018772;2.7870105866672077;2.947601877630749;60.49055568279043;10.586963417584862;10.233810755033854;17.517230880175013;11.736921130923168;19.436638907064335;0.462604761353191;4.556184920669932
4.55;0.5496353184512682;0.9932126696832579;0.7079209862247056;0.35584043853720865;58.688407280680885;822.4443013130677;2.78837218548942;2.948477012040361;60.43275858923254;10.582552033212135;10.23193561993687;17.535609484266086;11.737354584466708;19.453319908282953;0.46244536455776564;4.55607540399147
4.6000000000000005;0.5492094516940481;0.9932126696832579;0.7075338596478096;0.3561417815020572;58.77917033001978;824.6426760206692;2.7919721146770398;2.951949677697882;60.342716159342466;10.5849947134255;10.232639311268382;17.561893535452747;11.747697404648779;19.474023753870814;0.4619987011532416;4.556253368194975
4.65;0.5490473108408069;0.9932126696832579;0.7089359295368189;0.35984702601576257;58.80120094976734;825.1407694733338;2.794287709811399;2.954018048676588;60.08887680304985;10.585019259456567;10.23352598923086;17.612451765737184;11.772571948494805;19.520248741968107;0.46203654878733214;4.556037900146389
4.7;0.5485856750466548;0.9932126696832579;0.7130097069523568;0.359649088507629;58.93261319007324;826.61382363645;2.796004954270052;2.956309281851097;59.970114808504334;10.594312679951921;10.229302690593551;17.60293934727221;11.781268648528432;19.517199778571964;0.4617084257768377;4.555570502193873
4.75;0.5482535468668848;0.9932126696832579;0.7148098228111017;0.3587245438839602;59.05934585596857;828.4111329980831;2.799768742405407;2.961305746511194;59.90550846922406;10.60071184918536;10.221060986996358;17.5785678176826;11.794553703109795;19.500558136351902;0.461236995524542;4.554095002965007
4.800000000000001;0.5480181157776018;0.9932126696832579;0.7126096607944759;0.35963083324376593;59.14702341299965;829.6591181929368;2.803259563574884;2.9649166519675845;59.85755176524244;10.605103050392449;10.216280701379906;17.5483156131224;11.803123557644255;19.478613030625162;0.46098364428687383;4.553251617516331
4.8500000000000005;0.5474784962685414;0.9932126696832579;0.7141944727606978;0.3601929458261232;59.21911174348626;830.5215394994556;2.8050165217903515;2.962713904929307;59.82528695865181;10.607201984353434;10.215227457128272;17.50509459435446;11.789000209773578;19.45112455090568;0.46122009717865636;4.553586076697057
4.9;0.5470887502778676;0.9920814479638009;0.7088960169952504;0.36081836350679936;59.35669290835026;833.1365792191053;2.810248625687798;2.969857492249482;59.79636856741785;10.604640374526547;10.206035061852855;17.457764813936397;11.773292900348732;19.411228417357222;0.460350397848121;4.552829414935141
4.95;0.5465522358916212;0.9920814479638009;0.7070391950956376;0.3621682270598308;59.632995632627036;836.9291145011671;2.8133957847795883;2.9698282801074694;59.690106066707585;10.612584716740727;10.207099043888446;17.453739928539918;11.77464622267963;19.403797085608097;0.45967131850433507;4.553188217264307
5.0;0.5459143824263568;0.9920814479638009;0.7066750304998818;0.3607872600149815;59.81460071321236;840.3471344025426;2.817092771233144;2.9691106358675876;59.54316686300456;10.62711486108215;10.210151800396293;17.467101974338348;11.774743129868291;19.410171665564672;0.4590170796827712;4.553732172703505
5.050000000000001;0.5453921883062823;0.9920814479638009;0.7067401270002073;0.3564008570143158;59.909979344196614;842.8853127463574;2.820465555871517;2.969998489374652;59.4844095308349;10.636442222055354;10.210827397150759;17.42719601612973;11.769834155198527;19.376745773246768;0.45859671081040015;4.554156830657023
5.1000000000000005;0.5448665948805895;0.9920814479638009;0.707220311747332;0.3563833631063993;59.99325999391192;845.179530224355;2.823218784138739;2.971544272831199;59.41203550687057;10.645942519601006;10.211895187080103;17.395003462011974;11.776112494615127;19.349833437380955;0.4581766574202937;4.554427581593179
5.15;0.5443834860693316;0.9920814479638009;0.7077004964944568;0.35554754466626776;60.01567323257473;845.5325882611804;2.823821150201576;2.9702453430366025;59.353560606659464;10.654690688347133;10.213455935848154;17.36344271427672;11.777179612732116;19.32442679236068;0.45805497341019585;4.554792096233042
5.2;0.5438375057537619;0.9898190045248869;0.7049752807237923;0.35698545730949843;60.019580646846784;846.4359126399296;2.8248652756672508;2.9708341531243043;59.32932942208283;10.652230640838406;10.21187784155313;17.317572793359588;11.796063024651845;19.285012323098996;0.4579305146804254;4.554691278562929
5.25;0.5434054463427996;0.9898190045248869;0.7066018666687696;0.356832973390122;60.09890255379863;847.6699222092907;2.8241689611043537;2.9700909518512444;59.30756427811895;10.658108620012442;10.211277051602382;17.26241395241676;11.80555371860285;19.23857237228243;0.4576288919040286;4.554809511299252
5.300000000000001;0.5426925154621001;0.9886877828054299;0.7057725836212478;0.3590956694765739;60.1758662674426;848.6744358475927;2.8220816718670236;2.9694046507622565;59.3000209831802;10.667925968930517;10.208122732525057;17.201295943694497;11.81144773121179;19.186064661496314;0.4571968097338764;4.554658074437345
5.3500000000000005;0.5421834795403804;0.9875565610859729;0.7039496218095784;0.36209036785152077;60.17983423776894;849.1755679448404;2.8239835949583574;2.9690641893846625;59.261296027505125;10.67074407512614;10.210652237824984;17.152928852666385;11.815441511304112;19.145428719185574;0.45718687233539346;4.555389482917663
5.4;0.5417990479096619;0.9875565610859729;0.7068745950617537;0.3620455361017168;60.136356337164266;849.2765117909775;2.8250675222635766;2.9704053508485724;59.23964988695698;10.67056561222608;10.211495571378737;17.098531557630423;11.825453580712137;19.10083449564401;0.45725168764049734;4.555984579096518
5.45;0.5410357519408187;0.9852941176470589;0.7044205924289099;0.35920514327678343;60.13992987424309;849.1916713835351;2.8252817523556364;2.9649950291074765;59.15118489859524;10.66911909654279;10.224582418119716;17.07132915897824;11.811075914733786;19.075026613501954;0.45751226656906757;4.558301110376431
5.5;0.5405939637103883;0.9852941176470589;0.7024030142092437;0.35853459622184397;60.10318658469823;848.7828003004212;2.8250352223064557;2.9613980223736025;59.0608027464107;10.669306052721499;10.235575219548839;17.044801919977477;11.801338122029692;19.050292433144808;0.45770064510942354;4.56015102801764
5.550000000000001;0.540296012128267;0.9852941176470589;0.7015566530947894;0.35537707664432905;60.05654513408507;848.08098924978;2.822779233898743;2.958375897679438;58.987238926408494;10.667451426332741;10.242178997268415;17.01363612215796;11.802528324995937;19.02115414061226;0.457861983404047;4.561133203941694
5.6000000000000005;0.5398258811609193;0.9852941176470589;0.7014135848336585;0.35586060175499296;60.13070453657753;848.8645127865584;2.821305362885925;2.955531740040748;58.90773715263463;10.664118202078487;10.247880601226901;16.989126684940686;11.798824578245524;18.99730144283865;0.4577923342047825;4.561893124235689
5.65;0.5392204397369307;0.9841628959276018;0.7033780164311549;0.35452360452156745;60.18621213394933;849.5284213893323;2.8199673200602513;2.95316335051432;58.84747619772599;10.661959289988678;10.253713728687098;16.955643455851806;11.793889009388025;18.966137652142137;0.45774937801979504;4.562991693786615
5.7;0.5387674898109606;0.9841628959276018;0.7010348181550696;0.35311742878411545;60.25134408506849;850.105335036236;2.818268871749232;2.9507213632099885;58.81035155195129;10.660477682806768;10.257752842014177;16.91095026851658;11.782997307155085;18.92614464434842;0.4577413273042022;4.563763866177551
5.75;0.5383912049967496;0.9841628959276018;0.7034468945375731;0.3543250539650508;60.3555522092793;851.5915720503623;2.817763877971706;2.949620766405034;58.75776559309887;10.658218153603181;10.264096925827372;16.873218457929312;11.775827269840164;18.889660485385633;0.45761587924062647;4.5650067173837465
5.800000000000001;0.5379538459084696;0.9841628959276018;0.7036035222597468;0.3563529803890139;60.54329249382142;854.6566597087907;2.818452975494115;2.9526688887584416;58.76115085175866;10.67008021139608;10.261705345666481;16.80536330954378;11.73437339477746;18.828416781457168;0.45714552057172614;4.564469658655064
5.8500000000000005;0.5369245038230614;0.9819004524886877;0.7002028955660036;0.3559169732777797;60.66309218922109;856.5445889012976;2.819566773903717;2.955051489868812;58.748274922077066;10.683450994523604;10.258099724552414;16.7447212006581;11.696975631354201;18.77667717879059;0.45692224367724366;4.563484595085579
5.9;0.5360786205971388;0.9819004524886877;0.6976211496363298;0.35426183004380885;60.658576371875284;856.1763661892244;2.8203457249025536;2.954114031628729;58.6461982423369;10.684587959092394;10.273182860815902;16.727849466367367;11.702685764215138;18.759136017286355;0.45713035403219926;4.565833067771487
5.95;0.5350302007811979;0.9819004524886877;0.6986693564452597;0.35260668680983787;60.56136563288518;854.2199524728358;2.8193250646388908;2.9532048519505043;58.535140606140146;10.684895176341222;10.285519196760118;16.714804203278295;11.71176592556115;18.74567134088092;0.45743858230449036;4.567593832048114
6.0;0.5346215920130595;0.9819004524886877;0.7017999335148439;0.3509515435758669;60.47173254150277;852.8421664883892;2.817594912856275;2.952176902328616;58.44534926095368;10.681429634499477;10.296638032175288;16.69191454582897;11.719834409620951;18.723411101032717;0.45775695806129807;4.569238640206891
6.050000000000001;0.534063347349153;0.9819004524886877;0.7002286237592874;0.34180445666016457;60.36704637347902;851.3371292598904;2.816086441040904;2.950624182170471;58.36424198269668;10.676249240042821;10.309272445246503;16.66651167852477;11.723114246875985;18.700086848919526;0.4581773391016635;4.571130935086819
6.1000000000000005;0.5338191384890875;0.9807692307692307;0.7024763844033627;0.3454789210052822;60.28062141215753;849.9636957581188;2.814489256146423;2.9492179950199815;58.28122166914263;10.673553023203766;10.32197564631439;16.64534189311606;11.71860354540441;18.678828147093395;0.4585469775654604;4.5728308498181
6.15;0.5336110708423062;0.9807692307692307;0.7019889535655987;0.3413148694018131;60.24119946768051;849.5383391243882;2.8132421789908117;2.9481356857194214;58.20671868512727;10.671476329408778;10.334178052092303;16.620803485750447;11.714067023190374;18.654880465088162;0.4587396944036418;4.574444586602187
6.2;0.5334712785537726;0.9807692307692307;0.7027070522308305;0.3415552458158269;60.188862486044115;849.3642175447078;2.812686900718653;2.947657063283607;58.133535535937554;10.66794737564809;10.345260017980102;16.596120097891934;11.711137538483278;18.63022622573677;0.4588317550196985;4.575870489326626
6.25;0.533399937381188;0.9807692307692307;0.7025004669937842;0.3411125304890843;60.151058520094075;849.4690257886401;2.811733078197328;2.9463657258124867;58.061597991061035;10.664024032037146;10.357310409116586;16.570431649306663;11.708714338472419;18.60470482384451;0.45894650940496273;4.577393566750357
6.300000000000001;0.533487780243692;0.9807692307692307;0.7026159191016321;0.34102068417204123;60.11180151984883;849.5523739367619;2.811571232837041;2.9454741254714896;57.98225513527069;10.661897697554076;10.370505326170194;16.547715162088693;11.70493021513182;18.580953509518228;0.4590346458539966;4.579106828795898
6.3500000000000005;0.5333425202121647;0.9796380090497737;0.6997033198837379;0.34102346822507495;60.060612417874836;849.7949412920568;2.8126349777660735;2.9462138543986307;57.875262537135455;10.66172268603145;10.382757958950583;16.53724674936012;11.710226366767829;18.565842947076295;0.45908651489157287;4.580999342799154
6.4;0.5331504461313461;0.9785067873303167;0.7015780185974111;0.3400131781767498;59.964951126711505;848.3494419434193;2.8111945213198424;2.941584406224574;57.77032727781697;10.660285894482865;10.401764126220938;16.526512831811786;11.718517473285129;18.552233153923527;0.4594732367682007;4.583685269845396
6.45;0.5329596391269915;0.9773755656108597;0.6970913424466726;0.3398461076267587;59.71362810309043;844.6700817619899;2.810159225404411;2.940481331050177;57.80425618889178;10.645883579818825;10.423264721310879;16.439105503337196;11.656315578585305;18.476933762972934;0.4599750416083981;4.5869184662397275
6.5;0.5327061943657406;0.9773755656108597;0.6960987051037334;0.339601313997583;59.549827644207;842.1894102429768;2.808257451384012;2.9388223311342405;57.68698039180898;10.6383347823254;10.444178321667339;16.433379379575687;11.646641501746947;18.46585800048825;0.46031576219127107;4.5896487277906335
6.550000000000001;0.5328786782895051;0.9762443438914027;0.6978222003973737;0.3396211369820315;59.414717981538075;840.6076334274318;2.806997839419228;2.9401888098355577;57.52938677964892;10.637039452087052;10.463054894839908;16.441889492333825;11.63886137146125;18.466401700734092;0.4605048435938945;4.591918654762613
6.6000000000000005;0.5325734368207415;0.9751131221719457;0.696139147637268;0.3384813935223536;59.34439946015629;840.6518186145034;2.808812668614236;2.9437507182924025;57.30054431389496;10.629576211462979;10.480124855992429;16.494338537912572;11.646366327377827;18.49912060134382;0.460440908495352;4.593814877543701
6.65;0.5322913029780654;0.9728506787330317;0.6935613217663998;0.3387397291759666;59.344349010866736;841.8188167465746;2.810808013727643;2.9498842763824498;57.25352830325732;10.639663630833004;10.48843396630574;16.44515362575064;11.647874037068082;18.44994859722271;0.4599728942791624;4.594790105826686
6.7;0.5321006573122532;0.9717194570135747;0.6946216605595478;0.3376144865285302;59.226824544216775;841.4113461363538;2.813368058606163;2.9541922359940416;57.17931919758234;10.641455806236175;10.496129130456154;16.416577996944746;11.63382886981881;18.421411525905654;0.4599680917824461;4.595729189644838
6.75;0.5320340238010847;0.9717194570135747;0.6958583913632281;0.3387563994315095;59.10534026971051;841.3998040414696;2.8161918970982383;2.9593741520033285;57.12139522842444;10.642809126494646;10.503348206751443;16.384815677123598;11.629315042362807;18.389927141022746;0.4598740405991085;4.596627329958136
6.800000000000001;0.5321907831970437;0.9705882352941176;0.6987637227964026;0.3381325522225285;58.98355883564366;841.6812124364964;2.8197440987128917;2.964985553656257;57.02877731716395;10.647939056464502;10.51285986527299;16.358525174502894;11.630848529983396;18.364920182035508;0.4597927392082427;4.597916881292893
6.8500000000000005;0.5326503680442698;0.9705882352941176;0.7040691827423831;0.3378877585933528;58.86900596973012;841.916993603484;2.822538343483001;2.9696999645333557;56.94978316779841;10.651937985939698;10.522467836004902;16.332953046175753;11.621776141057412;18.34057205654983;0.459844730888708;4.598905480955332
6.9;0.5333113577004704;0.9705882352941176;0.7078341487076119;0.33529232668077935;58.85384403896203;843.1937109350216;2.8256179914095245;2.974442872488519;56.87456017413862;10.653989699617682;10.529146721082286;16.3075996965887;11.6143073693762;18.31463031603193;0.4596963474733263;4.599474145274547
6.95;0.5337763254372994;0.9683257918552036;0.7118260678224064;0.3341010939245964;58.745271358746926;842.9905758984454;2.8280960930617898;2.9790458818382413;56.734481802515816;10.644513362343387;10.543209902445641;16.295810392124682;11.614879987771037;18.29624202573524;0.459867343465088;4.6012394133897985
7.0;0.533370171609495;0.9671945701357466;0.7121702968364677;0.3322774479165691;58.754917969637496;843.6504133245971;2.828447787698338;2.9798560826526277;56.61070283419902;10.63725191508509;10.563030511459717;16.26639641376638;11.604499968021146;18.266782979644177;0.4599348487048793;4.6039544881497525
7.050000000000001;0.5333040053579227;0.9649321266968326;0.706795507085815;0.33077942751347966;58.88322551200789;846.42195880215;2.832722060392812;2.986429391802029;56.48824614495064;10.666245638735717;10.570166439456056;16.25521074032354;11.59583171735933;18.253630993501567;0.45979195538272394;4.605043278788875
7.1000000000000005;0.5332301863815745;0.9649321266968326;0.7031043709047308;0.3305273956560475;59.031987231086624;849.1599171287808;2.837490973534801;2.992888304104378;56.35348847548752;10.669377585483796;10.570790871221725;16.256975091299875;11.60236184413732;18.24927178909855;0.459320653955961;4.605166460622195
7.15;0.5332621623737693;0.9649321266968326;0.7041647096978787;0.3305409428030039;59.08090898372274;850.5272907860468;2.8404108352798016;2.9972179879090532;56.23729390075758;10.668671369563128;10.560370960046754;16.250738478076478;11.610099175105475;18.24557050670574;0.4590466536095114;4.604303129298997
7.2;0.5330470729829033;0.9649321266968326;0.7001114338637002;0.3288735793274204;59.039952599767055;851.5437352333248;2.844002215089574;3.003540397411837;56.15330167227972;10.660460128800292;10.543729640594087;16.229898226255173;11.61002133922419;18.233642482446932;0.4588302396904608;4.602646095527062
7.25;0.5327056607428745;0.9649321266968326;0.7032056314146353;0.3307414871763231;59.1307395030004;852.1530373799249;2.843947983786295;3.0045857567283782;56.04674274513302;10.658462241118235;10.535204281747044;16.220816044435466;11.607323471493793;18.228201439402056;0.4589373759018471;4.6022837791624
7.300000000000001;0.5324965048668954;0.9649321266968326;0.6990479340865505;0.3334778419700495;59.15944210272983;852.0050338495049;2.8415760817863718;3.0037293965555576;55.9588844195378;10.65305274391977;10.522330250890116;16.20894549705898;11.60103948524414;18.221606609285494;0.4591626607996386;4.601182911740457
7.3500000000000005;0.532886441597463;0.9626696832579186;0.6997835396482204;0.336379041814282;59.182322666124875;853.0153131192402;2.8435117469519047;3.0073773143578717;55.834727487609044;10.650994254373686;10.506472110412876;16.198795043358363;11.601736619132677;18.214057482219044;0.45880317022507405;4.5991884688131215
7.4;0.5325167760027205;0.9615384615384616;0.6986999345176348;0.3381565862246406;59.2863389704972;854.691594147896;2.8428236455924307;3.008168683956704;55.69221238623816;10.652888765437439;10.500886957488916;16.19809832439338;11.59089166726764;18.213330963156885;0.4584569100325539;4.5988972534929635
7.45;0.5329479075400346;0.9604072398190046;0.6992479520931583;0.33397861366065684;59.41706838813651;856.2630651736765;2.8429613831319123;3.0066830045075714;55.25317818485758;10.663081960200612;10.532087453820772;16.34370458478894;11.604195423812532;18.32375039857294;0.45848825732453014;4.602592896123341
7.5;0.5328841500847791;0.9581447963800905;0.6994868574871038;0.3347054414140682;59.564159336619646;859.7549018309484;2.8473481458388963;3.014003671440852;54.935488229196984;10.645497160937076;10.525291480181256;16.439758120289145;11.621619474537647;18.398690368635258;0.4577220629980054;4.601847883864109
7.550000000000001;0.5331754379699293;0.9581447963800905;0.6970417677310479;0.3344606477848925;59.67650549727952;861.8027161802421;2.848261196443148;3.015732161774493;54.79571307021687;10.643072651770547;10.525653281745965;16.44949946277206;11.630889028726369;18.403795695672372;0.45747205702317273;4.601687502696928
7.6000000000000005;0.53351764907205;0.9581447963800905;0.6996200553008484;0.3418084006764721;59.805405758773865;864.0918981812931;2.8499081484686486;3.0179849602137625;54.6510029288263;10.640705908987384;10.524836898370086;16.460783168288604;11.647085027693954;18.410576086730607;0.4572430748457035;4.601338639841222
7.65;0.5337890721337982;0.9570135746606335;0.701844616809933;0.347254494406656;59.898657843293776;866.2467740865023;2.8529883990014793;3.0244550426685257;54.51271612723928;10.639923310867776;10.521811463207401;16.461443914383235;11.66165747490483;18.409730405413228;0.45694373348142403;4.600677241566325
7.7;0.5340741307044647;0.9547511312217195;0.7018285989761348;0.3414465661273627;59.97497399353936;867.0220501989248;2.853570953229336;3.0254779452283773;54.339031483543934;10.644881177044695;10.527897096850918;16.467416253539607;11.681478516893252;18.414261930365203;0.45695767418037125;4.601559453629679
7.75;0.5340436054960668;0.9457013574660633;0.7025890068112913;0.33980233377252134;60.12730696406705;869.1821128726891;2.8546054401578096;3.0289325548770707;54.21136839711283;10.63408066316221;10.523191026088575;16.44986934628103;11.686124991311488;18.395263827761767;0.45648594186721375;4.601739622532362
7.800000000000001;0.5344554232426204;0.9457013574660633;0.702751751811731;0.34445902490124297;60.20547351029675;870.6060550755611;2.8540227984017332;3.029430435897059;54.08372092187183;10.6366148292786;10.524763330869751;16.449308433351423;11.687888880537258;18.394407410917253;0.45643113815291564;4.602006966607716
7.8500000000000005;0.5345538031793277;0.9445701357466063;0.7019736994715303;0.34465155660990643;60.28229221404031;872.1141676423483;2.8534816176416373;3.0303319966934814;53.94361242206229;10.63936537736448;10.527826939931126;16.453551689860504;11.694813521704578;18.39638066861361;0.4564195132907297;4.6025001689356175
7.9;0.5346508966858851;0.9434389140271493;0.700522066915737;0.3436046912495823;60.390741078215925;874.2122714508092;2.8527499703344854;3.0315882180638543;53.807459545520004;10.63815422032414;10.527163894026206;16.456423686442506;11.698259819132861;18.398766645940114;0.4562742727203772;4.60254409262106
7.95;0.5346331003136989;0.9423076923076923;0.6959743755204344;0.34495804869213353;60.51079228066226;876.6606412637888;2.8539039536532544;3.0338894149481463;53.689767104452436;10.636601297651461;10.524038300808812;16.451027035738758;11.700762787815398;18.392389717052144;0.45591825672749525;4.602197622752747
8.0;0.5349045644511459;0.9423076923076923;0.698665583730141;0.3483036712002271;60.56257708973082;878.4126466833814;2.855197381657004;3.0362655715797673;53.589433829476064;10.634776084533716;10.517728720703184;16.440014177756737;11.70173116303496;18.387023844084634;0.45578338028737897;4.601541578036863
8.05;0.5349984086819787;0.9389140271493213;0.7035031003153158;0.34766476357723586;60.610605048286224;878.2777212803834;2.8531353771716117;3.033576894419445;53.45542812378806;10.632897118718619;10.51318186633889;16.429201168173485;11.691994727916272;18.38359377902699;0.4560566370951305;4.6012921830858575
8.1;0.535280496857946;0.9366515837104072;0.7036764274040871;0.34901812101978713;60.726819324443234;880.3950771612854;2.8538166678229127;3.0340750060460975;53.28674901200126;10.636526947399659;10.512949235714752;16.437944431916804;11.702954956548119;18.392680023300233;0.4557718681782438;4.60132698299678
8.15;0.5356036872211177;0.9355203619909502;0.7035415023565303;0.3456390951607948;60.688196053550584;879.9245811317106;2.853413090992047;3.0332541516608473;53.16211906617913;10.63635426676844;10.510564777233988;16.428940455824026;11.702212749143811;18.388457539353432;0.4558301384863591;4.601129989897672
8.200000000000001;0.535335927869372;0.9309954751131222;0.7035588757341935;0.3426362416445246;60.8846968817305;883.0488921350931;2.8553125079877693;3.0365419600023587;53.006459938921445;10.635856390689066;10.506731084941656;16.42655820832952;11.680191616734993;18.38301218303025;0.45511940311066096;4.601031379965548
8.25;0.535666363963834;0.9309954751131222;0.7055614016382813;0.33963338812825444;61.03298545453997;885.5881220025267;2.855977101767707;3.0367337527050555;52.902605139277874;10.63865655514509;10.5051058449111;16.415523550073296;11.68409201221584;18.372460296374836;0.45477264545340174;4.601092762288014
8.3;0.5362703229646472;0.9309954751131222;0.7035960593467785;0.3384848532741645;61.21496308816595;888.4779594258065;2.8567585842903314;3.0376462839666;52.81146258120474;10.639617887586578;10.501297939028959;16.402230740175106;11.691967721622223;18.359035657520234;0.45430180554843547;4.600847660634783
8.35;0.5373382090657486;0.9298642533936652;0.7069774214053319;0.3357239996992669;61.34939271858003;889.8035638466469;2.8554362491513197;3.034526545118776;52.66354692814977;10.647710907414645;10.514402461776276;16.403963391948274;11.695770283975724;18.359522003737503;0.4545571868529039;4.604012942111125
8.4;0.5377944890420442;0.9298642533936652;0.7091769151948386;0.33615189697593306;61.48534490370765;891.4427448273258;2.8551224080512996;3.0337731493023905;52.54983559668457;10.646736610178325;10.514037778054497;16.395422592715274;11.703481774052795;18.350507362130532;0.4544573948718096;4.604935682439877
8.450000000000001;0.5382225890839171;0.9264705882352942;0.7127601133865719;0.3402664125896977;61.31598553042972;889.4402421829951;2.858306354396524;3.0364027187853897;52.34105652217917;10.653357542174891;10.518725865441105;16.41727676393433;11.698309291277635;18.365896570658915;0.4544409453956288;4.605419948896006
8.5;0.5386154433062608;0.9264705882352942;0.716540045934179;0.3443809282034622;61.38550910833934;890.3853545968808;2.859327079373159;3.0393457262681336;52.204027120284636;10.654901709952519;10.515666043453873;16.421084661636197;11.707171210176194;18.368140814435566;0.4541733272760085;4.605034147994831
8.55;0.5389840685236413;0.9264705882352942;0.7160474854521448;0.34633041882117643;61.46064146466914;891.432158890663;2.860796145254062;3.0417787209596425;52.0564746411124;10.658047214826606;10.513700273686652;16.428866754746092;11.716135455004133;18.373106824127834;0.4539547702646141;4.604816853011612
8.6;0.539144931434432;0.9253393665158371;0.7176443980563252;0.346908058712465;61.51273787042681;892.0813740323482;2.8626212289737003;3.0431267683946905;51.866059585717956;10.66541806229445;10.51754758153443;16.445104187194122;11.731675009899625;18.38577362375894;0.4539828712176412;4.605577790948138
8.65;0.5393770474066866;0.9253393665158371;0.7185751884466123;0.3444354817241353;61.52531893973776;892.4407269112542;2.8645343983883507;3.045615888398738;51.70254586730762;10.669086600775062;10.517606363778446;16.4571441093629;11.743757913029603;18.39655016683294;0.4539516349876158;4.605741189468016
8.700000000000001;0.539650884484122;0.9253393665158371;0.7201383005852668;0.3433607914563966;61.53676454461494;892.7479522900545;2.8662598820545613;3.048098852381007;51.54359032392469;10.673059425742801;10.517055751720848;16.46657429812271;11.7564039584934;18.405502383353085;0.45391699584547845;4.605832018677819
8.75;0.5398278820735923;0.9253393665158371;0.7195089136394079;0.3440221514818912;61.592737002069086;893.5759515756793;2.8675682396186994;3.049846583819854;51.388141710181976;10.676900652257428;10.517576671152067;16.475537745042843;11.770145236037477;18.414453602605747;0.45384536539704406;4.606064586555834
8.8;0.5399812352530241;0.9253393665158371;0.7199084617945772;0.33794298395514577;61.67688551433216;894.720769684586;2.8688264620234567;3.0514505503676217;51.233611949483446;10.6801909322134;10.518373161777014;16.485512341764895;11.786822050411168;18.423575444475443;0.4537422652117796;4.606327046660653
8.85;0.5403219135215142;0.9253393665158371;0.7223562762141211;0.3364960311513354;61.778338519458806;895.9868785927426;2.8704708473936593;3.052623445847616;51.045412532145406;10.684451953921787;10.51941339377327;16.505940591963572;11.803926321790007;18.44152710560931;0.4536248534002384;4.606524169896298
8.9;0.5404787598369003;0.9253393665158371;0.7242294251918792;0.339465323789531;61.856551926636676;896.8823078526499;2.871010437462412;3.053941423686292;50.89389057837695;10.685227864962515;10.518797504109129;16.51679607523763;11.813817083999957;18.45046881747922;0.4535206710677887;4.606491527645879
8.950000000000001;0.5405384572948827;0.9253393665158371;0.7248551458120345;0.3380421449228658;61.92127946301914;897.6031593496909;2.871476437354707;3.0552404053976243;50.735178952697176;10.687000085149052;10.519244994688258;16.530980499109454;11.823310121184415;18.462006587214784;0.45343186908616595;4.60659083403865
9.0;0.5406661680857459;0.9253393665158371;0.7254808664321898;0.334643788888293;62.005030118493465;898.5449405271296;2.871749885600293;3.056645691033003;50.57765189631224;10.688281583099341;10.519387320539359;16.544824483421255;11.831316902748068;18.472403052983367;0.45328963459795013;4.60663339704829
9.05;0.5408429080143075;0.9253393665158371;0.7261065870523451;0.3280760484437173;62.091113377173414;899.5467300804211;2.8721525270448764;3.05775490499129;50.41370075221455;10.690022826841037;10.520274495221335;16.56162799440365;11.842903657614338;18.485294656139104;0.453159511336346;4.606659324756927
9.1;0.5410300096868247;0.9253393665158371;0.7267323076725005;0.3250933036445839;62.17018462484297;900.4622615553919;2.8726373458205634;3.0586988386049265;50.25020997453675;10.691728126608583;10.521603461963846;16.57817430921192;11.854765526745563;18.497878607401365;0.4530403345929054;4.6067452989991216
9.15;0.5412020621225012;0.9253393665158371;0.7248317116293417;0.3276387558629099;62.16534079018704;900.5806075842409;2.8742060236721083;3.060538991007315;50.10358378332342;10.695726142068263;10.521387618453964;16.583444881329104;11.853861324718583;18.500879611367562;0.4528713560808792;4.6066567674631775
9.200000000000001;0.5414134883556679;0.9253393665158371;0.7279837489128111;0.32883245384289056;62.14665485127545;900.5289495927165;2.8754505634879908;3.0623159542978304;49.96366924369418;10.698092609149857;10.519448822899491;16.58681883317628;11.853231389485256;18.502883147562574;0.4527142323415576;4.606310767777969
9.25;0.5418638068811904;0.9253393665158371;0.7280566148234139;0.32778597245001373;62.088957342216304;900.0958869720569;2.8768598543396;3.064043785314071;49.81953933806363;10.701935605015105;10.518352305103136;16.59160312801216;11.838473861028875;18.50689880584738;0.4525953496499038;4.606121951190785
9.3;0.5422220949922639;0.9253393665158371;0.7274968451902007;0.3328060582877148;62.03621423275088;899.8402349380315;2.8779380955797778;3.065714025498519;49.68916993945624;10.708006666402191;10.516859523303202;16.588524694973373;11.819164098440789;18.504714763549615;0.45245161857828015;4.605956261221624
9.35;0.5425260003751728;0.9253393665158371;0.7263930452647067;0.33549343637438933;62.01428351684412;899.9517842320357;2.878833708032205;3.066544420608111;49.531708202751226;10.713844857485805;10.517755796264233;16.600902201171447;11.80860354567175;18.514738573717434;0.45231441555359736;4.606139090382973
9.4;0.5427869173565352;0.9242081447963801;0.7242073958989272;0.3328702431497662;62.06300320924031;901.0691710180512;2.8808828053004767;3.0702013404771162;49.36647462363729;10.714649597901134;10.50966316476297;16.616903577869465;11.803124142298122;18.527171364491288;0.45201478699751074;4.604882098279037
9.450000000000001;0.5431233827652506;0.9242081447963801;0.7288593519479037;0.33819948767961794;62.052125307428916;901.1827988348256;2.8815531775861185;3.0712338214421866;49.2022276913101;10.717530578783267;10.507928099841308;16.633537935903988;11.797759664287069;18.542665503389532;0.4519680916517927;4.604685985426573
9.5;0.5436186102770204;0.9242081447963801;0.7272642848010248;0.34276455640792847;62.07504785784911;901.6252814754725;2.8816709552640165;3.071780595975197;49.048327956134216;10.717717964986099;10.507533272528859;16.64657639621287;11.791443923837374;18.5533758351093;0.45182955781365086;4.604689499195792
9.55;0.5439163446732366;0.9242081447963801;0.7269650399684906;0.3457697813560565;62.10114400113668;901.8260524790122;2.8827359735219518;3.0718164009136197;48.912105188479025;10.717486387420934;10.512615281113233;16.64888925784947;11.773340592826456;18.553906732923696;0.4517856074543654;4.606045669537575
9.600000000000001;0.5440615925915264;0.9242081447963801;0.7274001268291379;0.34447998410881486;62.096478291791435;900.6924969992176;2.880532270569459;3.068762539114037;48.79325680643449;10.710665070288325;10.515088778109675;16.650005053949634;11.761027796937174;18.55174455550109;0.45203657690126986;4.6074458337309325
9.65;0.5445462638921594;0.9242081447963801;0.7293662910278027;0.34391004695910093;62.117875320557346;900.1910078459688;2.878826771843758;3.0666752253105107;48.64771615345472;10.70318659510108;10.516925946249156;16.664166115039073;11.756301580996146;18.558013742955204;0.4521574993404555;4.608444711382893
9.700000000000001;0.5452718747859705;0.9242081447963801;0.7305669165574588;0.34492416866123654;62.09671111705459;900.5120369168109;2.879562836513492;3.066516376643064;48.48655532421396;10.694388138139892;10.51977296723075;16.681043350650164;11.756416120666255;18.569259039391874;0.4522290002218963;4.6089664065471965
9.75;0.5460927671325286;0.9242081447963801;0.7306840275885296;0.3452193066748706;62.08447845344565;901.4772917311097;2.881680114070934;3.067949766489872;48.315869791019445;10.687278098777185;10.523085441194219;16.702013293632632;11.763837953290212;18.58417510101099;0.45220365544039925;4.609359157556845
9.8;0.5465832999280543;0.9230769230769231;0.7333007686961013;0.3418366695087123;62.10183182448215;902.7931386897462;2.884911562524248;3.0688760694870703;48.09387279596493;10.684068740595963;10.532843378641571;16.73643774827483;11.765975429131313;18.607277619857168;0.45222635167389397;4.610887579467696
9.850000000000001;0.5472637278041853;0.9230769230769231;0.7359059087291209;0.34613512402231045;62.10856069402487;903.4218675535215;2.8877788485441065;3.070646439975803;47.971532346604796;10.682350276576306;10.534215907166608;16.734013443871632;11.756136532674127;18.60257827646901;0.4521188556181689;4.611431299324725
9.9;0.5480367818717742;0.9230769230769231;0.7417445338104066;0.3476822321241386;62.19352397224797;905.3675663802278;2.8907661827885747;3.0741607739814025;47.86111191275971;10.684960632851132;10.53429280501361;16.72349341079461;11.74951002873176;18.58988945457966;0.45169027238705456;4.611532120247687
9.950000000000001;0.5485984826151287;0.9230769230769231;0.7437952691836963;0.3450114810494481;62.27148322834566;907.1159604027343;2.893595093075615;3.0770409099412785;47.75168652210001;10.687743577495425;10.53508929377506;16.71149582032072;11.752506476011506;18.577053346803236;0.45136425235436745;4.611699197283831
10.0;0.5490884673308161;0.9230769230769231;0.7438210123588168;0.34750885004347026;62.30712905785198;907.9370299400747;2.8953719685802666;3.0784804233715066;47.64609936566249;10.690225335538557;10.53552909028207;16.69730624739385;11.759293757769624;18.563843158600097;0.4512299700206919;4.611913899922927
10.05;0.5491771748913418;0.9219457013574661;0.7430605372147916;0.3479667587171902;62.30703259137243;907.7273866326818;2.896461419882401;3.078297115544201;47.940223556625945;10.696947870225655;10.539876880890812;16.699717461034357;11.77164756502244;18.56259854054827;0.45127004189514175;4.6124489310218095
10.100000000000001;0.5492710812315306;0.9219457013574661;0.7401719207947073;0.348383149154737;62.21562571098749;906.770133448443;2.898584153665603;3.079386666177239;49.05935569616246;10.702567432266353;10.540848574492452;16.7015139520639;11.787541924770041;18.564055970396197;0.4513599424505121;4.612476776579415
10.15;0.5495444932071342;0.9219457013574661;0.7361029473189405;0.3516793536857956;62.10907902627106;905.8454842715752;2.901229166221714;3.08099137219283;50.1892027365525;10.704459404789574;10.5397927756119;16.70259761976663;11.805767249768655;18.56666740728264;0.45140832689804733;4.612275157306566
10.200000000000001;0.5498019947127045;0.9219457013574661;0.7364382974563107;0.3490645336166298;62.00862032670838;905.0223644142518;2.9038921345463673;3.082753103049196;51.315702819571435;10.706417193040664;10.538797358377948;16.705099296391264;11.824267062019844;18.5701858479668;0.4514293907506362;4.612054658138102
10.25;0.550168075695075;0.9219457013574661;0.7418009552679707;0.3456101887241439;62.00015217347377;903.2268630365645;2.903876576770773;3.0801693357368456;52.41084747390698;10.715551887116199;10.545744046672068;16.71220427721861;11.836455541116798;18.57525176794881;0.45159986035651534;4.612748730016518
10.3;0.5503121565816141;0.9219457013574661;0.7416117091866157;0.34338288781840665;61.96724629656373;903.0657872810998;2.905790306022389;3.0807071779016155;53.51384975347569;10.720075950786972;10.54949072619779;16.718728209582764;11.847397597066978;18.58086191026415;0.45160324390171985;4.613351183326773
10.350000000000001;0.5505171207703085;0.9219457013574661;0.7369313760181567;0.3419736810693761;62.01515695864724;904.3482806070166;2.9076376358053846;3.0822225568534267;54.60987452428297;10.72474298465163;10.552383635531625;16.72728854030775;11.86226822592026;18.58817386202435;0.45147351510307276;4.613598470861949
10.4;0.5510202549058038;0.9219457013574661;0.7364078612135563;0.33833792280744923;62.07985078239589;905.6926284762013;2.908325264742085;3.0827444118884415;55.7069454053395;10.731318759855858;10.55642205989083;16.734780221511393;11.871595880478539;18.59400227026941;0.45134662215229265;4.614064490751291
10.450000000000001;0.5514528986740062;0.9219457013574661;0.7374199249804372;0.336700985101195;62.13757633060163;906.757915922151;2.90994875898705;3.083580327730498;56.77594100390084;10.74099370127288;10.562200427913242;16.756862227895347;11.879315599306274;18.611172998270572;0.4513134643525385;4.614797193717342
10.5;0.5517954952570122;0.920814479638009;0.7385900674650336;0.33447368419545775;62.133369713051096;906.5807165462423;2.9110000104925016;3.0846325683794498;57.840651207623914;10.750439534218227;10.568659815782137;16.776747477726072;11.87828265540946;18.627329700307797;0.4514758178838633;4.615704184291532
10.55;0.5522997902608211;0.919683257918552;0.7416176135540065;0.3398106433451151;62.14961473963722;907.5201757788964;2.912169752951993;3.0872233526394486;58.90276627680003;10.756415098024465;10.570536392103879;16.797823256498322;11.899269758139958;18.64511565385769;0.4514153411094273;4.616029091517262
10.600000000000001;0.5528393231117449;0.919683257918552;0.7441299304602639;0.34675066989209224;62.16472482638647;908.388672546841;2.913951308220855;3.0892380820251946;59.93848734828108;10.765338743423575;10.576697280381111;16.83265576448948;11.91907045679355;18.67310431606028;0.4512886169892053;4.616959560971827
10.65;0.553054694992534;0.919683257918552;0.740837330475165;0.3441714056473413;62.02747851255051;907.0146390980018;2.9153777239318295;3.0898478476645423;60.99140515577907;10.77246247891767;10.583146931032347;16.86200129140722;11.912514659509071;18.698961978570264;0.4515233720178255;4.617985988175995
10.700000000000001;0.5525820948828415;0.919683257918552;0.7384761837643787;0.34907968873297057;61.78215231719006;903.6195543457502;2.9157575786979586;3.0872491839174336;61.268917561705585;10.778417634298235;10.596258334357392;16.887290741036523;11.897335035015015;18.726532629615438;0.4523033383946646;4.620155733830414
10.75;0.5531537120801789;0.919683257918552;0.7399047641822968;0.3475769103264737;61.67980646306508;903.1448152371092;2.918383442717027;3.0880997368301264;61.1968683100535;10.786919029464833;10.604496884987975;16.911985390562954;11.887041234743812;18.74939300319404;0.45247480015099795;4.621745661667611
10.8;0.554441376532853;0.918552036199095;0.7419411984194226;0.3494129946279041;61.68269047873914;903.6629522717734;2.916993636200629;3.0874190657273535;61.14439777359302;10.794890817060061;10.60690936941932;16.92931880071437;11.881246235238535;18.767177612403945;0.4525315849542882;4.622232117122264
10.850000000000001;0.5550933881823904;0.918552036199095;0.7442586463358667;0.3550535651163048;61.69365770926017;904.274857442637;2.9190833525855617;3.088119311229752;61.07104524582914;10.805519108399032;10.610776442598842;16.955486096296823;11.894329744978021;18.790469437763196;0.45250272036941697;4.622749870921386
10.9;0.5555086485988354;0.917420814479638;0.7442843895109873;0.35290271669974066;61.68736580431886;904.7581458642934;2.921613775604361;3.08978094412209;60.992533774410084;10.816595959186644;10.61209509342757;16.98072279422762;11.908177880522295;18.815102253977667;0.45256050150339017;4.623003132099766
10.950000000000001;0.5559333576652832;0.917420814479638;0.746679477748414;0.3539280824581443;61.809781251943086;907.1615312435474;2.9256370574505244;3.0931465640949027;60.99302665663567;10.816216162069551;10.597192648162219;16.971243456683137;11.904509946122122;18.815754977106952;0.4520394510941187;4.621747761587508
11.0;0.5563196589978107;0.917420814479638;0.744049010209888;0.3523314538859915;61.86863970919147;908.1773546026634;2.9284379663023845;3.092272784598417;60.983111277619905;10.820680700876256;10.59679850189333;16.970340706645725;11.908826555268604;18.81806661556569;0.45193794449413055;4.621892453739073
11.05;0.5568152836506233;0.917420814479638;0.7411240863686425;0.35712493219158886;61.961612105691486;909.4149572211733;2.931336843706367;3.090965441300066;60.98432142542073;10.823815096257078;10.59607100785909;16.96565919114984;11.910318603120968;18.817180672154908;0.4518319511971656;4.622056036983684
11.100000000000001;0.5574860041489577;0.916289592760181;0.7408294196537066;0.3528120347431347;61.85570677326919;909.2891008988594;2.934554739890152;3.0907145633521975;61.00387217484215;10.821332523607165;10.592496116281028;16.95234572125201;11.882526869965423;18.814550777591275;0.45207181050817913;4.622002969187112
11.15;0.5575272748826593;0.916289592760181;0.7435059009059785;0.3495536011425724;61.57598018167424;907.0156268964083;2.9369786104249096;3.0902956840787468;61.02294519541651;10.82061616616549;10.5914979962873;16.94401578991706;11.873875358363229;18.816043211133564;0.4526527231402951;4.622011364252129
11.200000000000001;0.5575909461642008;0.9140271493212669;0.7427102572151625;0.3468409106135426;61.60980441343472;906.8971571831414;2.9394559862495164;3.088250356272617;60.97429177786733;10.826906778978234;10.59356047094435;16.958750935369185;11.877381427632816;18.835132415540578;0.45296082558729545;4.622409001992996
11.25;0.5579039241815771;0.9128959276018099;0.7442498591638382;0.3496349718973509;61.72670568410242;906.784861938528;2.9320749167641385;3.0800700074103853;61.09922763939895;10.818041372782591;10.589487174771264;16.900645352580966;11.853338226333593;18.79059667934508;0.45297343853020566;4.62257965289553
11.3;0.5585303560245131;0.9128959276018099;0.7446218382927681;0.35556100695222614;61.85341885092314;906.7068277802517;2.926585113138657;3.0709135993834407;61.22916508567417;10.810313852119654;10.585686512686369;16.839210753643336;11.844190247300823;18.743465361812568;0.45302914012764345;4.623028069352331
11.350000000000001;0.5593132073628946;0.9117647058823529;0.7445160780870725;0.35855275199748304;62.07027306837857;909.1180477561716;2.927386505932075;3.069495598077258;61.224438140196625;10.813038873039659;10.577879642930975;16.840663921901385;11.857771710093806;18.744529011270007;0.4524003947564774;4.622387787506723
11.4;0.5594969921397238;0.9083710407239819;0.7467047602886978;0.3566215988537029;62.178868627088136;910.7413203661972;2.9300889431680215;3.071449061184431;61.276718029510036;10.814249981845151;10.56085214599546;16.8277646306945;11.868476615798416;18.735192167413487;0.4517335422491745;4.62046458151584
11.450000000000001;0.5599424039345994;0.9083710407239819;0.7487070336117152;0.3605872120030892;62.29889329697028;912.2391577169369;2.9325429649970274;3.072444506464091;61.26564605200981;10.821350758248979;10.550560615955952;16.836059411515826;11.87463299154371;18.745358381420058;0.4513645309849742;4.61938242006976
11.5;0.5605018394087583;0.9083710407239819;0.7504704727066926;0.3631972161066873;62.37430021587741;913.7926556533956;2.9366713629565804;3.0756385802698802;61.24052562762039;10.829219345879823;10.541477084447274;16.848424543434625;11.883655970651663;18.759400273504767;0.45103844443434316;4.618225381525314
11.55;0.5605277362316694;0.9072398190045249;0.7477258862927509;0.36315375885757617;62.48530484803703;915.9542722499316;2.939429337521133;3.0774777899485803;61.202199503844916;10.838309189775345;10.537345167677442;16.865890530136834;11.886838255923115;18.77442392528259;0.45064794828966326;4.617612089362632
11.600000000000001;0.560829383210543;0.9072398190045249;0.747479936906265;0.3621619276025081;62.56139965560794;918.0769333255457;2.9427315462313173;3.0792942632045404;61.17324001933927;10.846406338218978;10.531560662189966;16.878031429210896;11.892443775980997;18.78601637592613;0.45026348035831587;4.6169120903342
11.65;0.561155173913256;0.9061085972850679;0.7488008384984026;0.36435048909359447;62.559409279831385;920.6362012524456;2.9486870240204004;3.083477834761022;61.29543647890712;10.843059587957153;10.518737336296637;16.813878152888417;11.906669455587862;18.74121375462287;0.4498632696190139;4.615792692860688
11.700000000000001;0.5613323658154432;0.9061085972850679;0.7476180944500894;0.3621672981698114;62.63530930580231;922.8250342368932;2.950798524264742;3.0839094108697416;61.39325454909621;10.858496556484958;10.516838741741271;16.760721214390138;11.915070412325255;18.701295849644072;0.44946246020507713;4.615977790796011
11.75;0.5615572421544346;0.9061085972850679;0.749512855940669;0.3635356536236679;62.73751953853402;925.6091165361651;2.9535367524991094;3.0851372442783904;61.50883873302956;10.874333243617981;10.514042778441674;16.70056928747243;11.92472974940625;18.65480516163119;0.4489860042542735;4.616101085401443
11.8;0.5615629318771785;0.9049773755656109;0.7507724734239807;0.3598692564345173;62.77764202629159;928.2641068326701;2.9591081658740683;3.089861329266888;61.54291773093714;10.88780512730614;10.509284628583327;16.677501501614277;11.948718514900884;18.6362834050877;0.44848257797357477;4.615405980765382
11.850000000000001;0.5619195225675663;0.9038461538461539;0.7517127789730256;0.3606060814668086;62.62072155609723;929.4124623490834;2.9657476642455567;3.0975471737903315;61.576684367141304;10.893846091241384;10.49846580370458;16.66955559453022;11.976711768257855;18.628785570420177;0.44786969612775007;4.613324467684802
11.9;0.5624443502674056;0.9038461538461539;0.7579621959391092;0.36134290649909995;62.717784077361735;932.4244806687207;2.971791599407071;3.1016058129226516;61.55039424495795;10.89959961435056;10.49588754656598;16.675559034141717;11.978281282156258;18.633975693017263;0.4474443096076652;4.613118163403632
11.950000000000001;0.5629029228737947;0.9038461538461539;0.7601757843833432;0.35874423124762167;62.86518987793342;935.5151968090532;2.9764221562628377;3.104466685290168;61.51523506997752;10.902938834481509;10.491715828914803;16.689267452196216;11.975668854105098;18.645109544737366;0.44701121154863527;4.612722742302367
12.0;0.5638472229008337;0.9038461538461539;0.7590598306982521;0.35951563481488213;62.90212104785093;936.7675312751747;2.980749747755112;3.107269926826478;61.48752664695149;10.904501620545778;10.484540245201101;16.70257059174473;11.980270213522916;18.656533400224312;0.446799511480721;4.611881963387899
12.05;0.5642256028421097;0.9027149321266968;0.7549847559917937;0.36276223583941014;62.869479073198406;936.4372305595501;2.9831020923936027;3.1091022546960647;61.44709490001195;10.906924116587076;10.478100680225088;16.720718480223297;11.979503844745604;18.673818946981182;0.4469178026529695;4.611327881645133
12.100000000000001;0.5645874831701553;0.9027149321266968;0.7564143067182504;0.36141708049158267;62.91391869532244;937.5362762643192;2.985772223284771;3.1110969929410186;61.39934059401212;10.90626273328976;10.475178924497929;16.74542120448018;11.980854703102786;18.693456528186903;0.44677258494308125;4.610955610517886
12.15;0.5648537516135465;0.9015837104072398;0.7567534934390627;0.35952995345701044;62.862895905433746;937.6917144123773;2.989486920321564;3.1158911327939345;61.35323704208268;10.907626601723312;10.47100917648228;16.776718720632527;12.000545529734973;18.718911386238926;0.4467205176019073;4.6102736671895554
12.200000000000001;0.5653858087676512;0.8981900452488688;0.7526850474404727;0.3582725042341548;62.730151993141746;935.4961604833262;2.9901309543541137;3.118712118238363;61.369949554252926;10.90802154905845;10.462473274843845;16.778629259230787;12.017391103145718;18.7236055140868;0.44692337945135385;4.608689838878888
12.25;0.5656789337057126;0.8981900452488688;0.7512748664818629;0.3558136879349052;62.60906560994364;934.0794091258234;2.99196117257519;3.1196462427197686;61.434287503186574;10.905499717340765;10.458775959414282;16.747798358922648;12.017659342926544;18.702980070707323;0.44711334181029183;4.608267912592059
12.3;0.5663531271249056;0.8981900452488688;0.7564946775851169;0.355127927976727;62.46037299994988;932.5896598848874;2.99490970417888;3.117984822485863;61.57126865661471;10.892147796728853;10.453628154503681;16.67968605677007;12.013126702083632;18.657896590287724;0.44768268970762437;4.607995967322917
12.350000000000001;0.5665880749252503;0.8959276018099548;0.7562618361524341;0.3552839529771349;62.19820978573985;930.3575169785084;2.999599502700996;3.120242022054217;61.653708341391685;10.887337925977608;10.449536172615854;16.638294928889103;12.0071416428479;18.63175419807149;0.44817339890386676;4.607800509806867
12.4;0.566977572297556;0.8959276018099548;0.7597633647032048;0.3591346301219279;62.06695237810352;928.7786070045681;3.0025255022671082;3.1214832248169926;61.696453204553244;10.888777454903703;10.449884605747776;16.611203777821192;12.001930456980379;18.612434869020593;0.4484214743437301;4.607909388325182
12.450000000000001;0.567379066349787;0.8959276018099548;0.7629964455615651;0.36298530726672096;61.88179690928296;926.8941526477184;3.005647592326276;3.1229252941985077;61.72459957500362;10.893804588546029;10.452094361322363;16.590449476415557;12.003136417809694;18.596922501639153;0.4486765972162985;4.6082870109276115
12.5;0.5678301675478602;0.8959276018099548;0.7598361247405634;0.3641897834262301;61.634920896413604;924.5097486191368;3.009184637164493;3.1252670850436424;61.732830738389495;10.902493064660515;10.45494469857664;16.582694500407055;12.022562368011968;18.590166773301885;0.44890500441636066;4.608631117308386
12.55;0.5680030413738595;0.8947963800904978;0.7628284277632119;0.36185799778941485;61.37472067612797;921.5348409449741;3.012097743653122;3.127490917727205;61.73594761273203;10.9084505802312;10.454307221354968;16.579152769943427;12.036606029855628;18.59160764917718;0.44927381011260265;4.608407870302728
12.600000000000001;0.568134234891263;0.8936651583710408;0.7658173622086999;0.36422440460148486;61.10278916972799;918.4332621286138;3.015584216495728;3.1296663106999496;61.67229971735266;10.910788591684842;10.455400795345884;16.611573070661837;12.039606274878235;18.623296635314375;0.4497213715792429;4.608370039029316
12.65;0.5680038015014206;0.8914027149321267;0.7682701430422195;0.3642421287728293;61.00567727244197;917.0082465675101;3.013558719486493;3.1276108821583923;61.638819860162755;10.895151542331204;10.453109902387691;16.644479644609177;12.034032439002772;18.65313637422203;0.45021408935739676;4.607801899562577
12.700000000000001;0.5679193841645973;0.8891402714932126;0.7638265683541992;0.36543419426453655;60.87143536006212;915.7166983446564;3.0153282727898123;3.129335597306455;61.66913978306832;10.872757779098343;10.435545696978032;16.659289920117022;12.04140419866067;18.667139147982745;0.45010934089807353;4.605433539371835
12.75;0.5682627981745442;0.8880090497737556;0.7641728069283974;0.36662625975624374;60.77520108582408;914.509606338351;3.0164902665013176;3.1302302579823444;61.527737427116534;10.841253605736902;10.429869957845844;16.742913452655646;12.06703329414055;18.732980944617786;0.4499543918341082;4.604914574601892
12.8;0.5690779336254749;0.8868778280542986;0.7624387325985222;0.36580523064834186;60.707772880698464;913.8436900145831;3.015064351770805;3.1319427396248702;61.4573765770223;10.825083174491594;10.42148730728105;16.792598866963825;12.052784417304627;18.775225428991465;0.4500378669842545;4.603714028038584
12.850000000000001;0.5694829422395323;0.8868778280542986;0.7623891908846427;0.36275452246419704;60.72283678946669;913.9049171444551;3.0133565159402487;3.128576480610132;61.343768533749206;10.826183150071778;10.427597973907952;16.85757742472246;12.048866641262867;18.829310544976376;0.4502163983475387;4.604694931784932
12.9;0.5701502787005361;0.8846153846153846;0.7658840616446084;0.3684249322212483;60.81530625646942;915.3029018772169;3.0148059298802936;3.131032647464981;61.296330500804906;10.822406949263865;10.428587640591582;16.888904963479327;12.074508708657678;18.857599211870728;0.45038798406141317;4.605311239745357
12.950000000000001;0.5712017397262342;0.8834841628959276;0.7697644436901325;0.37080672455770647;60.87900262477865;916.0186199089779;3.0156181179746535;3.12970833672373;61.244276160570806;10.817121541705056;10.433126813941636;16.91713466480726;12.088123396111834;18.882752603280675;0.45050913894224087;4.60655011769242
13.0;0.5715536364653462;0.8812217194570136;0.7702893587883205;0.37169612597587554;60.85694566052416;916.324626616266;3.016798972409067;3.132281808275113;61.24765991262297;10.798778243380902;10.421784443803695;16.931359283009563;12.087476647626941;18.89830170653444;0.4505024783228588;4.605130241912084
13.05;0.5724802201922349;0.8766968325791855;0.7677101964751896;0.3703075821522832;60.82663749526622;916.4941772789074;3.018819790876077;3.132614527471459;61.275923177837214;10.793938834852755;10.42439766988724;16.923066658130846;12.09384703519795;18.894090138685666;0.4506527937806898;4.60644521573131
13.100000000000001;0.5728876673112233;0.8755656108597285;0.7680917909106981;0.3706374941536631;60.792239747607326;917.7799573125468;3.0221398626490372;3.1377599508919527;61.28587146999364;10.792186093368391;10.420470635588481;16.91170656409236;12.107489191792673;18.889484638113373;0.4505912761561074;4.606545399922082
13.15;0.5729705293881209;0.8744343891402715;0.766993006971887;0.37246167191630664;60.77654897684843;918.7125013563016;3.02256016192279;3.141255791900116;61.304644199497126;10.79135538836147;10.418399554351582;16.900744459917256;12.111768675433854;18.884674965194364;0.4505300671886763;4.606866684272557
13.200000000000001;0.5729253961007993;0.8721719457013575;0.7671481325770888;0.3714246451853498;60.72249422234369;918.3070870793674;3.0259780601700563;3.1454087133532935;61.2939843890585;10.795406086986224;10.42112723220391;16.906750195394096;12.125452278420076;18.8894786967091;0.4503739464640854;4.607699201344485
13.25;0.5737567338920267;0.8721719457013575;0.767907947490419;0.37184640807869435;60.85180871186777;920.6446882954417;3.0283233896720274;3.150388716995196;61.28734126484809;10.800374542669937;10.418682410809266;16.90988352783849;12.132976449658743;18.892404815026428;0.4499622317543859;4.607733515451306
13.3;0.5743511215269346;0.8687782805429864;0.7675740965165998;0.3742602895135536;61.1863469062046;924.9303713074947;3.0317173604004957;3.1558116115546793;61.21809290705804;10.817779383007043;10.415271709997521;16.930712992339608;12.139012865715324;18.91048942902943;0.44928548008671926;4.607472504173066
13.350000000000001;0.5749515559009918;0.8676470588235294;0.7637156415350566;0.374914357251716;61.44737488117557;927.8080631105216;3.03537522907204;3.159435928133665;61.18047255740395;10.833558371389293;10.406827259998245;16.93625203806336;12.141371489695286;18.91883514147829;0.44877285206786505;4.606612850201699
13.4;0.5760174784663785;0.8665158371040724;0.7642705738544409;0.37623594146828376;61.52940221260427;928.4942811840604;3.037559417185677;3.162289457574307;61.15002386540581;10.848521018300595;10.400453088724376;16.937024845348898;12.142939380567773;18.92368042873552;0.44840862781528945;4.6061470444046515
13.450000000000001;0.576587753193411;0.8642533936651584;0.7649687693210264;0.3747391295919069;61.70434754485595;930.8114751353214;3.0391677289073047;3.164605962975471;61.08923546288208;10.868844465090039;10.400950358536543;16.943694401730195;12.12308660616376;18.92878248299586;0.44778261598087765;4.606988727764477
13.5;0.5769975668888373;0.8642533936651584;0.7659289543798149;0.3731376133459081;61.7379698796582;930.9609986625029;3.0394381422897983;3.165682518011989;60.956554493944324;10.872769477388326;10.406675042403634;16.98392107810552;12.111075297252317;18.96264408679609;0.44759484354886264;4.60874800188574
13.55;0.5773856079284838;0.8642533936651584;0.7687706428198053;0.37986228766719465;61.74149962255672;931.5435062504813;3.042097758045684;3.169240323572762;60.89052526275352;10.864880897790364;10.404657396388403;17.00892339117637;12.108145981731672;18.984993191533956;0.4473994790549476;4.6088102293125095
13.600000000000001;0.577619266619585;0.8631221719457014;0.7694278662799031;0.37850584921448793;61.76798843344222;932.1448275296162;3.0432845070389547;3.1711835556903183;60.86953619883997;10.867912326851508;10.403471849946632;17.01652798326667;12.110465029666665;18.99239812725998;0.44728285080100266;4.608847985635855
13.65;0.5779220569591522;0.8631221719457014;0.772076225656149;0.38091283212774574;61.86776228622149;932.9892077207343;3.0436775595689514;3.171652509106894;60.84866363342434;10.87187113708903;10.40375692395628;17.032370585313288;12.115299683124507;19.00548088397435;0.44715532247016615;4.608797771546086
13.700000000000001;0.5785985117263414;0.8608597285067874;0.7747245850323947;0.3818894457681261;61.965257808960466;934.7117936435907;3.0465437251036223;3.1736526457827945;60.76288462185778;10.8800586123752;10.409472089512942;17.06393745787391;12.123550119666392;19.027763932883783;0.4467688931245687;4.6098267667045585
13.75;0.57913737697795;0.8597285067873304;0.7747720107436176;0.38185200057246527;62.092024563778196;936.0344265861332;3.036216932031846;3.164082076487346;60.77007366995082;10.87185734732141;10.404734062942351;17.05721330184416;12.084267909218651;19.022993562641776;0.4466537777126555;4.60931696154807
13.8;0.5790293819633382;0.8585972850678733;0.7752171365241713;0.38230990924618513;62.15393788897333;936.3398140362341;3.0329599130958482;3.1590922318709;60.740591923634426;10.868453923487435;10.409357804604756;17.06904640787567;12.078377640404181;19.031647788819896;0.44675207029534675;4.610175214291512
13.850000000000001;0.5789636135290025;0.8585972850678733;0.7761229028304408;0.3827678179199051;62.204490081688036;936.510348207266;3.0329336707572296;3.1570357692186106;60.71160569023231;10.869904341502473;10.415269508734537;17.07795301702662;12.078090797900574;19.037692448961174;0.44678685751091707;4.611163792389511
13.9;0.5790741079580082;0.8574660633484162;0.7760771908439199;0.383225726593625;62.23345971516357;935.8870762754078;3.032511360855944;3.154560399402205;60.707461008964174;10.875088399216027;10.421166480928573;17.074647007760195;12.060102142473353;19.033201765434388;0.446827269733162;4.61218956590509
13.950000000000001;0.579488251704867;0.8574660633484162;0.7747460265544526;0.3800587555414692;62.308611012458194;936.2613110110791;3.0296956614999764;3.152646536257609;60.734184357132634;10.873134916302373;10.426075566717099;17.062861085874783;12.031011000800724;19.01933913566877;0.44676912997044216;4.6128582637642115
14.0;0.5796729667204538;0.8563348416289592;0.7757280338916521;0.3779036368502946;62.393333057706826;936.1063421360273;3.029601964414954;3.149586411072158;60.714807179267645;10.87972831846173;10.436813561631585;17.06595904999326;12.014327802281393;19.016792363336783;0.446633043523417;4.614661376686819
14.05;0.5803657726488798;0.8563348416289592;0.7794330304542423;0.3779671380571167;62.32928838436654;933.660909585683;3.0222984691669508;3.1371918887998502;61.01116316477448;10.845103600511054;10.431986370977933;16.930982389991694;11.954121361306022;18.911083161518516;0.4471800691824816;4.614625371350334
14.100000000000001;0.5811686673499783;0.8540723981900452;0.7723897563086606;0.38717577881485454;62.030905243270254;930.1964403100093;3.022814971938788;3.135711593662573;60.99028979202631;10.83316791706632;10.431005240397262;16.944543237031123;11.952220548121556;18.92680732924705;0.4479791221249235;4.614622776410671
14.15;0.5818494418140836;0.8540723981900452;0.7716431270043045;0.3866470617269411;61.95370833174591;928.9973882683887;3.0214268384952785;3.1344323722508642;60.95709083753343;10.824960539367954;10.432193973829394;16.96344632851875;11.95501408378753;18.941836747542926;0.44805515404346125;4.614736603231465
14.200000000000001;0.5819713517322223;0.8518099547511312;0.772463562770545;0.38627783504744206;61.78285019129338;927.2351881072926;3.0230307127382425;3.136391008941683;60.83157993405723;10.82927355317423;10.439072172254871;17.026425563725724;11.953490884901502;18.989931776384005;0.4481596425852141;4.615088007073112
14.25;0.5828210065073026;0.8506787330316742;0.770653255283832;0.393946560030598;61.54019416011204;924.426833741426;3.025542879415418;3.1358601386217932;60.68906124595231;10.83931018326486;10.452331003890366;17.10517312537778;11.973288472281386;19.05340205882265;0.44893942979506213;4.616790227794404
14.3;0.583099599245493;0.8472850678733032;0.7737210728228054;0.3997020211538639;61.66518506056481;927.1497930358663;3.026085081897332;3.139036775660352;60.6419748380858;10.826081100901435;10.45258405364601;17.120277087683686;11.979821597826216;19.06443070561368;0.44869557660883436;4.616337520437625
14.350000000000001;0.5836046526853824;0.8450226244343891;0.779644918744415;0.399362531918519;61.59625395133159;926.3381744510484;3.0262775392887336;3.139880022012598;60.5560143207317;10.829514781989468;10.454952213405308;17.165051372768065;12.006825640710082;19.098679924568323;0.44875935320785226;4.616195358743336
14.4;0.5840102010562663;0.8416289592760181;0.7721138695579861;0.4001405984551405;61.383352242477486;924.6909926767573;3.025862597957257;3.1446895095739578;60.56741486675796;10.817823755434663;10.446266006382698;17.172252439282808;12.024179643214937;19.10232414442556;0.4487018146046611;4.614768852424339
14.450000000000001;0.5843887666544237;0.8393665158371041;0.7693285212434493;0.3998975666020188;61.259081208291704;923.223078585478;3.030605935439545;3.1433035777283673;60.52581316504353;10.818900909361535;10.45823298198351;17.18551175273455;12.04160970006714;19.111846470324902;0.44908613834447364;4.616550973792029
14.5;0.5844630798572504;0.8393665158371041;0.7643788851044908;0.39965780817824925;61.08852207853704;920.5832187676665;3.0320401891230446;3.140422771758109;60.472256548422926;10.825891368715919;10.472909618760093;17.202894486409406;12.04215524663282;19.12343633877457;0.4493848915793747;4.618482795830369
14.55;0.5845729785663631;0.8382352941176471;0.7627933891762054;0.4012181722931558;61.09513520384885;918.6228576158503;3.0303096176823634;3.141026710332026;60.45479389139223;10.838122097723616;10.49145156706649;17.24539595818804;11.996864516111891;19.146860323676695;0.4492641540222253;4.619517465994269
14.600000000000001;0.5839561722618443;0.8359728506787331;0.7571249045431574;0.4011314582428319;60.71851818015583;915.2567012053158;3.030819126391125;3.1365645466055656;60.19898829907466;10.830548452570152;10.515958006007327;17.35926153954202;12.037998740579534;19.233400161962823;0.44992643119222886;4.622917882918143
14.65;0.5835766114591553;0.834841628959276;0.7575402917307805;0.40166876728338247;60.52172847445713;912.8429052571297;3.0316557491407394;3.1384071701023872;60.33738504024882;10.855504940655406;10.518076091093672;17.30049251233222;11.980489416813764;19.18631463488989;0.4504452156396089;4.622875761316374
14.700000000000001;0.583747246465006;0.831447963800905;0.76031515229645;0.4026051083074146;60.519609388035946;913.1922231321514;3.0363748129198957;3.14063533315649;60.42779657054414;10.837995400805067;10.522021725177547;17.25863229487282;11.972716783687382;19.15270798440768;0.45052014719150735;4.623550455726089
14.75;0.5837795830582649;0.831447963800905;0.7635581542627377;0.40172073030840166;60.5529985290464;913.7671975945137;3.0356666737115106;3.1390283371568075;60.44529815412843;10.835927241707969;10.52798725325497;17.245014337526193;11.954097557719015;19.13961994799577;0.4505898688971372;4.624187687157467
14.8;0.5835627324533075;0.8269230769230769;0.7628772077810637;0.4081990684072063;60.61299481766853;913.6379845084641;3.0326016011993704;3.133098206182635;60.48885726141131;10.82811345310782;10.543350686019403;17.214711727993873;11.934799087799288;19.113424609267504;0.45104163012513954;4.6265747976672875
14.850000000000001;0.5832416464142163;0.8257918552036199;0.76343177864999;0.4053976203214056;60.57556537761821;913.0642933531203;3.0310317349170006;3.1321877528777304;60.503528711231354;10.824024173258799;10.548815068333631;17.20052654358764;11.916672118215779;19.101538452517325;0.4512207633654039;4.6273110125242045
14.9;0.5830417795490663;0.8257918552036199;0.7606697647579732;0.40682342073373456;60.60720690317933;914.0084355643211;3.030133343032381;3.1315183327225466;60.530716029458375;10.81879089942208;10.552950707543953;17.1829605458653;11.895698739314769;19.085643035333007;0.45126565662594065;4.627901801279075
14.950000000000001;0.5831198022689398;0.8201357466063348;0.7589412866001838;0.40733147024112126;60.657748561202176;914.8554785305315;3.0231808850643436;3.1251095657296193;60.62925296615006;10.799581072731977;10.553026445592103;17.137063360006405;11.851914151585612;19.04791012635468;0.4514548157683692;4.628145537940397
15.0;0.5822250312752385;0.8144796380090498;0.757438885761405;0.41034497061952013;60.65600820960378;914.2603181394485;3.0226447743449114;3.1260804154585844;60.70814689947851;10.80593754519854;10.544338242899029;17.11297993784807;11.856171528123046;19.030074626567448;0.45145286303226456;4.627637530874811
15.05;0.581815497845386;0.8122171945701357;0.7597158905813026;0.4096231749921775;61.00529442172293;915.6872955985958;3.0185636396159765;3.119936679367429;60.80881020354875;10.806303415457;10.540940601686104;17.060001110966894;11.819144195644162;18.99189519488129;0.4518389289692019;4.627554725937538
15.100000000000001;0.5816002369530348;0.8099547511312217;0.759229764710007;0.40849970856574525;61.032390868824294;915.0724706664608;3.017291146968753;3.1170559407986373;60.871254262673204;10.81370688497942;10.540223809602525;17.02329792800605;11.791380379811908;18.964385209495102;0.451939042190407;4.627380123484068
15.15;0.5821167398515885;0.8088235294117647;0.7607023529876131;0.4096420688695893;60.994401201482205;913.7259024332121;3.013364138261245;3.1112660341595495;61.00459153261702;10.82033184348984;10.538609734021183;16.95315777837843;11.762789174973358;18.911582183614538;0.45213410979957164;4.6276489945559
15.200000000000001;0.5827461520295071;0.8076923076923077;0.760602048899294;0.4136473856165914;61.005896544812344;913.9889054889406;3.012579540117079;3.1103727173555034;61.1397954663205;10.82626510479349;10.532738576878012;16.890132287987655;11.747485807528632;18.86320456715291;0.4519740445575418;4.627527022214438
15.25;0.5824454733657841;0.8076923076923077;0.7624165893747314;0.411568234224491;61.05453545556612;913.170408490951;3.0061837189776712;3.100435960432127;61.25051351739671;10.822999237568245;10.534266123858739;16.848639763648762;11.735397238128472;18.826828552468896;0.4520605162776856;4.6279749661977
15.3;0.582543368850795;0.8031674208144797;0.7658136785030498;0.4114470086949106;61.05425636663685;913.7220993544836;3.0068598578778554;3.1004531177040993;61.267621510697964;10.824845053918105;10.540897512631718;16.83752446834969;11.75180387270927;18.819080181794753;0.45232650412111025;4.62944704283525
15.350000000000001;0.5829266588864187;0.8009049773755657;0.7618643546989752;0.4121838337272019;61.121732543381846;913.8978985511033;3.004803066596445;3.098231979286823;61.31391963835322;10.82916801117444;10.540524613151762;16.81946658167957;11.741628003722925;18.801943891443738;0.4521725508018907;4.629457733963129
15.4;0.583005844641371;0.7975113122171946;0.7632523551583318;0.41165162433115143;61.23980007822821;915.0647605428483;3.001545883671685;3.0987324617844187;61.42636902787554;10.834019631646386;10.536989528826767;16.77373512679274;11.737378656697482;18.761020284580525;0.4518090702350805;4.628955059349163
15.450000000000001;0.5823604622376597;0.7963800904977375;0.7623524543784973;0.41103874987418365;61.34323828790762;916.1304297147707;2.9999290497613997;3.096323842351325;61.52007076242094;10.844303831231956;10.539076975262159;16.725958906795544;11.714238039533136;18.72197442276733;0.4515358836001147;4.6295915975375985
15.5;0.5828451183496182;0.7929864253393665;0.7627321913851377;0.410526064250204;61.4287970982012;918.246536745364;2.9998235146305774;3.0996978155916324;61.658281978381375;10.848351321860097;10.523002610380704;16.672315483756798;11.69577230377905;18.681776936140135;0.4511232779629787;4.6271684211551
15.55;0.5822133160410898;0.7873303167420814;0.7630506961276246;0.4049453046052456;61.57588602067954;919.6332463401884;2.9957387542372147;3.0975786804002134;61.78752645621816;10.852908444891076;10.506558905643747;16.616273585316446;11.665959198827085;18.64304509220557;0.4510743635461786;4.625245692958449
15.600000000000001;0.5821412141008352;0.7850678733031674;0.7663234662797304;0.4008554520706542;61.708388438872326;922.0021368209696;2.9977483232499953;3.1005023475189577;61.87729953748524;10.855173444381983;10.495828626544368;16.561780163730383;11.657898112168022;18.6008928401073;0.450517572694993;4.624065880077238
15.65;0.5821020543988786;0.7850678733031674;0.7652062903725709;0.3937353081281201;61.77588090824651;923.2280806345819;2.999104186749983;3.09887138848112;61.960836472627435;10.861561421797223;10.490676065599914;16.504006204446625;11.649334849271513;18.558126503735842;0.4502752782104266;4.6236033769012295
15.700000000000001;0.5818129972642587;0.7839366515837104;0.7640891144654115;0.39303795946270936;61.85190239887901;925.1332334594199;2.9988724490190237;3.100344512357388;62.007823774270854;10.87171682720049;10.484149895646741;16.474071842571853;11.631773327297973;18.53480213535441;0.44984450972368245;4.622744407100511
15.75;0.5817838781636852;0.7816742081447964;0.7634712666735066;0.39115338226070073;61.85395668922879;925.1927224680294;3.00064912991058;3.10257985618121;61.94157165262629;10.870269562609744;10.48378876267634;16.509982906601614;11.63687854888892;18.566114840534286;0.4497596123468295;4.622247081625497
15.8;0.5818156213984749;0.7794117647058824;0.7618547626510926;0.3928594432741563;62.06560748078204;925.9061231848335;3.000526493819959;3.100887582424439;61.64678696276657;10.874394509462473;10.5026755876462;16.657698338326963;11.639087693269326;18.67768762866042;0.4496227295314995;4.623759990166203
15.850000000000001;0.5820452864378658;0.7760180995475113;0.7673413777335205;0.3942520592059999;62.06531835937169;925.7885040400927;2.999384776740328;3.099389609159621;61.78685568393558;10.880289709344085;10.495247740374602;16.578352979567004;11.60726431924068;18.61935783901201;0.4495598357938596;4.62312516464571
15.9;0.5823526979798298;0.7714932126696833;0.766171095776685;0.40106108809166896;62.14628755190917;927.9001050976317;3.0034277618549456;3.101695483022081;61.863831420742045;10.893130703515661;10.487102316786066;16.524186335278575;11.588343185881477;18.57677588988301;0.44915048875441044;4.622205413822888
15.950000000000001;0.5821502289055137;0.7714932126696833;0.7699545074878983;0.4062132665056092;62.12972689195194;929.3242300265027;3.0069245474334276;3.105664433978854;61.94811382587376;10.907610690860492;10.479835903898309;16.46755843209282;11.565774695600364;18.532659349199452;0.4487497202674142;4.621397884869489
16.0;0.581541311401265;0.7680995475113123;0.7660703267107927;0.40237026812114157;62.147943251357084;930.5858685214968;3.0075087919537604;3.1063034477221345;62.02677182166076;10.916510678070104;10.468383283785649;16.41585569351954;11.547407193144736;18.494690615652377;0.448579706506624;4.619783579390436
16.05;0.5813054702590655;0.7669683257918553;0.7666764615670464;0.40190269912516685;62.09713684149891;932.0390499402604;3.012116617905426;3.1113281310123098;62.10825669677377;10.928890820881014;10.460149326015687;16.36487807623656;11.525472559139956;18.45658740520819;0.4482206555177237;4.618919730210085
16.1;0.581644992328582;0.7613122171945701;0.7664128934218262;0.4061010667408235;62.07822503177112;934.721395846626;3.018364515750333;3.1220059695359947;62.285082072964165;10.924025053265161;10.43541370554623;16.26725717963957;11.524827878396579;18.382386762786243;0.4476119816819587;4.616135902825516
16.150000000000002;0.5818990014666429;0.7590497737556561;0.7657498489629874;0.40816916320386054;62.10795678860573;935.7809683542928;3.0194366057987927;3.123947957461259;62.40906393146298;10.925384977041423;10.420686702168329;16.192501302776506;11.490179749258264;18.328148271313797;0.44736049172390463;4.61461806250808
16.2;0.5830511994028043;0.754524886877828;0.7675184588421694;0.4060262668976331;62.13048175208957;937.6244271481881;3.0241534638826764;3.129398702261558;62.509432481337846;10.929990395776771;10.404702255074584;16.14029315504269;11.468885465672738;18.29212884673484;0.4470629994633182;4.612476790790426
16.25;0.5835519856290837;0.753393665158371;0.7692870687213514;0.41211362609609314;62.27005168800425;940.476893768971;3.0267097817381283;3.1325067468292;62.57700416275489;10.930724995289076;10.394312271102075;16.10052883896357;11.449984239655507;18.26393265801572;0.4466384313678495;4.611073519213504
16.3;0.5842940000805832;0.747737556561086;0.7738045780719809;0.41489637124494283;62.44491848322409;943.8444190121448;3.026438147157976;3.1333754885629426;62.67307509308625;10.928369658232988;10.376958481371942;16.05747638693561;11.42717019116698;18.23394910876837;0.446085217774933;4.609255751213876
16.35;0.5844088297981612;0.7432126696832579;0.7728242884797154;0.407252900157566;62.651015592763606;947.0805706996921;3.0249804483101634;3.1322443549432837;62.71936144997917;10.931678521088475;10.363348580718476;16.026810300230895;11.396253818695408;18.210371314656257;0.4457017745789106;4.60756796834384
16.400000000000002;0.5842206142543531;0.7398190045248869;0.7754624410281019;0.4150197189649225;62.846534612600564;949.062475201346;3.0216102055698233;3.1313468669929856;62.73215434169259;10.937170371823933;10.358994713291732;16.01437872760531;11.381957187492597;18.201367057857777;0.44539951154277957;4.607522679627457
16.45;0.583871229786405;0.7375565610859729;0.7738785592078474;0.4143448421031275;62.74478333489946;948.323138407379;3.0200229013107247;3.1351541768931916;62.691234135811975;10.9368546432021;10.351573266256787;16.031927080521786;11.381560514004576;18.219581327598895;0.445361815628159;4.606712876818483
16.5;0.5835855904785264;0.7319004524886877;0.7707782739155966;0.4117147735192477;62.60177554507228;947.1590607939014;3.0223840554410555;3.1378935898374065;62.61788957545629;10.93673136088547;10.344279359833823;16.069017027919955;11.389912185257781;18.251338816973057;0.44530209983388197;4.605388931535375
16.55;0.583575632167323;0.7319004524886877;0.767677988623346;0.4154596026377537;62.52061935115584;947.3502538159785;3.0234351422539296;3.141934680778394;62.631900014146126;10.937172692177315;10.334543144751882;16.059862348222353;11.384574460529276;18.245458149840218;0.4450326080904809;4.604267188674714
16.6;0.5829852813695536;0.7319004524886877;0.7699937849460758;0.4174274470974725;62.625697327698575;948.4603516734715;3.0217638779279032;3.1417290639100024;62.73221821832915;10.939539683463702;10.321843585608184;16.010252267753284;11.37289759173884;18.20654379127161;0.44469508034014543;4.60305830402778
16.650000000000002;0.5842890801487312;0.7307692307692307;0.7691190394633782;0.422318377338051;62.57097566173153;947.905504026774;3.0205027223964604;3.1407896239199076;62.76405180820622;10.94228713611877;10.326301549837629;15.993209164394065;11.362864776005061;18.193204801814826;0.44520779806368255;4.603758536012956
16.7;0.5845733896404921;0.7262443438914027;0.7667736108570017;0.4224784448742369;62.562367024531525;948.5565662654717;3.0232184607928807;3.1417437521225735;62.72904944623833;10.955336955620323;10.344056248190387;15.991708407871156;11.342077547512531;18.189732927712168;0.44536330445969396;4.606813852529705
16.75;0.5841422030708444;0.7228506787330317;0.7709121387578186;0.41200021973681533;62.49957069163574;947.6742336357962;3.0201381190215106;3.142922952920506;62.78340832648985;10.955030575153247;10.339299846999358;15.979377765939928;11.330331809681795;18.180334768590114;0.4454023764509797;4.605980491693217
16.8;0.5838310736673664;0.7217194570135747;0.7645454324022471;0.413633379202448;62.43453892129144;946.8653323007899;3.019736212620683;3.145230934418113;62.79442237015473;10.953548958684364;10.332951169141493;15.97460446488481;11.318755315771208;18.17588236517311;0.4452130580743709;4.604907389079341
16.85;0.5838719707750677;0.7183257918552036;0.7651771817104782;0.4137457162955426;62.445573547433355;948.3188389853345;3.02023386750994;3.1526960793353256;62.74721871938868;10.958406158707945;10.330086302992653;15.992165925953046;11.320665251859024;18.192730890854758;0.44499456863008313;4.603853279721827
16.900000000000002;0.5838293453718295;0.7183257918552036;0.7603332626788533;0.4090241810712758;62.465258617263174;948.6405067532761;3.0188592883181897;3.1530076892327568;62.77061471239424;10.953417735179858;10.32385403584832;15.982749737533773;11.303955202754295;18.185899279372705;0.4448030434636014;4.602911597742006
16.95;0.5839310188869752;0.7171945701357466;0.7649103040060643;0.41115203523691024;62.477777547124205;949.7845906696217;3.0189543819297957;3.153133152028896;62.80421008562167;10.958256658304483;10.32199449077626;15.96305027078179;11.30347626347184;18.172767996595148;0.4447297347067269;4.602950309502408
17.0;0.5837476972013605;0.7149321266968326;0.7613302214279645;0.40902201223758894;62.46373147197516;949.7893703354534;3.0139936085278403;3.1504651848348453;62.88072100128974;10.950591580396422;10.317114802251389;15.932532583002697;11.295923679514534;18.14989575283905;0.4446260550870893;4.602359683193686
17.05;0.5845911772409198;0.7092760180995475;0.7654244204529965;0.40673356099131763;62.44335758008176;950.1535982448289;3.0139000051765166;3.15041141628709;62.89839198800513;10.951734133466395;10.311051239371032;15.932742694260353;11.302806984305887;18.149811706070256;0.44451663572408034;4.60093357224242
17.1;0.58434805629506;0.7058823529411765;0.7650987292950178;0.40914686826952273;62.525342176792236;952.2487530139484;3.016881798191405;3.153714048461983;62.942079898796926;10.946499614636705;10.294914661550084;15.921310405679511;11.294602667556452;18.141286966107945;0.4438647420397756;4.599044606806614
17.150000000000002;0.5849903973061704;0.7047511312217195;0.7593912038519937;0.4097881073705454;62.59498169624362;953.5548792344731;3.016880674390633;3.1530371052494446;62.96396559619859;10.945363880238295;10.291858267593307;15.91234147860112;11.288864175981171;18.13391521423512;0.44366345613704417;4.598396651590308
17.2;0.5848708605093683;0.7002262443438914;0.7637363842676363;0.4051485598242581;62.62422042574834;954.5541607237625;3.0168921829655218;3.149565968068175;62.98446252079502;10.94387992383219;10.291805280361604;15.893946473657032;11.274273846974387;18.119182602178096;0.4435496249950151;4.598275234743968
17.25;0.5857716576063235;0.6957013574660633;0.763103565376112;0.4055580848347802;62.525143237570305;952.5416864851375;3.013032140214732;3.1454610644959313;63.060803655108614;10.927746036788553;10.279703429613622;15.85183175227655;11.232459815575496;18.09267407526824;0.4441918258488198;4.596025320559463
17.3;0.5868003328620409;0.6877828054298643;0.7649597461381712;0.409462110171533;62.4711159485192;952.0086604732519;3.011638588133696;3.1459524072376666;63.106880922269355;10.92005576860586;10.275339704837474;15.843484453701024;11.221217234005872;18.079911492485312;0.44385072305675627;4.594623360899543
17.35;0.5863284089853996;0.6855203619909502;0.766064249206338;0.4088845242726622;62.59399267348723;954.1767996122084;3.0080202010184465;3.145130230382576;63.130386936980806;10.913225934822862;10.271573255536364;15.82214402055906;11.217366678902831;18.059849851013446;0.44355865599845284;4.5938865152376085
17.400000000000002;0.5864070353333781;0.6821266968325792;0.7675296664237896;0.4107274472920146;62.632749490404564;952.8898617133929;3.0041815037099995;3.1333030483372597;63.16150982383066;10.912243100576935;10.280678152862627;15.807937513815475;11.208697612040003;18.04489412547135;0.4438349569248087;4.595404745487038
17.45;0.585690924251389;0.6787330316742082;0.7639028649119688;0.4026860996435516;62.847658191915045;956.6181163820822;3.002705075461678;3.1331979032414257;63.20562194265693;10.904770284272571;10.27084311050263;15.804430644601526;11.210466513494914;18.033496889614483;0.44310837298916983;4.5929618895474595
17.5;0.5864373216323052;0.6730769230769231;0.7672704893120512;0.4043156862459305;62.892155694162845;959.980399794426;3.0037189869375407;3.1398825902864984;63.742512511215395;10.89775005045926;10.291706867171243;15.552391779098512;11.201297404572017;17.829490724540715;0.4429746785610724;4.598106699528574
17.55;0.5861589688975685;0.666289592760181;0.7640557038637414;0.40275962456034947;62.83075790286921;958.4845503367449;2.998214203758586;3.137588964815341;63.90956561486879;10.900070162631009;10.283840405610686;15.480945250254408;11.203531556158792;17.77578214693272;0.44327161906579576;4.596598784668102
17.6;0.5866341931520956;0.6617647058823529;0.7655006118231287;0.4043624017898544;62.7909233831148;958.5431604278534;3.0007530024586977;3.1355395950025167;63.92451168685011;10.898150299155057;10.292329255058338;15.476202242292064;11.191184101121546;17.773579260589354;0.4434503747473505;4.597428131124104
17.650000000000002;0.5869143401236769;0.6595022624434389;0.767932081069706;0.403463548504015;62.914810889521476;960.5510447665637;2.9993366447608287;3.135120354114902;63.87044734226721;10.906993970591234;10.305122154469673;15.495531810346066;11.199719215177097;17.78384612623603;0.44327865644520204;4.598857853334603
17.7;0.5864872644422907;0.6527149321266968;0.775278602112482;0.3961255928274596;62.78754519425664;957.7958308044828;3.000560009370793;3.1305559644568937;63.87364789566411;10.899095292320348;10.313670837343809;15.487985868540823;11.194152579336222;17.780784667885204;0.4440111445970031;4.59996049386103
17.75;0.585972073905961;0.6515837104072398;0.7748929254785626;0.4030499627362354;62.82391162755672;958.7641550177565;3.0014022434118868;3.1313267779781904;63.84804629586251;10.901042849230226;10.318724400352835;15.500945845689403;11.204679638199947;17.791599683095935;0.4440461755984988;4.600224895155063
17.8;0.5854376395140483;0.6493212669683258;0.7726496991220082;0.3984967657317182;62.8151759213396;960.0946001300813;3.0023185027811388;3.1383350969569177;63.914399635779894;10.886518370130963;10.3014472365168;15.483903106730343;11.218778531543677;17.782234476837885;0.4437549001096853;4.597425032326097
17.85;0.5855150174998771;0.6470588235294118;0.7751526170440342;0.3907191013899731;63.03571385220323;964.9454569687034;3.006776737136874;3.1434310982030946;63.88201540703711;10.883144673743097;10.295972318084377;15.50181349235827;11.235229626907161;17.792374276002956;0.44284570052948574;4.596842596065599
17.900000000000002;0.5850140178149822;0.6436651583710408;0.7751849629393324;0.3944430539954831;63.15657871036689;968.2660339324615;3.003743940834824;3.1478648126634785;63.860480643768604;10.873833201568148;10.29496715443015;15.525338981700838;11.24685304841662;17.802722887915294;0.4418910688996843;4.5960898383875355
17.95;0.5854994133402327;0.6380090497737556;0.7776553103739922;0.3911864287700404;63.06825294705942;968.0071931651414;3.0040935318274977;3.1479889941130774;63.83098854446382;10.866754708090221;10.304666893934971;15.540023232495843;11.264063801145513;17.809735413744125;0.4417750273595915;4.597422952896663
18.0;0.58584964202541;0.6346153846153846;0.7741797696798516;0.40083200178983525;62.43724095552827;961.94238224177;3.005489704358197;3.150561245624212;63.787586368281126;10.861902630914926;10.305479231071988;15.559759116813737;11.277451379906845;17.823858541239908;0.4419822703169333;4.596914253954847
18.05;0.585510068418763;0.6334841628959276;0.778034983050401;0.39310400338234186;62.497409078828426;962.8717691694579;3.0070239133649523;3.152216907137453;63.72890728349162;10.860673543412545;10.31461674640894;15.592558121229954;11.300486025287215;17.843433115988574;0.44174587969283696;4.597754152274935
18.1;0.5849338688297773;0.6278280542986425;0.7751668248901109;0.3979989356604061;62.445116291081476;963.4888880096613;3.013184914956793;3.157881459065623;63.654421897269295;10.85552692090064;10.316778243027938;15.625311270400122;11.333317824057678;17.870347573998732;0.44170799092454993;4.598444798461011
18.150000000000002;0.5824640316897394;0.6199095022624435;0.7632291484962903;0.4028938679384704;62.31110079115956;961.2375851060257;3.011894412622458;3.159883514674955;63.63397017615276;10.839391678871033;10.31744364890884;15.649170646098003;11.362336845012265;17.887065018325714;0.4418035076425447;4.597901671038601
18.2;0.5816466361115801;0.6199095022624435;0.7668859942392963;0.3925408861640145;62.40788203486682;962.458261113514;3.012553754978675;3.161326448914088;63.580036089624365;10.83357852126655;10.32464785418148;15.675888595459215;11.383791868946009;17.903322452215207;0.4414863964200687;4.5985318487650435
18.25;0.582156889080646;0.6153846153846154;0.7684183882583209;0.39717675788160633;62.47262411030224;960.3955954847447;3.007465270060396;3.1563096711163108;63.54304591321721;10.824138543533234;10.338007364063438;15.704458648214441;11.392136024087547;17.917302144725845;0.441642907295606;4.600154232581353
18.3;0.5823357417858216;0.6119909502262444;0.7669030446383616;0.4009578635255182;62.391041798579145;960.4300793895235;3.0081294120609794;3.1589813096284414;63.512547629236565;10.811469117530683;10.33651858379291;15.729668378170604;11.402439050839154;17.934914700317155;0.44143886996781534;4.599369271540655
18.35;0.5822715747179537;0.6108597285067874;0.7655802756503568;0.4075891851703125;62.24479933268582;959.4023844552656;3.0123364139863247;3.1635748182693857;63.487031555425304;10.79993693037765;10.335531020684574;15.744086627198921;11.40698353700191;17.943500960387404;0.4414904404228618;4.599345500015891
18.400000000000002;0.5827231010578529;0.6085972850678733;0.7648424994428409;0.41845781308211105;62.217917371273444;958.27865233765;3.0097264576858502;3.1613284975042046;63.46663970218329;10.788182957618702;10.338936021693032;15.765911134627755;11.423782097788736;17.957909810332605;0.4415586299016622;4.599382430291837
18.45;0.5831892219131422;0.6063348416289592;0.7646302555162352;0.41792957400485786;62.18736380068826;959.532419679618;3.0137279084797193;3.1660776267929833;63.48234840471158;10.771881449245287;10.337247706563279;15.752589520924573;11.409045380426273;17.941554379033782;0.44113875336079794;4.599148491242945
18.5;0.5841920728749893;0.5995475113122172;0.7661726487435438;0.4131828500674084;61.79365210903832;952.8195536761461;3.014434439947277;3.1693664714862204;63.42661097441981;10.769145377228144;10.336796769970288;15.786795714427477;11.412569064987068;17.976292510326516;0.4418422343743556;4.598118810986041
18.55;0.5834902393747893;0.5938914027149321;0.7636802353821137;0.4136508692509495;61.76449102052707;953.418853887207;3.0218879044869027;3.1741872994020746;63.294992550665505;10.780132873130322;10.350642666894005;15.844821294342127;11.420964139355505;18.019227156113644;0.44178837331785553;4.599631792802835
18.6;0.5844796325079267;0.5871040723981901;0.763205225315053;0.4188672321575022;61.29943848232127;948.6732255088835;3.0273998737419223;3.181332376599433;63.301221688794456;10.778053688234266;10.337942224493057;15.843860877280564;11.424848676491795;18.027050703956963;0.44200030092025283;4.597540518995134
18.650000000000002;0.5846830067510586;0.583710407239819;0.7588073585396462;0.41862525917915905;61.40183820283765;949.7098253459377;3.0260070642125227;3.181333763998797;63.242005496547094;10.783599263311912;10.343754697650297;15.864081176430265;11.444807320068483;18.039995748597647;0.4416785932779248;4.598088691214015
18.7;0.5849583179620476;0.5780542986425339;0.756346699372784;0.4197194446613346;61.2184489583933;947.0869131639887;3.025204574447488;3.18441120402583;63.24471247838874;10.772893288477517;10.330603788207402;15.86195957428051;11.404981036358892;18.035797213691275;0.4415684696163154;4.596164723472948
18.75;0.5851351520768147;0.5769230769230769;0.7609046346044219;0.42283686115411045;61.2633271320437;947.3226218023467;3.020977870343474;3.184988990636053;63.237741520584265;10.768012682684471;10.32527616138379;15.860807888247594;11.401632805934039;18.0339629765643;0.44141933447691206;4.59489273729999
18.8;0.5855354503111738;0.5735294117647058;0.7599006655315631;0.42057044372832486;61.20122359767856;945.3123335166268;3.0198458678950018;3.1842793605244086;63.196552649715805;10.768029837623462;10.323819435686703;15.871069952904298;11.408032549318882;18.047086301394145;0.4417603770500849;4.595172686425565
18.85;0.5863422991531037;0.5735294117647058;0.7608301749797491;0.4213419894032384;61.16189101749347;944.6842572651844;3.021634062241441;3.1854974024652254;63.160290801758535;10.770199433443057;10.330053602144439;15.88145112759972;11.403789013511956;18.054098732797883;0.4418168051440943;4.596065762706031
18.900000000000002;0.5867912717519732;0.5610859728506787;0.7632574383069064;0.42127917705444307;61.38337133257954;945.8794758085236;3.015043501137564;3.1771123513827537;63.175411395921344;10.749733253983411;10.326509865511152;15.88393652307711;11.382214383434443;18.05501600304214;0.4422362853136089;4.59611735040234
18.95;0.5876672261148151;0.5599547511312217;0.7682892537146296;0.42121636470564766;61.45010405817653;947.5565510984574;3.0186514733252356;3.1798465723902516;63.164222342848426;10.743770677276391;10.334004085073929;15.880044367746393;11.40931498222274;18.046773688499872;0.4418949353059505;4.597482178426121
19.0;0.5874663426100264;0.5565610859728507;0.7686029800955201;0.42118096964917273;61.45770289942308;945.9583746659016;3.0162604426866477;3.172671038635802;63.096207640409816;10.743779600161915;10.341637822569982;15.905400882287779;11.409177449668023;18.069946544335686;0.4425278039791747;4.598168421775326
19.05;0.587581425250646;0.5554298642533937;0.7655973716785911;0.4210907400080569;61.43287032351036;944.0991599142736;3.014401447961509;3.1680216552264664;63.04091401025945;10.746970589221627;10.348261646633038;15.926620820755037;11.416435075958765;18.086261130555826;0.44290838031597657;4.598801165404634
19.1;0.5876463520240895;0.5554298642533937;0.7609781089581817;0.42102792765926156;61.46295868173279;944.1335765235832;3.013165653289346;3.1651068382192626;62.95061099711949;10.752946088913967;10.353896030355555;15.957086273017097;11.442986137770058;18.11533213665857;0.44297076360447907;4.5993964391291415
19.150000000000002;0.588143226785753;0.5520361990950227;0.7579801145773846;0.427577144825078;61.431957943089515;943.922433335414;3.01336997736441;3.1612103966930123;62.82708791733387;10.762728289392118;10.362822898239788;16.00309840499233;11.479250552613621;18.155842778362633;0.44304058518853123;4.600031807265691
19.200000000000003;0.5881602214434737;0.5497737556561086;0.7575051045103238;0.4275397095679052;61.71446092712077;949.1709383515652;3.016989895747474;3.1573497382535938;62.962080746116165;10.768530235579213;10.36609683728797;15.92321101303321;11.487465690858125;18.09059982637072;0.44253159084445265;4.601732299174105
19.25;0.5875696949427075;0.5463800904977375;0.7570300944432631;0.42779601607058515;61.83624886420262;951.9092935160116;3.0202134527670803;3.1553845989285723;63.096667078544726;10.768945855231356;10.361672479297937;15.8589950879012;11.443532195192798;18.04360601264661;0.44256846817988915;4.601785389019677
19.3;0.5871820841623967;0.5418552036199095;0.7594846210817949;0.4261296525511875;61.56119762229441;947.6851895190899;3.016953126960808;3.152066726575109;63.14113238783521;10.769465418819367;10.358076729767925;15.825278584578367;11.423548366367038;18.02073238677154;0.44308484721372876;4.602012798478484
19.35;0.5862425560698189;0.5384615384615384;0.7559177441943534;0.4240174792364353;61.67531372520123;950.0124830637176;3.017031559788227;3.1523786254596224;63.12883831338966;10.779153148007873;10.36013556845086;15.822672850153321;11.402198832589828;18.01504046274017;0.4428508747979921;4.602334555244367
19.400000000000002;0.5864734275449579;0.5328054298642534;0.7523508673069119;0.42337029002068227;61.463577568820455;945.3211562778095;3.0178812853591968;3.1485251283873326;63.09027633342469;10.78401161581481;10.368447574444948;15.822634673751505;11.425090557269485;18.024514628568582;0.4433429090328049;4.603978615757141
19.450000000000003;0.5867996713189317;0.5328054298642534;0.7551195223943723;0.42188530493392207;61.39219323972574;944.6839774643895;3.019645655710994;3.1496013971918044;63.06888742302022;10.7915450495921;10.372261799528584;15.822007390493726;11.428470890794012;18.026866571536353;0.4435190391850856;4.604549405803363
19.5;0.5861257167429772;0.5294117647058824;0.7510960599587803;0.42439558019442525;61.1027896389668;942.4152292234143;3.021715763558281;3.155114251497468;63.115698671174364;10.785526997700053;10.361363848106963;15.79088577334943;11.429161285251313;18.005449393388634;0.44366107645699593;4.60295060211331
19.55;0.5864556680499874;0.5282805429864253;0.7541800340408985;0.4245545488908382;60.93571708049002;939.4518050334043;3.0233247134777277;3.1523721569582146;63.08170836195648;10.794664082430547;10.375799028735406;15.789936914955158;11.43879349985023;18.008471239260047;0.4444639047031027;4.6053991848588804
19.6;0.5874657690290126;0.5237556561085973;0.7537050239738378;0.42588917086929623;60.82115253855767;935.188797819293;3.017823308245949;3.141599076809026;63.15664420402243;10.784584843042236;10.374951382141132;15.73811913437881;11.431731378656686;17.970303663650927;0.44528530478128614;4.606001528742807
19.650000000000002;0.5875835386801656;0.5226244343891403;0.752864189980718;0.4227180904677257;60.70713113213189;933.2793557050404;3.019750277754391;3.1400427630862078;63.11511500068356;10.793369198026399;10.384722816026741;15.750060970636044;11.437243219696995;17.983910416554487;0.4457930593892659;4.607176607353774
19.700000000000003;0.587663747766864;0.5180995475113123;0.7550864074627623;0.42027417947371704;60.66614510779111;933.3922777976293;3.0274262686084614;3.141756659687592;63.037544489699506;10.808551522537893;10.396095918217263;15.76796891238826;11.44640855981696;18.000410714642225;0.445997294444111;4.610337543974004
19.75;0.5884171488763995;0.5158371040723982;0.7537401846586679;0.4278457416103599;60.6066296415129;931.7890741038294;3.0252744403212106;3.1388593756744703;63.01396161767467;10.813453779037197;10.397427474755666;15.771493504707694;11.463591013705077;18.009442992089852;0.44642971409408827;4.610523637801486
19.8;0.587715961795886;0.5124434389140271;0.7496436697340774;0.42548586395364985;60.59651018255291;928.3367158272647;3.0185050359596532;3.1324331864431634;63.06313469236133;10.80671234590913;10.396718926012412;15.751114084562701;11.351395295483904;17.99842194781595;0.446828650319296;4.6105701033037185
19.85;0.5874041288674551;0.5079185520361991;0.7485511765160067;0.42515850812197353;60.41468016736474;926.5238973240157;3.024138952895515;3.1328681535441683;63.02564487927449;10.811148686456294;10.398098238120848;15.7670286548123;11.316011596316809;18.019480963480227;0.4473098957137125;4.610107477477758
19.900000000000002;0.5866476804103621;0.503393665158371;0.7394341890697782;0.42474367086648046;60.144670240412935;921.5033441800183;3.027909151309155;3.1352315284675205;62.96425985843548;10.82064046930871;10.415026751684406;15.796701680046898;11.343857380696413;18.04609016299692;0.4476299971915021;4.612044314876861
19.950000000000003;0.5872312840098451;0.502262443438914;0.7427610953154429;0.42645824013296796;60.1530839743497;921.7606688843681;3.0294313406562616;3.1356506831305597;62.93995596879796;10.830588608869723;10.426461271887044;15.802966351199096;11.346570406138166;18.05297888993819;0.44774248894272795;4.613851715074577
20.0;0.5875671218450141;0.501131221719457;0.7407769084158167;0.4258724315257;60.1258496959721;922.4348267880468;3.0324017487776214;3.1393565298132695;62.91588799620702;10.837242299337275;10.42125001836108;15.809458096631781;11.361021147912986;18.063204784601357;0.44758248945496476;4.6130302730056565
20.05;0.5881309536659551;0.501131221719457;0.748433344546825;0.4285027232991334;60.11415255842672;923.0599293800557;3.0348426901046888;3.141836150076254;62.913495536810814;10.841589598767895;10.42107544428235;15.810855151347512;11.371748246266197;18.066642912859642;0.44749090942941444;4.613134961920478
20.1;0.5878361824813704;0.497737556561086;0.7481912795093745;0.4342805495018025;60.01061334867517;922.4656349496655;3.0362388103794853;3.1459274395196504;62.92908839469493;10.833822195317023;10.41142556214044;15.799685360407931;11.381858250298095;18.06658547519595;0.4479692912523959;4.612025942705185
20.150000000000002;0.5876794554181353;0.49660633484162897;0.7484799132361695;0.4246884454749041;60.02573019056381;923.4169496953682;3.0388139548517197;3.146212316017433;62.894070494601415;10.836059797949195;10.41891594851476;15.811280995311474;11.40025803551651;18.074881593491238;0.4479968038127606;4.6130340702575126
20.200000000000003;0.5874160527465103;0.49547511312217196;0.7480049031691086;0.4242937834579721;60.05621413997415;924.2511379922664;3.0382169420613816;3.1458584778192753;62.8723749959089;10.838009061404783;10.42574069314977;15.817633985839096;11.394296147867228;18.078763924232135;0.44790795362951;4.6140330024748435
20.25;0.5875813010088139;0.49547511312217196;0.7541831824425094;0.4248674127312668;60.02934828157801;924.5323038939448;3.0397552299836104;3.1483604504856717;62.872538448594874;10.83925511152928;10.425542160143223;15.818724897999424;11.404102433897656;18.07954136687311;0.44774561772671395;4.6139475895847015
20.3;0.5869073096158494;0.4920814479638009;0.7479862541280833;0.4248006983022581;59.926898387471766;923.541717593415;3.041848334440358;3.154154218217258;62.939455267792894;10.821996135634988;10.411549934900844;15.799383993967702;11.41854491468855;18.062892795741778;0.4478224744404473;4.61262376426783
20.35;0.5864126517505784;0.4920814479638009;0.746980954322122;0.42310979740717614;59.88241360319568;922.8417522860061;3.0419770980060408;3.1556312966507973;63.008433466339426;10.80884108491664;10.394326545284008;15.774377124485857;11.421136431824264;18.044435947077915;0.44759651146319906;4.610340335777068
20.400000000000002;0.5861537718435423;0.48981900452488686;0.7467388892846715;0.4227151353902442;59.93084075169773;924.5997529750209;3.0480070567708673;3.1642587977997354;63.15460118383636;10.83613638174175;10.370301917687847;15.69919387269471;11.320978021416165;17.980175413264217;0.44670413454412855;4.6072385163177145
20.450000000000003;0.586278150302397;0.48981900452488686;0.746496824247221;0.423997166056729;59.951606232579486;925.252094735462;3.0454474789996904;3.1664140344585205;63.1836375307686;10.832738925601271;10.365016375631187;15.685621657127129;11.322733257422545;17.967723494059204;0.446372881258244;4.606158835586275
20.5;0.5862561954115391;0.48981900452488686;0.748909648259529;0.42036764480280464;59.95180174724361;925.5316147229395;3.0457048172590055;3.167989924356548;63.20200454541272;10.834966181123072;10.362689971295964;15.680871401238738;11.32457780429636;17.96280593732804;0.44618471529354337;4.605722456522943
20.55;0.586307251849877;0.48981900452488686;0.7496587510201954;0.4192063695441956;59.93020533602787;925.354209174681;3.0456185937467755;3.1692103417257633;63.21686046783203;10.837573369208204;10.361130903155848;15.676482172423242;11.32576392132939;17.95854107278308;0.4460896986725403;4.605396473875722
20.6;0.5866278453407417;0.48868778280542985;0.7504892989137948;0.4211364873225163;59.975545978111775;926.2651772867247;3.0479106214482887;3.1715689853287805;63.17985596538392;10.845168549876465;10.362897189167013;15.683763145119984;11.336459815861595;17.964091681945494;0.4459272690938249;4.6053650673628415
20.650000000000002;0.5870960697895607;0.48755656108597284;0.7513198468073943;0.42074182530558435;60.06138066851978;927.6493861573686;3.0499688074611995;3.177169289929881;63.265514222961286;10.872050072604255;10.348116584084318;15.635563940917185;11.326151681192387;17.929981339826654;0.44520090305284177;4.602914086118468
20.700000000000003;0.587441002457593;0.48755656108597284;0.7512221433020916;0.42034716328865235;59.9810203017916;926.2755589920405;3.0489441092514573;3.176055791652435;63.26644291109447;10.871968805638138;10.347667930831909;15.631301077214538;11.324504148821545;17.92841718227466;0.4453419290308202;4.602651645562585
20.75;0.5881049400877104;0.48642533936651583;0.7508931389531563;0.4189551201490141;59.96623507735881;926.4899529532263;3.0485799922669528;3.179262412491475;63.226902316400604;10.879393813588106;10.349935448361897;15.639291851604446;11.3375470169166;17.9343087158854;0.4450228529971302;4.602899337011502
20.8;0.5882163879698225;0.48642533936651583;0.7516575913614432;0.4195578392547884;59.86063989309435;925.1468482653441;3.0482370381734256;3.1790409082031106;63.204934650404276;10.881467277663143;10.352635203487653;15.644276062223236;11.343903842922474;17.940156171931903;0.44514825947119074;4.603111853237422
20.85;0.5881802220817348;0.48642533936651583;0.7502351302552857;0.41889157247955544;59.70841800604228;923.2459575726099;3.0477423820144502;3.1777678274613934;63.165196651712094;10.886358465514641;10.36107185575463;15.658878167453699;11.354783714502531;17.95381258903313;0.44552263202288805;4.604077612783552
20.900000000000002;0.5882482944652742;0.48642533936651583;0.7492711572152295;0.418766683102628;59.61309563782472;922.226886106417;3.0484487349660543;3.176400615690257;63.13678148363527;10.887757755885987;10.36958565492895;15.667372430352236;11.362162222706337;17.959763997041417;0.44566972453396697;4.605260989703479
20.950000000000003;0.5883555459919122;0.4852941176470588;0.7495771215574151;0.41261377099493446;59.555012864733364;921.4082033954307;3.0456559086036687;3.174705507012131;63.09006437938954;10.889873411971692;10.374232638611808;15.685369333323003;11.377967370110525;17.97453814922858;0.4458385338805679;4.6056036340700786
21.0;0.5883272919511214;0.4852941176470588;0.749430941438516;0.4137026775628494;59.48392073648505;920.2545229837954;3.0450688551500504;3.173232455585121;63.04519300799777;10.894604992012457;10.383789859260004;15.698434603886115;11.379230622115944;17.98483823252794;0.44608090685908297;4.60706701631574
21.05;0.5882970268111521;0.4852941176470588;0.7522383939545142;0.41758452917012856;59.39247994474483;918.5248447610527;3.0449321929661193;3.171798308801225;63.00354569295284;10.90235707970288;10.391492269278992;15.70265824282222;11.37333677643329;17.988454443071046;0.44626922818068726;4.608413782321834
21.1;0.5880528928409156;0.4852941176470588;0.7534380469678243;0.41718986715319656;59.35691288636445;917.5851580037613;3.045597128986313;3.171513638222529;62.97984773875581;10.913427333755019;10.39526114550826;15.700836992715292;11.363339531834725;17.986248027203807;0.44625478512268824;4.609150065055154
21.150000000000002;0.5874180694712885;0.4830316742081448;0.7542701337098191;0.41566011715466145;59.43136764506084;917.4683621292359;3.04141143601916;3.165803001482024;63.00949097268112;10.91854003398783;10.396343149641945;15.67121397298142;11.357112841676859;17.96260519341688;0.44625597317242305;4.609641421871763
21.200000000000003;0.5872640908717885;0.4819004524886878;0.7562355969418275;0.41288090569497954;59.41476180597889;916.6439379295512;3.040254952215079;3.1645987744954214;63.03546181902443;10.919009763952308;10.393528360105071;15.643157192837956;11.350965844892174;17.941226094316406;0.44627986950248805;4.6095819281675805
21.25;0.5869980482526479;0.4819004524886878;0.7564610787110015;0.40864465203643197;59.38065364957293;916.3189043627123;3.041375038348375;3.165470007274919;63.037465699987216;10.925311627662419;10.390328182814585;15.63960781758578;11.348951835627993;17.937437228831612;0.44610761785683967;4.609126699351974
21.3;0.5867369733642831;0.4819004524886878;0.7543516900939018;0.40572133718820114;59.36704447956684;916.3663615220074;3.042120664123228;3.166308427944708;63.040832284075265;10.931374523177544;10.386789661686413;15.635611251630332;11.348750663073176;17.932969256808654;0.4458720111455184;4.608606234609987
21.35;0.586540356590302;0.4819004524886878;0.758652023712184;0.40507306874672033;59.353319325374976;916.552825770223;3.0430897680838167;3.167462785381832;63.043866210092574;10.937166054438096;10.383574594783141;15.6319984479372;11.350546599051441;17.928954670680305;0.44560657813916515;4.6081263674255055
21.400000000000002;0.585806108611479;0.4819004524886878;0.7597474962127753;0.40150822272212583;59.35490304789028;918.0770395188696;3.0482858907953676;3.1716985661570147;63.07067511984037;10.9361061072283;10.375149686323207;15.621801103122177;11.382865150638517;17.917183859524357;0.445124042093091;4.607189039353392
21.450000000000003;0.5847696988049061;0.4807692307692308;0.755392736858775;0.3979433766975313;59.42817380094365;920.4338129373255;3.0552134771316726;3.173609620309136;63.072700902748295;10.933305939355176;10.375606394223569;15.609538682958465;11.398617645449663;17.900043845280795;0.4445960094808769;4.608212722273164
21.5;0.5843674278710647;0.4807692307692308;0.75524911566621;0.3943785306729366;59.40090968196017;920.7402536216405;3.0573074136034006;3.1745972021489632;63.06485930798227;10.930194263987595;10.374851661271634;15.609929792098692;11.400326877588908;17.897197440785348;0.44435380135836;4.608258165037353
21.55;0.5838802729588533;0.4807692307692308;0.7596726268591363;0.39087024724787267;59.37039919546068;920.821527252392;3.0583807844999646;3.174219422617589;63.05631238376735;10.929670119318015;10.374400070173708;15.612110665181707;11.401503378887428;17.89708293943011;0.4441921235252628;4.608374348502014
21.6;0.5832819674809464;0.4796380090497738;0.7589330336582809;0.3879078464497794;59.408001405368154;922.289128144746;3.062063425785539;3.178472368090284;63.117750343761315;10.917343922051671;10.346726557314264;15.577918753201802;11.403770067485025;17.868216471802285;0.44340983532204725;4.605186692660224
21.650000000000002;0.5829867891028476;0.4796380090497738;0.763881985549679;0.39858776919150585;59.31330271091301;920.6148476773476;3.0611620102546673;3.1747757789476565;63.06998531313153;10.927007982148263;10.355214881324827;15.601888242089595;11.423796731928665;17.890215146125172;0.44378442058317474;4.6066312793332935
21.700000000000003;0.5823780316309015;0.4796380090497738;0.7650964198247476;0.39562887737624486;59.26378432457072;920.3939872596933;3.061743084258885;3.1750536155256173;63.03814599533759;10.932080886546268;10.356794771636402;15.624129322858746;11.442841375451986;17.90804249305919;0.44375707364984407;4.607095515637694
21.75;0.5819781732427336;0.47850678733031676;0.7657355663647587;0.40255404701909203;59.22646430570224;919.8517012102166;3.0625441367094344;3.1749580327001063;62.97942521314418;10.93730960635989;10.363665243842064;15.65436611008686;11.469445429583669;17.932224649875792;0.44393231096854174;4.608314873285619
21.8;0.5817154465689859;0.47737556561085975;0.7670745776509373;0.40684029231323926;59.023160610782156;917.7490500435305;3.065034327345555;3.1758091893256792;62.902331284445076;10.949426079149271;10.373682293231804;15.695052280161557;11.483264355490176;17.966269796304765;0.4443481689053522;4.609739175707769
21.85;0.5809840532010706;0.47737556561085975;0.7680636565640322;0.40272358667762975;58.94754782677215;916.8544339432525;3.0657838511858824;3.1749614444862386;62.829767446880055;10.961032341982738;10.386474573921998;15.729373186845311;11.504116309590636;17.992859839380802;0.4445777831036208;4.611642842237362
21.900000000000002;0.5800920682361352;0.47737556561085975;0.7671589553356011;0.39860688104202;58.91163307847609;916.4432208369542;3.066189699968289;3.173379344643202;62.7713407108865;10.97193759188923;10.397203979717933;15.754127731931398;11.524033585881915;18.01306302611537;0.44481982489235844;4.613385559486249
21.950000000000003;0.5790862191377362;0.47737556561085975;0.76253651902078;0.3944901754064103;58.88011219482081;916.207456674146;3.06699226018566;3.1725615169297288;62.70030725158968;10.983846873813235;10.40745249617583;15.78624138935994;11.544929998906296;18.037995364906493;0.4449777793159285;4.6149741883536715
22.0;0.5780820543225914;0.47737556561085975;0.7585275573862942;0.39037346977080056;58.85176497467527;916.3324813820508;3.0688586262435367;3.173543385840453;62.62819697460673;10.99611578221272;10.417204531116203;15.82032924173774;11.570497008530815;18.06338248667171;0.44504982401354787;4.616497798857066
22.05;0.5767408401098105;0.4762443438914027;0.7590392041537515;0.38625676413519106;58.846979828797274;916.7683872769101;3.0697439043953385;3.177697980921467;62.592857686083455;11.005102318974584;10.419631877408335;15.851208913365127;11.599531417479598;18.08648802605086;0.44503166663801513;4.616623572350411
22.1;0.5756330428530663;0.4762443438914027;0.755262669110127;0.3821400584995813;58.848962946057064;916.8749975901246;3.071545845805427;3.179455510711769;62.4976565436131;11.020806891289137;10.431382957923375;15.893316674916885;11.6315767632729;18.116666486985633;0.4451708740457661;4.618359481894542
22.150000000000002;0.5747549797279754;0.4762443438914027;0.7556590423561982;0.38738708570601554;58.89614494512688;917.8940592861978;3.0726938736261986;3.183320306471188;62.43480317762505;11.033320635713377;10.439934457099389;15.923375268294517;11.66072619707107;18.133276144124096;0.4448739476773179;4.619479972884698
22.200000000000003;0.5739299813305417;0.4762443438914027;0.7524794008282497;0.3810610004564836;58.99465406347165;920.2980857374048;3.0734215131843046;3.19119879128224;62.53611788865766;11.023280862715016;10.427269152714729;15.886975422158475;11.631013579693958;18.093282496539295;0.44380443239592504;4.617332106920222
22.25;0.5736697605773087;0.4762443438914027;0.7572084392110927;0.3815034536819448;59.14752631532693;921.8898065730009;3.070482718071629;3.1895664888852098;62.64843342081584;11.003542235722943;10.417317187840457;15.840507785299224;11.547725581079915;18.052412672673;0.44331177480413414;4.615617568539419
22.3;0.5725201353382502;0.4751131221719457;0.7541638981921541;0.38174815278034746;59.2295499381943;923.6598206362651;3.072956968066809;3.1951440751830282;62.756740685802384;10.986845935898804;10.397829707530823;15.805595517586772;11.47139304284038;18.02093406757344;0.44255305749399954;4.612644468924562
22.35;0.5719792731262998;0.47398190045248867;0.7534943366464601;0.3796989069216594;59.28132164474631;924.6056886354877;3.074411925372268;3.202370318057365;62.87676779441766;10.965231535012808;10.378625934592415;15.75737232518335;11.387929926634511;17.98240818838422;0.44202754802612587;4.609912223692702
22.400000000000002;0.5704953187375651;0.47285067873303166;0.7518753214794133;0.37243430000105526;59.335087621916514;925.2751323642951;3.076271339642698;3.207378571402084;63.00522072731517;10.943291755804555;10.360982251822108;15.70574904697048;11.313454923624052;17.944768544008124;0.4417761256727357;4.607431322759365
22.450000000000003;0.5696260561640644;0.47285067873303166;0.754214246921688;0.3693893175158047;59.544958637947985;927.9541815260899;3.075196329235915;3.208449934582977;62.99280316095174;10.94695268170821;10.358902393125668;15.69907770318294;11.314463402961383;17.936905841281902;0.44112213408169715;4.60693256083666
22.5;0.5701359770818071;0.47058823529411764;0.756553172363963;0.36508042561391996;59.66457950223093;928.6788620993025;3.0723678818179385;3.2085214953230548;62.96916835168531;10.95363932663549;10.362088764769057;15.705151130126486;11.325076396862032;17.93577932780419;0.4408105246835157;4.6071491192396055
22.55;0.5697341690468698;0.46945701357466063;0.7571500719539839;0.36261046665498364;59.79564110499381;928.93075212725;3.0702958167295806;3.204287448515742;62.95503006028199;10.961519402780105;10.369606135085455;15.699073939842998;11.338379694494918;17.92971267544182;0.44072396590599;4.608413579987482
22.6;0.5688328318873048;0.46945701357466063;0.7592173902838673;0.35655449455063026;59.87369258963279;929.540012125538;3.070317706798314;3.205668831029377;62.92142656449831;10.968931674435272;10.372246090985227;15.703888591063247;11.35983794870733;17.93153311183675;0.4404387003955271;4.608635834934332
22.650000000000002;0.5669959152113189;0.4683257918552036;0.7493151067174;0.35474070996270335;59.738674511860744;929.3703983542811;3.0730972815264717;3.2105152082513593;62.87115477203318;10.972542463318792;10.373932419084499;15.710894178510696;11.365527675549885;17.937008673298898;0.44032534530289225;4.608734573049962
22.700000000000003;0.5663452527027589;0.4671945701357466;0.7501487965869726;0.35667381601198844;59.922273478249465;931.1405823570259;3.073621267720567;3.2085544537763515;62.80872419246641;10.981045375836317;10.385008785552692;15.728040677691393;11.39849137342654;17.946688346146267;0.44007814211057844;4.610305693017895
22.75;0.5655848313153768;0.4671945701357466;0.750543487242376;0.35049527924919444;60.075206119353915;932.6996086997284;3.074041055122754;3.207773790773534;62.780019515621156;10.984885118951247;10.391028721140719;15.736287029212837;11.420739644704266;17.950425424070318;0.4398372228882647;4.610995632665248
22.8;0.5649124963126848;0.4671945701357466;0.7443937594946703;0.36121836006642427;60.24718581511701;934.7631578544527;3.0755488058667613;3.208320006064329;62.75445416429502;10.986679859700288;10.392203662781885;15.74633956696431;11.441121604951354;17.95548211480612;0.4394375442004776;4.610799301367079
22.85;0.5642186703358201;0.4671945701357466;0.7462449619275963;0.360393117569509;60.4365937691939;937.0684102521221;3.076808762332602;3.2079155525141814;62.73676328699682;10.987886139085937;10.39452346935291;15.754266706295171;11.45830261311485;17.95884484133084;0.43910042136926475;4.6108109780432915
22.900000000000002;0.5641530981451844;0.4638009049773756;0.7481682594889791;0.36437791600410063;60.68733830077753;939.488396334338;3.075612506223502;3.206549583213356;62.732567014425626;10.988186944994322;10.39316995942819;15.767500335568183;11.467074520702884;17.96399662900639;0.4385314359274043;4.610050169571792
22.950000000000003;0.5630380623346717;0.4638009049773756;0.7499473667934481;0.3659154830946303;60.87399778520483;941.3439728249327;3.075129064016067;3.204074288164181;62.738459942304736;10.988758721027867;10.396344174209606;15.769229751574217;11.481307019216503;17.96299398072233;0.43834607122712727;4.610082112636839
23.0;0.5611414784531025;0.46153846153846156;0.7447278361532206;0.3580437653829236;61.09204538177466;942.8583140659007;3.0693669449181034;3.200641994680187;62.75271077657743;10.986148063599158;10.395003565449016;15.776831913540764;11.494354719711039;17.967739849196136;0.43818269176792884;4.609065879672591
23.05;0.5603670335065051;0.46153846153846156;0.7447885509026149;0.3488842826170553;61.383682867680655;946.7485824279777;3.0697212764439796;3.200927445839719;62.748845459886795;10.988457860569268;10.396471171852372;15.781802173105888;11.506952565828852;17.966769466513867;0.4376432187429675;4.609222021757302
23.1;0.5606942363465842;0.4604072398190045;0.7476325816902347;0.34600707387894203;61.6148414409415;950.2289460241524;3.070294477217435;3.2004321118217764;62.68395077615459;11.000093333120814;10.407609568968292;15.804143800613748;11.528222868965829;17.9837662477809;0.4374757000418007;4.610452826709012
23.150000000000002;0.5611042914745035;0.4592760180995475;0.7504766124778546;0.34653284115524885;61.53376909469573;949.2098077847689;3.066626777049826;3.1965030163304493;62.64014239933333;11.016339795279741;10.439432820339881;15.839837066555617;11.558698292083694;18.01202307158479;0.43852639433661783;4.615220895809299
23.200000000000003;0.5606734749391445;0.4592760180995475;0.7533206432654744;0.3420564327388811;61.5192126312818;950.0274452228875;3.0693363839965064;3.1982170972298865;62.609301774478915;11.020838059800619;10.442719635389802;15.842524347345163;11.559051659040357;18.016314047843473;0.43857439258040204;4.616164819695489
23.25;0.5600058945390017;0.4592760180995475;0.7561646740530941;0.34363305080350015;61.71975882587523;953.3263017254134;3.072299350796657;3.1995224195585803;62.55762433242656;11.027357470838261;10.446727466841716;15.85408400920943;11.568510649993716;18.02463432152176;0.4382861431950597;4.616938443355406
23.3;0.558729228887309;0.45701357466063347;0.7510982504138768;0.34684432079510286;61.950659478000276;955.7789070147809;3.0689875064843526;3.2010503105970205;62.550082963058;11.024910527876871;10.431377701133732;15.860163292584991;11.576367996421041;18.028491700222702;0.4378474187628042;4.614493637099187
23.35;0.5584825698427197;0.45588235294117646;0.7553287232770476;0.3581200282400907;62.12415038528356;958.1576752808804;3.069658739759948;3.2006318857883964;62.469343438848355;11.034785057676677;10.438646851856257;15.88639117802449;11.583349995805813;18.050809752281914;0.4379404071977527;4.615597906816185
23.400000000000002;0.5573784813441792;0.45475113122171945;0.7493588924407917;0.3612033776616257;62.349022187784364;961.3944330800977;3.0721826606079343;3.20085451725344;62.36623778854285;11.048343528109983;10.448595804957531;15.924031097739864;11.597576544746792;18.081490787779693;0.4377514661545403;4.616911697559915
23.450000000000003;0.5571043488017177;0.45475113122171945;0.7482412235044339;0.368341427469411;62.54460857453544;963.7472359655405;3.073369695023077;3.199595976187452;62.31258548977762;11.053977372204937;10.454491807854403;15.944843040151621;11.602933084826642;18.098729722312836;0.4377070941247739;4.6178625595776115
23.5;0.5565367142694827;0.4513574660633484;0.7471235545680761;0.3596894007615139;62.18548517258106;964.1481520550399;3.0815885525128532;3.206179413256061;62.30414167303021;11.043680804631832;10.453937701079667;15.961557502705512;11.565704392572053;18.111435885164234;0.4379852915550501;4.617569579061741
23.55;0.555591582461799;0.4513574660633484;0.7487163016376006;0.36247865358979325;62.39090680161678;967.1527190447159;3.0792737578896285;3.2047612337782874;62.32794041381754;11.048593652072716;10.454501311777818;15.940582121851284;11.545422920498627;18.09777039297596;0.43811832083702507;4.618043893410178
23.6;0.5540348732785573;0.4468325791855204;0.7448882166953604;0.3576379576971984;62.598041269168306;968.1233418994676;3.0741650253886585;3.196025662366001;62.333712636402176;11.041635598106543;10.462275023991841;15.915244524624127;11.531248343285913;18.082042894839876;0.4386165769333678;4.6198747070278205
23.650000000000002;0.5540986106943077;0.4468325791855204;0.7374778534684804;0.3587050923811479;62.745147202338394;968.164715536391;3.0681602619777117;3.1901110582584433;62.3610285439305;11.042210928281843;10.464101621960388;15.909891964691738;11.528825593323203;18.074530586234278;0.43875417594611354;4.619496750473095
23.700000000000003;0.5536728649729792;0.4468325791855204;0.7360008810247635;0.3532988607530223;62.933909655930925;968.9064306233716;3.062965169143019;3.1791114972183094;62.36076354440225;11.038416840290681;10.50663087371313;15.964582964712681;11.56689982073047;18.104821708084977;0.4395939788682665;4.623866918451567
23.75;0.5546712644183539;0.4457013574660634;0.7361651497372441;0.3502903474097445;63.13155178013405;970.1425989841545;3.0576110215138703;3.1740543644517336;62.40267542730977;11.015743730250508;10.526776846318972;15.997051696544773;11.588167435363415;18.116482509624923;0.4400611020457004;4.6248682500173075
23.8;0.5546950620369844;0.4423076923076923;0.7362334907055041;0.35428089063081825;63.306682880933636;971.6725684217647;3.056444902337605;3.173009673077457;62.39263272542439;11.0086862254651;10.523256994806607;16.00184545065699;11.535186703685822;18.118844092869853;0.4399681505963635;4.624592198117139
23.85;0.5538229357856554;0.4423076923076923;0.7392998720135715;0.34860243774801347;63.53689252748884;975.7006532629704;3.0581125608368787;3.17748514857654;62.42823374822929;11.002307181103275;10.511473687339901;15.977359977158775;11.523695483417798;18.09959991013471;0.4393516261202708;4.623619346539645
23.900000000000002;0.5524478460095007;0.4423076923076923;0.7361665835434366;0.3412648073799114;63.76900541903161;979.6164179736568;3.0596512556479576;3.181657576683606;62.45450890872084;11.001127030983358;10.503648393929108;15.958936747102909;11.556275915777551;18.084909205532124;0.4389730300380127;4.623599718476845
23.950000000000003;0.5514948132190859;0.44004524886877827;0.7307832112004193;0.3300111459920041;63.99066536877729;982.498061364572;3.056159951206223;3.183898841179985;62.461521635743004;10.99626917845937;10.497905616916462;15.960041781184596;11.545343816067756;18.085486832964044;0.43894873824718766;4.623231083442837
24.0;0.549950060988674;0.43665158371040724;0.7332976544699503;0.33185666887200727;64.34855430477353;986.1618280299067;3.0468143815597792;3.17744677884615;62.483162972204255;10.998120757094489;10.5072166671173;15.949997545048259;11.536685179310249;18.069383505838864;0.4387493929226441;4.625141088413768
24.05;0.5506847466456297;0.4343891402714932;0.7348291962681404;0.3356135614654754;64.3979957120071;984.55249461916;3.039647699842824;3.1773448343031307;62.53073581837626;10.987290671002881;10.496314091916831;15.924531261602155;11.51282112267541;18.054640845268228;0.43883198785322847;4.624048886514492
24.1;0.5499150020101152;0.4343891402714932;0.7329215109348128;0.3393704540589433;64.58138735308128;986.2083980456041;3.034949816321289;3.1776616678828273;62.57275502830108;10.980333634532583;10.487466213476532;15.899432472963163;11.517968733278593;18.03868074360099;0.4386665291641954;4.62359945360994
24.150000000000002;0.5494080952629479;0.4332579185520362;0.733493324431993;0.3428855793567227;64.86843705534864;989.6246393468027;3.0365706181946592;3.1804000889415427;62.54800550646462;10.98378797673581;10.488475446004493;15.898597355670478;11.54190639182381;18.03682051354812;0.4383091019236195;4.624450796252137
24.200000000000003;0.5487496637495105;0.4332579185520362;0.7367442019206012;0.34248301929660596;65.11393188960007;991.6285871655122;3.035954838240755;3.1822944352838927;62.55811497825331;10.97974619624005;10.483127059378816;15.88310241492652;11.555228139803136;18.027283909136163;0.4381195782537439;4.6244320703702275
24.25;0.5480476859105219;0.4321266968325792;0.7395685581247728;0.33985100288330483;65.35709080758177;993.4042208718854;3.034512544635487;3.184365678301689;62.53756744332454;10.978495092220511;10.476036731472892;15.88083627846372;11.573521622066263;18.02640083792134;0.4379359675244801;4.623879064870125
24.3;0.5481010076411649;0.4276018099547511;0.7445192073212192;0.32439887768202524;65.236427510182;991.122130939724;3.037169559301441;3.1804152943687525;62.41798176518457;10.995206726733858;10.488668135469645;15.901184247715904;11.619031034726797;18.046723493266704;0.43809490312326965;4.6261964636861
24.35;0.5482944455373193;0.4276018099547511;0.7420735493546522;0.3378597139286932;65.29569590471803;989.782985066384;3.036061814253661;3.170068799068186;62.24183680152927;11.022838379973292;10.531844660838408;15.943657936643616;11.653910481101022;18.071865601271327;0.4389903056356277;4.632628152249363
24.400000000000002;0.5479170830275026;0.4264705882352941;0.739320275287189;0.33460592203294626;65.36320144561591;987.5802737010463;3.0349934868433968;3.1622308280542697;62.17072014119333;11.04019940236966;10.548632235907093;15.959364817072007;11.67217417488348;18.08142530907211;0.4392908648742468;4.635325203587075
24.450000000000003;0.5480389330238068;0.4253393665158371;0.7361079692397281;0.33008985934051005;65.55192932330034;990.0287181038619;3.0325448770662686;3.1620786301558423;62.229957709365536;11.029494987944272;10.543434938524632;15.948345021312246;11.667496054304651;18.066587788918824;0.4386519477479514;4.63456838746675
24.5;0.5473940231123542;0.42194570135746606;0.7328956631922672;0.33107993369547506;65.50478976038364;990.6147444192687;3.041581047267652;3.1727953014231454;62.194861497565654;11.030212623559132;10.546635811648468;15.963919679625297;11.70973959452579;18.078968635957285;0.4383122951115189;4.63506300830431
24.55;0.5483586701975416;0.42194570135746606;0.7296833571448065;0.3321598818791701;65.51564839483537;990.8630940757037;3.0441783515074476;3.17640723528893;62.183162081542484;11.034651935313002;10.558413943800259;15.975441034372306;11.73874399256323;18.085503483021387;0.437976122095202;4.6372259447338084
24.6;0.5494015421408991;0.41968325791855204;0.7313298059476772;0.33068514796239357;65.47846158142384;989.3841634025299;3.041521821924739;3.174567416099683;62.21016635305431;11.024076558723497;10.544263646404893;15.969331092293547;11.748161567294957;18.088365707543254;0.4380941927962319;4.634342226959559
24.650000000000002;0.5497402629502934;0.41968325791855204;0.7273996015552509;0.33767783488515635;65.39449341698601;988.4005813068258;3.041128320439463;3.1765390657888184;62.2380114532891;11.020808388568033;10.545745521231952;15.967939976096083;11.7595888396248;18.087028670819326;0.43810297612917065;4.634561146863311
24.700000000000003;0.5496410459386475;0.416289592760181;0.7303868528555986;0.3413121397105099;65.32944171614731;988.2699392308864;3.0446996745047197;3.182753405031329;62.2082166153557;11.023821126374703;10.55253204832382;16.010784668847315;11.78332425194054;18.108707991530544;0.4377077995882819;4.635013362853324
24.75;0.5506590190997784;0.415158371040724;0.7336599632102028;0.3424856229214337;65.34230505583484;988.1571066563756;3.0415496140019815;3.1850599220920084;62.29819029960751;11.008037495967523;10.538757491709838;15.999612058558933;11.77327205670625;18.09960202849206;0.4375128269365344;4.632451121500021
24.8;0.5515266868798607;0.41289592760180993;0.7344009323818383;0.34110845692741143;65.27936862379335;988.660561959902;3.0460533754605787;3.19508167476774;62.3470278391865;11.004330852026584;10.526393694643303;16.004964831011037;11.809135533107593;18.106232917248956;0.43744074958584755;4.6306348842306075
24.85;0.5531256718677713;0.4117647058823529;0.7411122614668464;0.34034045093591914;65.14071003871993;989.0790018634815;3.053301654102728;3.2030036637001547;62.3048172046947;11.011452682090017;10.529748926344912;16.028207205746828;11.861522744014694;18.12157986349408;0.4374325392726975;4.631800740669246
24.900000000000002;0.5532360544998634;0.4095022624434389;0.7415277636364594;0.34716280431596436;65.19862078381549;990.1436300001919;3.0484195465135873;3.2016626131981303;62.340860941678095;10.999489034567965;10.523615665309428;16.027950098428732;11.884482345088001;18.121898141746176;0.4375337070104162;4.630820568146341
24.950000000000003;0.5530757562672372;0.4083710407239819;0.739155909049728;0.3457561828440461;65.15348515864565;990.3714590984745;3.050133863561961;3.2040819978832302;62.34917501550928;10.999371754301945;10.52757161374692;16.04527752303662;11.910374875195934;18.134472024939814;0.43774520740722006;4.631304725475417
25.0;0.5515792315828048;0.40271493212669685;0.737710915825156;0.3486815603053115;65.00226911383227;988.5121177784597;3.0576428178297586;3.2055417495963416;62.24763408461005;11.00846447055491;10.54380557011131;16.099669767047224;11.903638885715335;18.17788193993606;0.43823541377317676;4.63356700072579
25.05;0.5515356601404473;0.40271493212669685;0.7415402200850889;0.3528043332455413;64.97514529045276;988.8659206259202;3.060459880015079;3.2065519286475075;62.267338782071626;11.00240427759852;10.541087066963287;16.103028036416177;11.913683271414381;18.18025597799637;0.43814014522096595;4.633055508194471
25.1;0.5517646897774724;0.40271493212669685;0.743295358432526;0.35475077986061077;64.92003311291808;989.125891610426;3.0646239773494273;3.2071632984478313;62.28536317398916;10.996381951369722;10.535344464261854;16.102416133555963;11.917892626887081;18.18087940673052;0.4380189244800305;4.632136102399248
25.150000000000002;0.5516150503038122;0.40158371040723984;0.7449732198648069;0.35664777374677237;64.97418817240967;989.6984815372872;3.0622066723920365;3.204948899536191;62.298520912105275;10.993047800685662;10.538573390065059;16.109976790406737;11.923951912369956;18.186332861737263;0.43808156064614506;4.632491060819924
25.200000000000003;0.5513689722607508;0.40158371040723984;0.7410099139580526;0.35366147367527656;64.96136028410946;989.730199686917;3.0632294747089284;3.204371821246578;62.3064013841053;10.989668345279068;10.539412376143291;16.110169221033967;11.92966163160242;18.186335743943992;0.4381314954798392;4.632662477920894
25.25;0.5508451423138847;0.3993212669683258;0.7388615853892417;0.36044176151909546;64.95789129244217;990.9911011049463;3.0692106898795686;3.2070088637232415;62.18621169408632;11.008447653199974;10.550575626783257;16.15107226842839;11.96201520843095;18.218191847215238;0.43799027891010084;4.633993722103789
25.3;0.5506144781238584;0.39705882352941174;0.7358057681514594;0.3533368004219959;64.96138528835564;992.6221360070173;3.0778857364317536;3.214549127467665;62.53720966540503;11.045893229037706;10.55667815786019;15.95392781407805;11.852316838904235;18.061516814309496;0.43778076397675514;4.635833448272449
25.35;0.5509343683689779;0.3936651583710407;0.7327499509136768;0.3552532524668831;64.73473707593766;988.4217128884529;3.0737399503250016;3.2125066043642105;62.55608796709258;11.037465867932646;10.560852784019712;15.967360788527037;11.857602186986746;18.07338149827126;0.438267870726402;4.635930461181753
25.400000000000002;0.5501886819485763;0.3914027149321267;0.7387466806480205;0.3539650266681512;64.65589563917305;986.425594616699;3.0756169131297835;3.2115773280349518;62.47348672231905;11.044576982812638;10.565202101989493;15.988557186491265;11.880936410511092;18.092213794756184;0.4385235208658499;4.636371626784036
25.450000000000003;0.5491407853208863;0.3902714932126697;0.7375675157308823;0.34917178371931845;64.69611048271807;988.1309750441293;3.0792638898257185;3.2168077298412556;62.47898540531267;11.041136170984915;10.554473634901404;15.984923524627368;11.905597284997471;18.09146060445725;0.43822179728441324;4.634464972449636
25.5;0.5486194692883064;0.38800904977375567;0.7542697601084224;0.3452737620010451;64.8633636949965;991.6462984884303;3.0771425441730895;3.2107476744950167;62.54760391214403;11.02910168554819;10.557712643448031;15.955295761256412;11.87984757239636;18.06306287680463;0.43769371469408525;4.635252908930164
25.55;0.5481465774741744;0.38687782805429866;0.7507032516269594;0.35249991466621466;64.7266357167089;991.1250808157547;3.0800025350059554;3.2135962437773697;62.538833251135976;11.027751749853726;10.561040892822888;15.967444146526113;11.880554349208035;18.073340011983035;0.4378869531097971;4.63603610674468
25.6;0.5480219412594364;0.3834841628959276;0.746178931061594;0.35890648385171775;65.07024379246661;997.1909266439894;3.076091203584906;3.2110058317704975;62.55248005481332;11.015958143477421;10.552065417353719;15.961033809087695;11.823352691511518;18.0617063353981;0.4365919291299564;4.634559520709265
25.650000000000002;0.5475364093764238;0.3834841628959276;0.7416546104962283;0.35365354800889026;65.0781897476726;998.5618495059781;3.0786177523539915;3.214221645982902;62.56457766377169;11.012040220243755;10.550276539475696;15.96271555875761;11.81754793062512;18.06070856048573;0.4362032255660087;4.634449184696188
25.700000000000003;0.5468424785658164;0.38009049773755654;0.7407579226083317;0.36215623013740306;65.09222743822646;997.2154398230672;3.074576506330239;3.2094740139292512;62.516630519548016;11.012380500475802;10.549344481002878;15.9937448901471;11.815745551275372;18.084339497030253;0.4365089264995319;4.633249764799103
25.75;0.5463271442774739;0.38009049773755654;0.7433652744905503;0.3586081791147473;65.05953200348033;998.0526077930163;3.0764840007464906;3.21116777327074;62.544763609103406;11.00328247044777;10.546665795098553;15.98518829604087;11.814076527771284;18.080194484285993;0.4365356953912683;4.632967687787298
25.8;0.5456806063838502;0.3744343891402715;0.7462694242194028;0.3613342839217468;64.7689163843234;993.4909239042372;3.074381478407791;3.211819489195742;62.606820838842594;10.994090189710356;10.543721880852054;15.962544914217878;11.81776614638687;18.069736195861907;0.437072106409917;4.632446539975346
25.85;0.5450123447266678;0.3721719457013575;0.7456786045946209;0.36094963926008683;64.94886857613939;995.803469771715;3.067244144466036;3.2044338873116214;62.7695224650905;10.968434643261649;10.531721119370468;15.882484651229984;11.788637627873305;18.01078532049897;0.4371184905624105;4.6314961550488185
25.900000000000002;0.5435204779407832;0.3665158371040724;0.747318831923384;0.3581629315972096;64.83231972435776;996.0614888410443;3.0693843774673977;3.211003951506444;62.760630449924456;10.960514900371829;10.529150379780072;15.892340085978287;11.787249368966656;18.029435871214524;0.4372092454453855;4.631165572937843
25.950000000000003;0.5451051602481648;0.36425339366515835;0.7549818734059599;0.3571089345356482;64.70902095018549;994.0823832094899;3.0667141082584846;3.204292161246416;62.7834913760843;10.948763735238801;10.533257299296691;15.878992448256758;11.801078505874377;18.01366260435577;0.43787257969793053;4.631968251377614
26.0;0.5436889151808232;0.3608597285067873;0.7578860231348123;0.35518858217342886;64.67214380535437;995.2605255467921;3.07157431564585;3.204236528931162;62.78178104601468;10.935887803577941;10.534695081903928;15.876272353734823;11.83217714798769;18.016626817353227;0.4386982718411285;4.63183315693984
26.05;0.5438383304601323;0.3574660633484163;0.7576792691133676;0.36068510326862513;64.9061350928875;1000.0354697669057;3.0736738916181165;3.209654850803344;62.716565132254374;10.933291235919626;10.51366686258303;15.882941850902453;11.849298091485712;18.030481702808366;0.43750440988808337;4.628304560538135
26.1;0.5438860617877314;0.35294117647058826;0.7567614306390771;0.3597682243534015;64.76196208861772;997.9584809569286;3.080136498306142;3.208614889866278;62.60478572053684;10.93471485480434;10.53704777956042;15.916053564460809;11.845167970786406;18.060685423798464;0.43859849635949005;4.632325443409488
26.150000000000002;0.5430109943498298;0.35180995475113125;0.7555199685671994;0.35765484730255004;64.79120690890468;998.1974139792204;3.0765838170148117;3.204324706472153;62.67997621479588;10.919754862839929;10.534835855665634;15.88474677021998;11.856323006112873;18.038494327723384;0.4388103356064121;4.63233113708026
26.200000000000003;0.5450498986513268;0.34615384615384615;0.7549257536904959;0.356616250307916;64.76271901950005;996.6906395935102;3.077124115073639;3.2064769126720445;62.579124949532165;10.916910570310097;10.54777043339892;15.924685294215791;11.874365598703369;18.06726857405921;0.4391070303231847;4.633921075556189
26.25;0.5447828969841081;0.34615384615384615;0.7532732128121062;0.3526488014451086;64.6561018844791;994.208009678333;3.0749842720220193;3.2037418018733;62.53684611101719;10.918908756151572;10.552447471083457;15.94313918974777;11.915703221542774;18.084560374947408;0.43949928315863984;4.634060455746209
26.3;0.54485858312614;0.3427601809954751;0.7526224333211895;0.35531830600649705;64.43541656879341;990.3800652654445;3.06771224834828;3.2048797227497237;62.51399453603921;10.916223816875275;10.545988857593038;15.97361793479219;12.01371074877279;18.10242484436482;0.4396013405343074;4.6312306216892365
26.35;0.5437182138507055;0.3404977375565611;0.7521722382676241;0.35855536034365376;64.54098247826524;989.7864235968183;3.06600895610254;3.1965695340867026;62.46749762382119;10.918566482929464;10.56005293488143;15.978098191071698;11.997015294919489;18.10477189659611;0.43995993138253603;4.633903289972419
26.400000000000002;0.5431751088103478;0.3382352941176471;0.7534039927645091;0.3451397326589465;64.69369799463391;991.0457432015696;3.069377463092471;3.1929658947674993;62.35070507163299;10.936918195354401;10.57142590767925;16.011185895453444;11.995742249028002;18.127619419158375;0.43941850492164164;4.635740829097046
26.450000000000003;0.5424107182876688;0.3382352941176471;0.7503365613190431;0.34700464215836746;64.59178171194044;988.6180341771094;3.0697062690839036;3.1885043750259645;62.33944508487017;10.937182803666945;10.578579399921274;16.006944584735457;11.989240713897683;18.128419821662096;0.43983055500254065;4.637097307264294
26.5;0.5430955514349421;0.334841628959276;0.7494187228447524;0.34977198885100425;64.09384194286709;985.7444787092334;3.0772310690552347;3.197069658820194;62.41457435218077;10.92521608384019;10.54780149433895;15.983336608429715;12.008263086552628;18.11118854029678;0.439478903103471;4.632180499189212
26.55;0.5433385663945486;0.332579185520362;0.7462010284787597;0.35561982325511643;64.3513218800449;990.0928200092461;3.0864200569197955;3.2028525830813446;62.429003092594726;10.925544570173704;10.538987906197177;15.972923473906667;11.992732335391368;18.09777849843359;0.4381601855625405;4.630575865371734
26.6;0.5434979324776311;0.33144796380090497;0.7446462428698079;0.34763078149681204;64.35420831859453;990.7044321826282;3.0911713644089507;3.2008228550841538;62.38734185139846;10.93850580655612;10.542173029372325;15.98379055119486;11.994773625897059;18.10950065695976;0.4383459793586645;4.630757450782171
26.650000000000002;0.5432480063444822;0.33031674208144796;0.7434491293217451;0.3455372136261149;64.34913819667628;991.7898095895544;3.098366291815479;3.200697773684176;62.29149962458282;10.958411785992837;10.555153513571238;16.01375153832225;12.000734201777302;18.134917735706512;0.43850298340325444;4.63238341359002
26.700000000000003;0.5444782124888017;0.32918552036199095;0.7447976705275039;0.34609380820023056;64.54194652079576;994.9572562417061;3.101178938973647;3.19820393013566;62.25963220072737;10.970263414096355;10.560226681313884;16.019886512389352;11.998069921231487;18.132355826478715;0.43805188258509514;4.633297372598395
26.75;0.5448247640997892;0.3269230769230769;0.7448295304732997;0.3477519702183267;64.3001781020475;993.2436225611102;3.106315257511078;3.200090359538482;62.18037608558315;10.986755926300434;10.566247879771225;16.049527180514445;12.016162617907991;18.156028006172317;0.43823860940240456;4.633766152387895
26.8;0.543805857484688;0.3201357466063348;0.7455206248780601;0.34720699734846183;63.73017367366851;993.2345818897232;3.1063584259445234;3.188646047534077;62.15685847792555;10.974461508722316;10.57509121820856;16.01732226207138;11.952560013907668;18.13710127090467;0.43952065395072243;4.637294916581871
26.85;0.5439202142033358;0.3167420814479638;0.7419655119117892;0.3477635919225775;63.81683596377989;991.8028208775936;3.1066584965899042;3.175759495061258;62.055071479917544;10.99234498358238;10.59705620059542;16.034851980409222;11.89416629348747;18.15731760814657;0.44065974081043213;4.641332021117024
26.900000000000002;0.5461093095021162;0.30995475113122173;0.742076015050428;0.34703419659583634;62.88748445322376;985.401154073056;3.1266100240952603;3.1841022539570702;61.88488602501437;11.012906224384144;10.623742449258929;16.097362603123862;11.907036008337895;18.210972052548563;0.44204205056004336;4.645659157155761
26.950000000000003;0.5462965981379977;0.3076923076923077;0.7411581765761374;0.3427681670657343;63.056915901250704;986.7341195138429;3.1228690409352566;3.1780801558512164;61.95460181726186;11.002368183485004;10.625002751394893;16.065922126976403;11.837685901611026;18.190771654922962;0.44233960830737806;4.64571060215155
27.0;0.5472915874680891;0.3042986425339366;0.7402403381018468;0.34509648510389135;62.69171826148649;982.133981781261;3.128069061570072;3.182549985333929;61.936493374412876;11.007378610313145;10.619265007944138;16.091667561243284;11.824899613957486;18.215772630748553;0.44271874357734503;4.644864843290827
27.05;0.547456294312886;0.3031674208144796;0.7393224996275563;0.3474248031420484;62.67408943597709;980.1550365218322;3.129313785147427;3.1763905431083854;61.86751538946588;11.021528788384735;10.637219314230018;16.118844585076022;11.787243803467764;18.242559159357082;0.4435196214577371;4.6481401753953255
27.1;0.5470519286883392;0.29638009049773756;0.7384046611532656;0.35054656479315577;62.747631565724134;981.1188722759981;3.134209455480869;3.170198789135619;61.70601239012778;11.036250240245979;10.638371443120365;16.199561875517364;11.8096444702798;18.30758191518406;0.4436143511551455;4.647425030396981
27.150000000000002;0.5483033213046837;0.29524886877828055;0.7363011946803598;0.35110315936727143;62.8456508476225;985.8370835656234;3.1419886822211214;3.1780036380160306;61.61173685790828;11.04858435413763;10.636846583663116;16.231156991778718;11.798244359695802;18.33524661507334;0.44305663902670517;4.6477883059475005
27.200000000000003;0.5490411920944506;0.2873303167420814;0.7322097108204161;0.35165975394138704;62.68821175183175;986.5851803400342;3.147521828882975;3.1892335097588216;61.44881815879583;11.059010509909402;10.633350052683262;16.299365916154855;11.846092774386777;18.37881624724379;0.4421574540375462;4.64677342073308
27.25;0.5482590679031093;0.2861990950226244;0.7348099829008445;0.3466525346015503;62.74933442396536;992.4627612945743;3.162963921713151;3.2053114559989515;61.401639655717666;11.06192095026331;10.626218147256647;16.3272161627966;11.861925716181718;18.399196929204358;0.44131252264288223;4.646214426127857
27.3;0.5482738641028606;0.2850678733031674;0.7394510025030971;0.34688873411190135;62.851182422613086;997.6216743909373;3.17194161299371;3.2169919869731407;61.379476420901995;11.059033043350855;10.616205743614177;16.333637169937795;11.871985735256997;18.404080670889567;0.4405824398716647;4.645706506432204
27.35;0.5497702698912217;0.2828054298642534;0.7453537726154198;0.3508035825994751;62.8509105394111;999.8140670768555;3.181314520048198;3.2274601735364556;61.27742788005466;11.067916079085089;10.603783565817379;16.37033554257401;11.874552531818859;18.42618401922437;0.43940403608170686;4.640828929146773
27.400000000000002;0.5503815405566115;0.28054298642533937;0.7627775621622848;0.3474491199887031;62.902097779938124;999.9709237231783;3.181693937461337;3.225018546372022;61.22609923734394;11.078424820697878;10.61225499838039;16.377172765899846;11.884514228155606;18.432749136331548;0.439649094186368;4.642234613316835
27.450000000000003;0.5518778008319755;0.27828054298642535;0.7558975623299946;0.3440946573779309;62.16794450854459;995.6179552426247;3.1931098133754734;3.237140201145978;61.1757403089182;11.085628490411725;10.610716957971652;16.37538138110983;11.892172571078856;18.437510697004328;0.4403953157268831;4.642743728037908
27.5;0.5496353958905662;0.27262443438914025;0.7461484801769585;0.34074019476715867;62.41411561304003;999.4950753755;3.1943734723185315;3.235378924569578;61.20779170931585;11.073682894126778;10.588713598984565;16.33936919981648;11.903267846689769;18.414434570392395;0.44000570654952337;4.6398819503241855
27.55;0.549808553616211;0.27262443438914025;0.752489089742336;0.34015481996662666;62.40351570763592;1000.4405870644268;3.1962617310283146;3.2377017033619526;61.17104686770233;11.083315691610895;10.584286124806928;16.354387062741168;11.91086492275672;18.427958982712635;0.44012417127057807;4.638974258690922
27.6;0.5507515782137217;0.27149321266968324;0.7527310908138871;0.33403126954561446;62.15406678094586;1000.0542377010138;3.203453035129471;3.2447766382595353;61.082759661599944;11.094652437007607;10.582497458047747;16.398322896657568;11.916546788700762;18.465114334884003;0.4403596769686085;4.637742803911581
27.650000000000002;0.5512581362385854;0.2703619909502262;0.7563206337529795;0.3319863880553151;62.16198531952503;1002.4436580792725;3.2104545204244843;3.25130201531147;60.95367870021219;11.109353940992708;10.590419479955793;16.453871658040143;11.940298461344998;18.504921640098893;0.44014977875128203;4.637896668617149
27.700000000000003;0.5499966444545252;0.2669683257918552;0.7514178322432677;0.33684695530231057;62.34693127172173;1003.6133691014277;3.2068591869586096;3.2336805717429864;61.08669671670408;11.089659799451008;10.59392777829524;16.357926598953267;11.911155030516605;18.4401587758178;0.4412196072328768;4.638705305065719
27.75;0.5494766185785352;0.2647058823529412;0.7505218964880019;0.3412665683644085;62.10637651714954;1000.5573336997912;3.206880987914963;3.2364224140706384;61.04580142850341;11.09102238754054;10.588464828797703;16.390093240079963;11.890741601448322;18.47335176475681;0.4419367581875785;4.636909206843681
27.8;0.5513062616130331;0.2647058823529412;0.7507717275000756;0.34656808979630105;62.20834487453555;1003.201388528164;3.2065638573613264;3.2416521238392852;61.0998475144632;11.075635237707111;10.565880917220083;16.37580104174972;11.819227443915347;18.460577977398064;0.4416848200344777;4.632396540736766
27.85;0.5522397764284795;0.2647058823529412;0.7456528612034217;0.3438619374248306;62.26043650639537;1004.8763254648667;3.2087770795282924;3.242647976351865;61.049631441380996;11.076481097005395;10.567153315720187;16.392651338808765;11.809881781257964;18.474801297236564;0.4417304724725896;4.632678696153345
27.900000000000002;0.5523753763854231;0.26357466063348417;0.7491175899693476;0.3395115750238289;62.20880969427994;1005.7683363370079;3.210038239043931;3.249262278404132;61.06569514174587;11.065603909947232;10.557626010644572;16.378196534958043;11.791247952187044;18.46797985874715;0.4418306425256708;4.63207540922196
27.950000000000003;0.5536264985336985;0.26131221719457015;0.7533677109999717;0.3381543442159609;62.504522307189774;1012.3546360458349;3.2183757379600575;3.2608145467433687;61.138249029129504;11.039757083395255;10.523922931025806;16.351983427417156;11.796785656762825;18.449994092037603;0.44061856243888653;4.628367275226105
28.0;0.5552533333374559;0.25904977375565613;0.7576178320305957;0.34530288959743594;62.5619001500144;1012.1660977971486;3.2159340715210534;3.262316010521647;61.19578374630673;11.029639596225968;10.521394015479855;16.33399410043752;11.798678925221115;18.44484602243943;0.4410914490130538;4.628819773335904
28.05;0.5538586336542846;0.2579185520361991;0.7571948812274489;0.3533350274170852;62.838370291806584;1013.1028190509437;3.2117262947037664;3.247982911771236;61.24531048058325;11.016039858096883;10.519813807739686;16.30181912911304;11.801495862662861;18.418874055505718;0.44128842724357414;4.6293572257557045
28.1;0.5531651070659064;0.25565610859728505;0.7509719872916527;0.35213328020212775;62.83197622517672;1012.3580761998948;3.2058846593514767;3.2402540124608668;61.29850694938472;10.991777156494159;10.5088703577007;16.28787126828546;11.819374292918551;18.40750805278494;0.44143654293845963;4.62795652841298
28.150000000000002;0.5556053633146835;0.251131221719457;0.7460301887399405;0.3544844280588837;62.34212299438154;1008.804289490177;3.2049451445546753;3.2545821165369797;61.41340793450506;10.953253868340848;10.487584026307918;16.22406332484184;11.85168529563273;18.38018341248731;0.4424702456455059;4.624754844939982
28.200000000000003;0.5551511105623623;0.25;0.7479426944415621;0.34273325360822504;62.2172065490966;1007.8250110446753;3.20707112798206;3.259090676853352;61.44360196452134;10.944757661925905;10.480375020492255;16.212782339458396;11.841064212944277;18.369274580926028;0.442638342902935;4.624323513774595
28.25;0.55265793392294;0.24660633484162897;0.7524415649470555;0.3263719006901038;61.513427630816764;997.0076137549087;3.2059169131725205;3.2613930080246267;61.45786827541086;10.939162548205598;10.465442840950583;16.22011381056731;11.861474362223374;18.38155161960934;0.44379995852242243;4.621658728217952
28.3;0.5505046892920991;0.2420814479638009;0.7476818089684274;0.3272910186622209;61.55391625051534;994.9599227863149;3.1899459676507096;3.2515881795165478;61.54787163065319;10.904434679821508;10.442177795547625;16.207178718660852;11.886340429690215;18.373800241512537;0.44413269515179865;4.618154092303715
28.35;0.5487588286007329;0.23868778280542988;0.7475224576572952;0.33323851278604755;61.983247764584746;1002.0986676422987;3.194699065519566;3.2485639350543822;61.46074275044875;10.924756853069434;10.462106167330383;16.27444181666896;11.907237112382337;18.404210092640078;0.44304209956992263;4.620377795643631
28.400000000000002;0.5484307668731035;0.23755656108597284;0.7527803805484874;0.3262624318561227;62.00340064183835;1001.8518387595046;3.1919268505255354;3.2494554168702217;61.500679996472286;10.92702277598141;10.455694414621222;16.2794447231623;11.927991244060125;18.400359113013597;0.44278868343637684;4.61959066063202
28.450000000000003;0.5477584790503615;0.23755656108597284;0.7580294465829771;0.3271870864497046;62.24271290912401;1005.1618284575134;3.189104286868023;3.2495015300804897;61.533598880960426;10.93154877898946;10.448687140960484;16.280593807433206;11.916885870563432;18.392806637719058;0.4421011102185544;4.618750024649912
28.5;0.5461820857099803;0.23529411764705882;0.7470175526229097;0.3226226414031581;62.39821724403061;1006.1478207804942;3.1836323186904334;3.24937291108067;61.52747831125891;10.940483426982901;10.449868601111724;16.30251207100455;11.931493531449519;18.40776590661861;0.44216144722175843;4.619188100713218
28.55;0.5471505735841014;0.2341628959276018;0.7438023954499606;0.33541639543638446;62.37934727392981;1008.1048539618042;3.1819045999618605;3.252697222487768;61.51109548058319;10.943253612397394;10.431994052842883;16.323125922641456;11.809639094851205;18.425410882840918;0.4418363012387523;4.617108950999168
28.6;0.5493627366944492;0.23076923076923078;0.741782441708565;0.34011580805255304;62.36213700634184;1009.5915415014074;3.1818064122638248;3.259952227661601;61.46409871401683;10.929723550339235;10.409125596168767;16.3659189732475;11.61802256155837;18.464492443922254;0.44184062178781697;4.615065257574789
28.650000000000002;0.5489531824271052;0.23076923076923078;0.7421352326740276;0.33891406083759545;62.481650077214255;1010.0296212222636;3.176665576529284;3.254789965698014;61.489050044239995;10.934335833565761;10.403018546445338;16.364946153794445;11.610983694266217;18.46045100010813;0.4417221987999881;4.614569477430062
28.700000000000003;0.5502783373964464;0.22737556561085973;0.7359015198889596;0.3564127996529951;62.759325785298735;1016.156352767144;3.1871229173749733;3.2559800579312816;61.25341173611967;10.982747131387422;10.434681254013249;16.44615796158015;11.615333738852245;18.515805005987538;0.44103419636365615;4.620727004451496
28.75;0.5503747775414743;0.2251131221719457;0.7428408146049528;0.3365105664076805;62.62252591673464;1012.8197622804053;3.181362524839884;3.2512971526261016;61.18932301036084;10.985525859497542;10.437585932235125;16.50353930557689;11.631224740663953;18.557010732874627;0.44152937133690495;4.620795121379281
28.8;0.5506804661576082;0.2239819004524887;0.7431936055704155;0.336281510452503;62.49884178552721;1008.2259521619734;3.174670152540696;3.241255012646914;61.117872961395676;10.990494273404417;10.441808185463099;16.544852804203053;11.599238070361002;18.594580550287436;0.4424572521443232;4.620863769351814
28.85;0.5501157291466342;0.2228506787330317;0.7545146354240191;0.34171274961307896;62.68863632164015;1009.1374161288837;3.1639276727619907;3.2325412407066407;61.06467594385936;10.988292476316337;10.445171196293538;16.575109041525938;11.605392844938217;18.612380826383884;0.44272033542055006;4.621067094272522
28.900000000000002;0.5495174258644805;0.22171945701357465;0.7487707766700766;0.3471439887736554;62.61338737309547;1006.594667314529;3.1586174386611283;3.2247636293323017;60.891532794977046;10.997382440092778;10.468396523196075;16.631908631801725;11.648967947693611;18.65832962870097;0.44363621380983725;4.624449039028214
28.950000000000003;0.5476843493583248;0.2149321266968326;0.7442519784668032;0.36094117202609144;63.05329010758446;1008.6111062765832;3.1410941739700062;3.19852184331446;60.783392405006644;10.966716223629707;10.5050333738043;16.650344811996675;11.660533008836685;18.668130608102288;0.44344598493968695;4.629796604588904
29.0;0.5464304993055427;0.21266968325791855;0.7338022240253164;0.36390032003892614;62.54039883419016;1002.9225132871105;3.135649524879206;3.1932312719831955;60.81389218689208;10.93514912986797;10.496196717834444;16.645265036410297;11.620118735277801;18.675897658200824;0.44454228387063677;4.627866405083461
29.05;0.5453876511347502;0.21153846153846154;0.7212259460479635;0.36343770625538374;62.59327534065088;1003.4661775524088;3.131053497347413;3.191096292396252;60.797250785601435;10.92355419553656;10.491153492777446;16.68258082365097;11.641886935669746;18.71235071895395;0.44488809918566435;4.626972529330905
29.1;0.5448717693661198;0.20927601809954752;0.7161767775815591;0.3574452931806381;62.491112436703524;997.366808924131;3.1176040314050355;3.173050769800172;60.675422741530085;10.911230148292912;10.509654154561433;16.73419672315285;11.696891505378364;18.76966705267028;0.4465755838222955;4.6286963999633715
29.150000000000002;0.5438943592616037;0.2081447963800905;0.7137542468145144;0.35316691850670034;62.47805413145597;993.9141049219143;3.102239747934637;3.1620494470874543;60.65355728035158;10.902153904205521;10.525189782822387;16.739417193896376;11.68856690479517;18.787973324291162;0.4478672268422033;4.630655103489952
29.200000000000003;0.5423236966304323;0.20361990950226244;0.71001839719779;0.3479529520459601;62.888670440846255;1003.7254233313157;3.101553489026293;3.176907559839679;60.53107953817099;10.896609635473682;10.494570247095162;16.772630473134697;11.712084186981619;18.81495445915852;0.44573452218820175;4.627773596445336
29.25;0.5435064309312394;0.20135746606334842;0.7175796123076328;0.3244930942581058;63.065732292393704;1005.5108738538055;3.1034672909018157;3.177599235470522;60.49129761542347;10.916372202087638;10.51960539293055;16.759035418446366;11.734507215243108;18.799790041783154;0.4449727609703279;4.631075740263169
29.3;0.5444492192809638;0.19570135746606335;0.7097501476606092;0.3232913470431483;62.85038649939234;1000.957223549156;3.112596682176112;3.181087950713836;60.31725340479144;10.955357802898458;10.544585159945472;16.812460089081046;11.76766240278027;18.828919843467386;0.44420166190846205;4.634173456799975
29.35;0.5451790174413716;0.19457013574660634;0.7161335190137588;0.3323110526637394;62.953495748870495;1003.6947052783472;3.113871406703565;3.193190774312938;60.41443214713756;10.969171142060942;10.52963809817856;16.760142014328885;11.727685533279082;18.781963323088352;0.44277334510393884;4.6314385701258916
29.400000000000002;0.5423604310010197;0.18891402714932126;0.7195161700884496;0.3270970862029987;63.43729414338116;1005.3463986505502;3.099812444039562;3.19399951033064;60.42349826795018;10.962690107460121;10.519452928435985;16.708575534273447;11.60418234244572;18.72869152663896;0.4413708756122268;4.630529870586516
29.450000000000003;0.5411143738708994;0.18552036199095023;0.727663665865558;0.34692786571916656;63.914841758568386;1011.3898838800711;3.1044019002579692;3.199331107564313;60.47949841365156;10.97870060160761;10.530564240957752;16.655370079726964;11.57214815050207;18.67439263630962;0.4404002534907842;4.634493141001553
29.5;0.5401140546485765;0.17873303167420815;0.7358111616426664;0.323071180798312;64.47735890536815;1023.4531406157214;3.106225825673235;3.1885560217739095;60.15828023316918;11.022194365831679;10.586414463441539;16.80442885935644;11.673090249494667;18.78239326766521;0.43968169048482464;4.641388326987948
29.55;0.5393592584261234;0.17873303167420815;0.7416670044263567;0.30974069177703356;64.62542894012225;1023.9107575225021;3.1006923606409615;3.186366571586029;60.175031642083624;11.016021604166362;10.588379358218573;16.808181204113474;11.695795602155549;18.7789359558603;0.4395052084296293;4.641702373510761
29.6;0.5381521597235966;0.17760180995475114;0.7371077880519712;0.3326958538551761;64.57745312059049;1019.6711342823072;3.095267061979803;3.1828627280200457;60.22031059319602;11.00375536953425;10.590170721085562;16.81148910972269;11.7422221824591;18.77923340696256;0.43994791326119725;4.641429519329076
29.650000000000002;0.5377738586602003;0.17647058823529413;0.7276366166769925;0.34462707074730936;64.76521485978657;1020.194615647392;3.0883539325534337;3.1819491591728073;60.22712454778611;11.006459916418855;10.602210289271142;16.82228954390016;11.78237476710486;18.777998049668543;0.43986698136841823;4.643292664305532
29.700000000000003;0.5406448247740919;0.16515837104072398;0.718165445302013;0.36342153530282006;64.43312464791435;1013.592025911472;3.0556000661926914;3.1669797375195294;60.75270339790942;10.875249664832465;10.574382526007543;16.522448651530496;11.411623612966658;18.551510305564044;0.44027225605173015;4.646752265012067
29.75;0.5402389021260477;0.16402714932126697;0.7086942739270343;0.3569323212387743;64.41971341528415;1011.3751783552905;3.0531692042983614;3.1683043463438074;60.73801828008416;10.866635273781634;10.58350424443998;16.525885229187523;11.421873624453188;18.557087563663284;0.4406315741919319;4.648812657047895
29.8;0.5397714921791098;0.16402714932126697;0.6992231025520557;0.35044310717472893;64.79216017923557;1014.6635428737153;3.045821149546544;3.1649653792166514;60.71547716004042;10.868261178702326;10.59191829354598;16.545220762011606;11.533865720623071;18.571083755350987;0.4403324993854467;4.650212043436864
29.85;0.5387315756327892;0.16289592760180996;0.6960872350205491;0.3586493129432782;65.35848941065987;1022.6284240974138;3.0390434202382863;3.169811128634261;60.78359981467098;10.867501409675791;10.572368246968145;16.57056646653181;11.739242850887495;18.587165964775085;0.43907395668038407;4.648335180742837
29.900000000000002;0.5392481900303662;0.15610859728506787;0.6931267330051423;0.3379008750681436;65.87918563286101;1028.1853885082937;3.0341901470326733;3.1697119434398022;60.663179346730786;10.879718665507522;10.620438947936105;16.645461095497073;11.820709578946895;18.62417121434561;0.43929872873419634;4.655522065608125
29.950000000000003;0.539677603756865;0.1515837104072398;0.6983993321656969;0.34743835570125725;65.39183398240684;1019.2642758358542;3.0394061680221625;3.1623174334152413;60.53961263758012;10.93339387739462;10.655214837022356;16.7085396386695;11.716856687707033;18.690858504223545;0.44173791169857635;4.659067238497576
30.0;0.5395823076433373;0.14705882352941177;0.696585062713869;0.3522934747322064;65.75421126465757;1023.9384831737203;3.031690805112648;3.156655839957855;60.662948018394204;10.902586800625699;10.653653204170228;16.656666373904432;11.611535321826699;18.643018405411084;0.4416494891051184;4.661337768511587
30.05;0.5387717339002802;0.14592760180995476;0.7016226803914227;0.3550564207785918;66.10145438844486;1028.831601189925;3.0265781338973126;3.1475769197137677;60.60317800053264;10.921857889933568;10.648107114444002;16.705243508979475;11.653247573160428;18.68341817099195;0.4411462393514125;4.660249498165032
30.1;0.5409742165681252;0.14027149321266968;0.707077525538782;0.3588514257491484;66.39335411554822;1026.7050468968578;3.0113466840852157;3.1334944514180645;60.34140286647535;10.968472079364718;10.685163252445383;16.843184957214472;11.727691475433167;18.807490800124306;0.44253507473469905;4.6622456917965085
30.150000000000002;0.5409813023672195;0.13800904977375567;0.7038927863064421;0.3446551163057028;66.86991219452229;1039.093091308397;3.025511519849432;3.1570547612247766;60.851970988409555;10.907296820084376;10.63230123801338;16.602057822145365;11.558321301529533;18.59027966646663;0.4393373812499742;4.656158415174652
30.200000000000003;0.5400197946253106;0.13800904977375567;0.7035970627277852;0.3421089968302016;67.15759747367471;1044.1729461058992;3.023548131918409;3.1606435074616765;61.048920486664;10.914046606003021;10.632182085285574;16.501493170896104;11.550024497668124;18.505850633943957;0.4381450501466768;4.656193752745383
30.25;0.5355319010621471;0.13574660633484162;0.7070491211917893;0.3368661571683198;68.84146311193574;1067.8903854404246;3.031654180691478;3.166143593865567;61.369880761741584;10.87423461097035;10.606406666468834;16.31929612643714;11.530704446535168;18.352090464835683;0.43606697735385763;4.653034645425747
30.3;0.5378505327763692;0.13009049773755657;0.7128263144654259;0.33701675787919916;68.07126860240909;1064.5932292267387;3.0515712504507477;3.1881850500405293;61.13351439173204;10.926711771664811;10.63479248211425;16.37192943879833;11.60200209480161;18.387402552633375;0.43564152695702174;4.656873044255863
30.35;0.5419054880443205;0.12895927601809956;0.713953238119797;0.3359930162097853;68.11604353693531;1067.6572424608298;3.0602800001462493;3.2070311946193586;61.383735812598644;10.913753775767445;10.591171622399358;16.257362168724395;11.59379601552641;18.30216150504179;0.4345385453831539;4.651228152057096
30.400000000000002;0.5451060192753377;0.12782805429864252;0.7112004719655509;0.3443346211754488;67.97993692518837;1058.4582393101578;3.046383301025391;3.1885905286928584;61.458881006039086;10.92870900932562;10.599003968263712;16.195462400432813;11.590986229010428;18.261992879676402;0.43596791410636565;4.652395155306909
30.450000000000003;0.5463497416915498;0.1244343891402715;0.7168471496542859;0.3657484238638862;68.1026258691526;1059.0240147971906;3.053927467168778;3.1917941230269062;61.20566815288237;10.863546474031;10.641440933559291;16.32237556492106;11.647776370730853;18.355548934310633;0.4364722771343774;4.659383179490065
30.5;0.5474813115686816;0.12104072398190045;0.6996813394306709;0.37017084769102837;67.39178159008301;1053.587894475076;3.076240191832954;3.216101862409227;61.92257081595741;10.885803014233918;10.602893240111085;15.947147298868888;11.531679652132334;18.072070737089998;0.4374167811499969;4.656387029400821
30.55;0.5471281637943847;0.11990950226244344;0.7003275221213736;0.363194721435911;67.76720771160497;1059.0013545928182;3.087239655384097;3.236093261152782;62.10623840717943;10.886525817444948;10.585787491313491;15.899311795795455;11.533372365253804;18.023647493395583;0.434688761767196;4.653454208338159
30.6;0.5468159267027931;0.11538461538461539;0.732414959695789;0.353279258329648;65.80162253125337;1038.6290872613342;3.097013561747245;3.2332354006774455;62.17071164857705;10.895703749364884;10.598001710240128;15.902711572835736;11.457422659087081;18.05763391831198;0.43807461575577794;4.6554270655640035
30.650000000000002;0.543946846514791;0.11085972850678733;0.7410686550468992;0.31919392155069093;66.16347380529582;1044.65565433283;3.1160592363117905;3.250306921610264;61.98622501077115;10.964589081060444;10.662406678935197;15.966848619885303;11.427152987206256;18.117116866217494;0.4397471382642202;4.665721437863777
30.700000000000003;0.5374370637799019;0.10633484162895927;0.7155418870377703;0.3166478020751897;65.56386284454965;1031.2016433532071;3.118408222141621;3.262242890065009;62.248636291950795;10.932847774440773;10.616342016899237;15.960541317129012;11.531283731935119;18.125219294051565;0.44059911785991485;4.6573946726497235
30.75;0.532422802387212;0.10180995475113122;0.7029122528841847;0.3141016825996885;65.17768225925445;1010.3003386598274;3.1112852485333016;3.2156645303914604;62.02259246380503;10.96300724127144;10.68655417396509;16.083511771817502;11.618291468655547;18.23840802658052;0.44465425554191806;4.668175192283363
30.8;0.534819706974681;0.09954751131221719;0.6986688143797526;0.31361740590459686;64.47438032981404;1011.5356893162622;3.1201910439431413;3.221950317262042;61.775040510839105;10.99904947950226;10.693076685639438;16.161114809612727;11.758439832762598;18.295674207466504;0.44406237078386285;4.6680129802628265
30.85;0.5332248257402353;0.09954751131221719;0.70306917064481;0.3090094436486861;64.64884310514516;1014.7610508084447;3.1181235797048;3.2126587767517196;61.62161052456282;11.00428104263036;10.698124486353086;16.252163782281954;11.804839763601755;18.362519006068467;0.44341381848051814;4.6683455669422536
30.900000000000002;0.5423270682800698;0.0916289592760181;0.7050340681328708;0.3495280844308366;63.39465332270619;1001.0252614145859;3.1186324547222997;3.221061042374247;61.4846999112355;10.88656299520206;10.63948158056526;16.446404522886066;11.785167519480991;18.530814749921085;0.44578542078822503;4.655545361089547
30.950000000000003;0.5411483699871691;0.09049773755656108;0.711730905551796;0.35109992389316935;63.445839102493984;1001.3730879177128;3.1227979858242727;3.209467853425032;60.924746360036785;10.875702448382496;10.685629693856933;16.732773758785928;11.842067734066154;18.7472914020812;0.44632873806283413;4.661599724129593
31.0;0.5382259611664414;0.08710407239819004;0.7186585768999962;0.2990901698744386;63.685695368137885;1014.0841190276793;3.159841291167751;3.2285950631529516;60.56662527502086;10.991240861105895;10.752790738417637;16.823478962772338;11.72323946171706;18.791222185927687;0.44489991615694985;4.676539561306529
31.05;0.5365481822550766;0.08484162895927602;0.725124580389648;0.30026321379489573;64.55265907276114;1025.6971636680837;3.163947303101632;3.22239347114213;59.61517887229868;10.9861905370968;10.803067001985424;17.194336596900357;11.798145423692095;19.084663957655216;0.44273369344978475;4.6844987843300245
31.1;0.5297597165339718;0.07918552036199095;0.7290515144034537;0.30143625771535276;64.40802053995542;1025.087309822912;3.173013412922227;3.2389645445977777;62.63872794272361;11.086038158344053;10.659899229900507;15.687665889379304;11.363116234866276;17.921619915237486;0.44316371208545324;4.6682802074671494
31.150000000000002;0.5303416527103142;0.07805429864253394;0.7342479831551825;0.3026093016358099;64.24555082975125;1014.7103104179042;3.1666847265045464;3.214214042530918;62.82901341548454;11.087061567007943;10.638314850683537;15.59587163619408;11.34801761371379;17.875452582900316;0.4445508340296812;4.6650752049483595
31.200000000000003;0.5283222358983555;0.0746606334841629;0.7394444519069112;0.30378234555626704;64.91457115892993;1030.3037070105422;3.1952937056141617;3.2500315668986444;63.10817764633106;11.04290714077112;10.589373607878318;15.539017993101572;11.220901946706956;17.824333350499998;0.4436927488649592;4.660482507447844
31.25;0.5268945147971033;0.0746606334841629;0.74464092065864;0.3049553894767242;64.68085771344303;1027.5742913377346;3.197547897047317;3.2500100782449546;63.198952654699866;11.056438759246868;10.592615604157615;15.487960755120993;11.229921645533187;17.79147954264021;0.4442693050320313;4.661351208405705
31.3;0.5308288164870929;0.07126696832579185;0.7498373894103687;0.3098172520606113;63.193856812839755;1017.0269310791318;3.2259366270189918;3.2924783467608587;63.224714689596986;11.038074080549755;10.5566759529378;15.48044647998927;11.278728414082854;17.837944684951896;0.44567347042654437;4.655202434978196
31.35;0.5347194553783446;0.0667420814479638;0.7611859448090088;0.32455294806011104;63.8975156300265;1018.6220592667501;3.207059363322442;3.2411538344713513;63.86120584825874;10.96993712799151;10.589334116973154;15.18247186436413;10.985342057927127;17.602912083214566;0.44713619393329274;4.662202074770828
31.400000000000002;0.5409640960413019;0.058823529411764705;0.7615387357744714;0.3028789052495462;63.225634123450014;1003.1112360742677;3.1953130545939143;3.2610338240537122;63.23232030913712;11.05495256262924;10.639121588463363;15.432379341120877;10.755379306587802;17.83484696179989;0.45073097609842416;4.664704385536099
31.450000000000003;0.5489766520290564;0.05542986425339366;0.7654267956655549;0.3668183185164964;60.83231336773662;970.1150712006406;3.1928557825287767;3.2659937972413196;63.246574229692186;11.022259841037997;10.635931386558967;15.299318276219342;10.796867572886574;17.780259879183514;0.45619623289762173;4.6671265809094
31.5;0.5409035564056809;0.053167420814479636;0.7622443177053966;0.36440209882433194;61.15349058972084;967.8621482641439;3.1714026894779797;3.225702437834122;63.871184211014686;10.990975113381632;10.70707957758936;14.896512666971196;10.663815382267169;17.44930106545175;0.45856502103082775;4.681952336780274
31.55;0.5416791600351074;0.049773755656108594;0.7625971086708593;0.3583170924174919;62.04617078143509;988.2281928028628;3.2053771602629495;3.2507614187849403;63.750343594199826;11.052075877564407;10.771651285488202;14.934924413175354;10.92328855632437;17.459091152340378;0.458236793719022;4.691295064570408
31.6;0.5438230602829639;0.04638009049773756;0.7138973586261312;0.3715338369034945;61.838147594959345;994.4662326983765;3.128050421351984;3.194502686370581;63.907416212391496;11.003974978063733;10.862410657487446;14.763578813269177;10.84381313145994;17.284300864186683;0.4597113212943854;4.708889218724831
31.650000000000002;0.5415164725124072;0.04524886877828054;0.714543541316834;0.3711131527431619;63.17542209954055;1017.071692065263;3.1140176135487403;3.180681179254746;63.90944801054584;11.03490197616144;10.872516667395201;14.839077201901759;10.868566166032318;17.22184064923785;0.45191999867257043;4.705547787692304
31.700000000000003;0.5460764969610639;0.042986425339366516;0.7636554815672472;0.36740578367072274;62.84814760299409;1006.09949735738;3.0812201145623805;3.1804003196150132;64.42214482126637;10.98745064771662;10.805843278801895;14.760759385200656;10.67880806091722;17.203063228122478;0.45537940275867056;4.696940517115949
31.75;0.545203353393722;0.04072398190045249;0.7640082725327098;0.36105229519301396;63.02701009577989;1001.5185676230734;3.038756407835743;3.1856625252533264;64.60305627221295;10.944284236876426;10.720962321613454;14.750727200254317;10.70095258634283;17.15989738284314;0.4553444763230585;4.6785638841742125
31.8;0.5469337919797626;0.03733031674208145;0.7643610634981723;0.35122633958229166;62.827197849591506;1000.7068523211549;3.0339052553347705;3.198851371252376;65.42336932873002;10.866076474626524;10.56567081696304;14.666603746145848;10.890950423793223;17.116882734811075;0.45444369106687993;4.654177437801141
31.85;0.5434140088772874;0.03619909502262444;0.7647138544636349;0.34140038397156935;62.03068353623367;1002.4904984099593;3.049080137073709;3.23568507725865;65.27817119331468;10.954084044111267;10.694002836754288;14.859256351023404;11.124149350303332;17.19533101783053;0.4559510854195479;4.674035119899763
31.900000000000002;0.5446683005162248;0.03506787330316742;0.7650666454290975;0.33157442836084616;62.60213604132167;1008.2601861819589;3.060153520733534;3.192283648004855;65.15489575885894;10.986479198723131;10.762872406209063;14.87401557556095;11.129229006330243;17.247872738455616;0.45926944015786136;4.685501532798009
31.950000000000003;0.544896220167098;0.033936651583710405;0.7654194363945601;0.3192336610677824;62.20655580489783;993.4918374650781;3.0565840482474953;3.152563918407024;65.17727488043244;11.0310981499999;10.811271297927515;14.92629717569281;11.114158775118902;17.3089696048737;0.463168071747247;4.6938195177886035
32.0;0.5389561999513528;0.03167420814479638;0.7657722273600228;0.30152121905611295;66.13402463692235;1058.7199146398668;3.1224030060214645;3.188157022983443;65.16275355005367;10.982274851278435;10.811646676204896;15.023998201166725;11.102267791736534;17.289928714494827;0.4467376637224617;4.693127563118256
32.050000000000004;0.5383084737390081;0.03167420814479638;0.7661250183254854;0.2838087770444453;66.32565307293117;1062.023942009553;3.1256546398086167;3.1920767252257107;65.14329955297599;10.994147928380167;10.826707311832308;15.023633100825924;11.130630390016506;17.28431675132069;0.4464117984576216;4.695911669899954
32.1;0.541373489180477;0.029411764705882353;0.766477809290948;0.2818236132463192;65.91791005209402;1027.6911345805042;3.066963369829592;3.1336889530901013;65.36686137316313;10.923198553901095;10.760509148031828;14.848873554352851;11.148317338456991;17.252185244525414;0.45405076270123007;4.684990349507874
32.15;0.5416529725833787;0.029411764705882353;0.7668306002564106;0.2824446503072364;66.0956530475111;1031.1916422714212;3.0628850781742067;3.1397238760002955;65.37011479813751;10.928337712826407;10.752425199726824;14.837313366618144;11.177198554047965;17.24233162425038;0.4535220605281707;4.684380436253219
32.2;0.5351595771476263;0.02828054298642534;0.7671833912218732;0.28680920420960554;62.726406063480425;1011.6136578155795;3.0996775631919293;3.182786327781776;64.67676671269204;11.01647910404688;10.820674321920865;15.091086263232201;11.347053483371552;17.437275992437012;0.45356830901472234;4.689091602992307
32.25;0.540873971685217;0.024886877828054297;0.7675361821873358;0.29945903917157324;61.22120423899303;988.5724757633784;3.0471146546149352;3.2402278538847327;65.52947056856452;10.80640599806682;10.346390261451289;14.867477389687695;11.435192941967541;17.478220546501564;0.45843575323227626;4.604743674572114
32.300000000000004;0.5666571981239953;0.020361990950226245;0.817222240026152;0.30533751447999125;51.51285525830681;826.1097045441024;3.061935636033354;3.2127126250043854;64.80936730481996;10.906509601541797;10.564133634762404;15.393633703526802;11.673986248320812;18.04106649625713;0.48565408126170734;4.62677151295727
32.35;0.5634314920257307;0.019230769230769232;0.8169926000153763;0.31121598978840925;52.486100096924915;842.8841570063433;3.0159505981716577;3.220271921739455;65.95602736987966;10.852923497243419;10.486340522746387;14.930595763143868;11.465072610424343;17.63737227049691;0.4801480645540098;4.6239860043922345
32.4;0.564671163570816;0.019230769230769232;0.8167629600046007;0.3170944650968268;52.07623580269869;836.7698033188418;3.0041374136521206;3.219520391792997;65.9944893581791;10.846013298738075;10.467127785156539;14.90322642843784;11.451806840273626;17.61596825084123;0.4799952806487036;4.621752501324298
32.45;0.5659108351159013;0.019230769230769232;0.8165333199938251;0.3229729404052448;51.66637150847243;830.65544963134;2.992324229132584;3.2187688618465398;66.03295134647857;10.839103100232737;10.447915047566688;14.875857093731817;11.438541070122916;17.59456423118554;0.47984249674339774;4.619518998256361
32.5;0.5671505066609867;0.019230769230769232;0.8163036799830494;0.32885141571366283;51.256507214246206;824.5410959438386;2.9805110446130483;3.218017331900082;66.071413334778;10.832192901727398;10.428702309976838;14.848487759025787;11.425275299972194;17.57316021152985;0.47968971283809175;4.617285495188425
32.550000000000004;0.5683901782060722;0.019230769230769232;0.8160740399722738;0.33472989102208084;50.84664292001997;818.4267422563373;2.9686978600935103;3.2172658019536255;66.10987532307747;10.825282703222056;10.409489572386988;14.821118424319762;11.41200952982148;17.55175619187417;0.4795369289327857;4.615051992120488
32.6;0.5839436924649488;0.01809954751131222;0.8158443999614982;0.3280523070557111;47.88074395657233;771.3652461877077;3.000888472780754;3.201347206238606;66.06627506000443;10.85702078626157;10.397460803638749;14.955858407714652;11.433427149412067;17.711457516315505;0.4841413824214998;4.607516993033814
32.65;0.5843544051650688;0.01809954751131222;0.8156147599507225;0.32031875552435807;47.49975774272397;764.7029371386056;2.9922232961721904;3.1969155752085703;66.0807717096098;10.8557647343002;10.392906741400052;14.937166221070997;11.406255218362215;17.698082354227676;0.48428898552035893;4.607051842378834
32.7;0.5835400414794101;0.01809954751131222;0.8153851199399469;0.31258520399300593;47.313645616977254;763.0899275072514;2.985382801796863;3.1977743285048157;66.11658832975374;10.847033759499388;10.376527614276494;14.920775696885237;11.358697134113877;17.68951766667684;0.48433022960414346;4.6044216022346305
32.75;0.5827256777937514;0.01809954751131222;0.8151554799291714;0.3048516524616538;47.12753349123055;761.4769178758968;2.9785423074215376;3.198633081801061;66.15240494989766;10.838302784698575;10.360148487152932;14.904385172699481;11.311139049865542;17.680952979126;0.4843714736879279;4.6017913620904265
32.800000000000004;0.5819113141080925;0.01809954751131222;0.8149258399183956;0.29711810093030167;46.94142136548385;759.8639082445426;2.971701813046211;3.1994918350973065;66.18822157004159;10.829571809897761;10.343769360029373;14.887994648513715;11.263580965617205;17.672388291575167;0.48441271777171224;4.599161121946223
32.85;0.5810969504224337;0.01809954751131222;0.8146961999076201;0.28938454939894953;46.755309239737144;758.2508986131879;2.9648613186708856;3.200350588393552;66.22403819018551;10.820840835096948;10.327390232905817;14.871604124327957;11.216022881368865;17.66382360402433;0.4844539618554967;4.596530881802019
32.9;0.6001913593280536;0.016968325791855202;0.8144665598968445;0.3642014223432479;47.00108298219634;770.0258694594291;3.01338440225158;3.211300990361815;66.07157240374507;10.882614154012929;10.377623967379941;15.154955112879133;11.480705884605605;17.828488298783988;0.48765834887382337;4.599652010931419
32.95;0.5998382748321078;0.016968325791855202;0.8142369198860688;0.3522003449527187;46.89347247230894;771.8235076708328;3.0177214033247166;3.2169896302777956;66.06136770765617;10.887846568770847;10.374971080266326;15.171562796171896;11.48149241292253;17.845670813881274;0.4878215634438356;4.599044494099195
33.0;0.599485190336162;0.016968325791855202;0.8140072798752932;0.34019926756218943;46.78586196242154;773.6211458822361;3.0220584043978547;3.222678270193775;66.05116301156727;10.893078983528767;10.37231819315271;15.188170479464663;11.48227894123945;17.86285332897857;0.4879847780138478;4.59843697726697
33.050000000000004;0.5979865098601028;0.016968325791855202;0.7965937001628198;0.3281981901716602;46.768529230313185;777.7407285381171;3.0290264896203127;3.2332242008336896;65.9742403066072;10.90548810230173;10.376516403144699;15.227376435400146;11.464968297353899;17.891840535952774;0.48745470465210683;4.598794985301967
33.1;0.5944610057269658;0.016968325791855202;0.7735336286001998;0.31619711278113094;46.91091872042578;785.9683667495203;3.0406495698760803;3.2523637996773034;65.77927804749312;10.930594466639482;10.392835784938647;15.306563950625678;11.415639579572387;17.941712967016446;0.48569804494959873;4.600861229640473
33.15;0.5909355015938291;0.016968325791855202;0.7738864195656624;0.3041960353906017;47.05330821053838;794.1960049609237;3.0522726501318482;3.271503398520916;65.584315788379;10.955700830977232;10.409155166732592;15.385751465851211;11.366310861790872;17.991585398080126;0.4839413852470906;4.602927473978982
33.2;0.5874204368804974;0.016968325791855202;0.774239210531125;0.29219495800007245;47.20342202026432;802.534463606827;3.0640275445410126;3.290661153410794;65.38809120234144;10.98097124539277;10.4257045348664;15.465277001867237;11.317291094387972;18.041465965811735;0.4821611743184632;4.605030560569664
33.25;0.5842707518602839;0.016968325791855202;0.7745920014965876;0.2801938806095432;47.62388701640886;814.7516374595033;3.080395934318193;3.310454369919933;65.1476851739914;11.011983412529702;10.450303424893898;15.556633265548278;11.279084590234792;18.09163131692124;0.4795566704758171;4.608423125986278
33.300000000000004;0.5899687605226084;0.01583710407239819;0.7749447924620502;0.26819280321901395;45.580853346783115;779.7106311678072;3.030861891960485;3.3180939587466023;65.63998956080626;10.951780978214241;10.563240575511017;15.280107828936126;11.044988425563643;17.905865477651954;0.4905808219288542;4.625666706014321
33.35;0.5864651200955244;0.01583710407239819;0.7752975834275128;0.2561917258284847;45.974208699795064;791.9879602956746;3.047627675432551;3.3405649137171936;65.39105453043119;10.982865443003815;10.589792957683333;15.367453825737243;11.005838599685235;17.951596210983556;0.48795019191588257;4.629452646388034
33.4;0.6113993768961026;0.014705882352941176;0.7756503743929754;0.468832287526639;43.936557907684;680.6499882602698;2.887312290924615;3.1607149197132145;66.78209460146022;10.701546870397445;10.431367970893403;14.749625624737766;10.06552584037928;17.508490788516273;0.49595341722865194;4.606414565592633
33.45;0.6119745730915622;0.014705882352941176;0.7760031653584379;0.46925939451583826;44.14775877736126;683.8694545937778;2.892116842126625;3.1584730129877157;66.75349673658076;10.715616853457545;10.440709347498556;14.739791942971143;10.09483426965308;17.497172836999273;0.4953571686373789;4.608369386809695
33.5;0.612549769287022;0.014705882352941176;0.7763559563239005;0.46968650150503743;44.35895964703852;687.0889209272866;2.8969213933286335;3.156231106262216;66.72489887170131;10.729686836517645;10.450050724103708;14.729958261204512;10.124142698926882;17.48585488548227;0.4947609200461057;4.610324208026755
33.550000000000004;0.6131249654824816;0.014705882352941176;0.7767087472893631;0.4701136084942366;44.57016051671575;690.3083872607947;2.901725944530644;3.1539891995367166;66.69630100682187;10.743756819577744;10.459392100708865;14.720124579437888;10.153451128200679;17.47453693396526;0.4941646714548327;4.612279029243817
33.6;0.6137001616779412;0.014705882352941176;0.7770615382548257;0.47054071548343585;44.78136138639302;693.5278535943029;2.906530495732653;3.151747292811218;66.66770314194243;10.757826802637842;10.468733477314014;14.710290897671264;10.182759557474478;17.46321898244826;0.49356842286355984;4.614233850460879
33.65;0.6142753578734008;0.014705882352941176;0.7774143292202883;0.470967822472635;44.992562256070286;696.7473199278108;2.9113350469346626;3.1495053860857194;66.639105277063;10.771896785697937;10.47807485391917;14.700457215904636;10.21206798674828;17.451901030931257;0.4929721742722867;4.616188671677939
33.7;0.6148505540688606;0.014705882352941176;0.7777671201857509;0.4713949294618342;45.20376312574751;699.9667862613192;2.916139598136672;3.147263479360219;66.61050741218354;10.78596676875804;10.487416230524323;14.690623534138012;10.24137641602208;17.440583079414253;0.49237592568101374;4.618143492895
33.75;0.6154257502643202;0.014705882352941176;0.7781199111512135;0.4697845228383115;45.41496399542478;703.1862525948272;2.9209441493386814;3.1450215726347213;66.5819095473041;10.800036751818139;10.496757607129478;14.680789852371383;10.270684845295875;17.429265127897253;0.4917796770897407;4.620098314112061
33.800000000000004;0.61600094645978;0.014705882352941176;0.7784727021166761;0.46649602739929197;45.62616486510205;706.4057189283359;2.9257487005406912;3.142779665909222;66.55331168242465;10.814106734878237;10.50609898373463;14.670956170604764;10.299993274569676;17.417947176380245;0.4911834284984676;4.622053135329123
33.85;0.6165761426552395;0.014705882352941176;0.779577308871616;0.463207531960272;45.837365734779276;709.6251852618441;2.9305532517427;3.140537759183723;66.5247138175452;10.828176717938335;10.515440360339785;14.661122488838139;10.329301703843477;17.40662922486324;0.4905871799071947;4.624007956546184
33.9;0.6171513388506992;0.014705882352941176;0.781505738630683;0.459919036521252;46.04856660445653;712.844651595352;2.93535780294471;3.138295852458224;66.49611595266578;10.842246700998437;10.524781736944938;14.651288807071511;10.358610133117278;17.395311273346238;0.48999093131592153;4.625962777763244
33.95;0.617726535046159;0.014705882352941176;0.7834341683897499;0.456630541082232;46.25976747413381;716.06411792886;2.9401623541467194;3.1360539457327254;66.46751808778632;10.856316684058534;10.534123113550091;14.641455125304885;10.387918562391073;17.383993321829234;0.4893946827246486;4.627917598980305
34.0;0.6181802687167429;0.014705882352941176;0.7853625981488168;0.45334204564321245;46.54200563984878;720.5140038427957;2.9450012726907886;3.132697964335452;66.44483106206775;10.86716988390183;10.54075703094777;14.631755476172291;10.412985816173672;17.370383412270257;0.48841073280163244;4.6292242731378455
34.050000000000004;0.6185653496558763;0.014705882352941176;0.7872910279078837;0.45005355020419247;46.86439532071485;725.6593443021779;2.9498596162542827;3.1287122885584915;66.42548494544006;10.876204901926961;10.54586064531516;14.622131584615458;10.435655883809112;17.355478048165843;0.4872076473432869;4.630164603305227
34.1;0.61895043059501;0.014705882352941176;0.7892194576669507;0.4467650547651725;47.18678500158092;730.8046847615605;2.9547179598177773;3.124726612781531;66.40613882881237;10.885239919952095;10.550964259682551;14.612507693058621;10.45832595144455;17.340572684061428;0.4860045618849417;4.631104933472609
34.15;0.6189581435456737;0.014705882352941176;0.7911478874260176;0.4434765593261525;47.36011566823322;733.7294120053583;2.956649736997423;3.1205423861474015;66.39831651463085;10.890408013680716;10.552256209223447;14.59607129796284;10.470638063967586;17.325319572802265;0.48522171719540047;4.631486707586901
34.2;0.6182982054398258;0.014705882352941176;0.7930763171850845;0.44018806388713294;47.26972654051193;732.7253620216524;2.9534037428826605;3.1160068772275165;66.41088246631534;10.888734625961773;10.546804444071427;14.567582011990671;10.464624563599772;17.309451216577003;0.4851823754045001;4.6308802671457405
34.25;0.6176382673339783;0.014705882352941176;0.7950047469441515;0.43689956844811295;47.17933741279062;731.7213120379466;2.950157748767898;3.1114713683076314;66.42344841799982;10.887061238242833;10.541352678919408;14.539092726018499;10.458611063231956;17.293582860351748;0.4851430336135999;4.630273826704579
34.300000000000004;0.6169783292281305;0.014705882352941176;0.7969331767032184;0.43361107300909296;47.08894828506935;730.7172620542408;2.9469117546531347;3.106935859387746;66.43601436968433;10.885387850523887;10.53590091376739;14.51060344004633;10.45259756286414;17.27771450412649;0.4851036918226997;4.629667386263421
34.35;0.6163183911222828;0.014705882352941176;0.7988616064622853;0.430322577570073;46.99855915734807;729.7132120705348;2.9436657605383707;3.1024003504678603;66.44858032136881;10.883714462804944;10.530449148615372;14.482114154074164;10.446584062496326;17.261846147901238;0.48506435003179926;4.629060945822261
34.4;0.6148106644707292;0.014705882352941176;0.7897687851271744;0.4270340821310534;46.87938406149638;727.9119449596893;2.9388164692984478;3.0961823786408074;66.44015018990136;10.888076460465685;10.530494307304568;14.458404760340928;10.434486359445911;17.247866992638965;0.48502601485218955;4.628863521934569
34.45;0.612823752989001;0.014705882352941176;0.7830589846676896;0.42374558669203344;46.74393863583212;725.660076863946;2.9330609666399705;3.089013449518414;66.41985270708734;10.895849762906192;10.53364642294745;14.43739704482966;10.418949759227129;17.23495564661662;0.4849882486267872;4.628897281316226
34.5;0.6108368415072732;0.014705882352941176;0.7834117756331522;0.42045709125301345;46.60849321016786;723.4082087682025;2.927305463981493;3.0818445203960207;66.39955522427334;10.903623065346693;10.53679853859033;14.41638932931839;10.403413159008345;17.222044300594277;0.484950482401385;4.628931040697884
34.550000000000004;0.6088499300255455;0.014705882352941176;0.7837645665986148;0.41716859581399346;46.4730477845036;721.1563406724589;2.9215499613230147;3.0746755912736274;66.37925774145931;10.911396367787201;10.539950654233213;14.395381613807121;10.387876558789559;17.20913295457193;0.48491271617598275;4.62896480007954
34.6;0.6068630185438175;0.014705882352941176;0.7841173575640774;0.4138801003749739;46.33760235883936;718.9044725767155;2.915794458664538;3.0675066621512346;66.35896025864531;10.919169670227706;10.543102769876096;14.374373898295854;10.372339958570775;17.196221608549585;0.48487494995058034;4.628998559461197
34.65;0.6048761070620897;0.014705882352941176;0.78447014852954;0.4105916049359539;46.20215693317508;716.652604480972;2.9100389560060598;3.060337733028841;66.3386627758313;10.92694297266821;10.546254885518975;14.353366182784583;10.356803358351991;17.183310262527243;0.4848371837251782;4.629032318842854
34.7;0.6028891955803618;0.014705882352941176;0.7848229394950026;0.40730310949693393;46.06671150751083;714.4007363852288;2.9042834533475816;3.053168803906448;66.31836529301728;10.934716275108716;10.549407001161855;14.332358467273316;10.341266758133205;17.170398916504897;0.4847994174997759;4.629066078224511
34.75;0.6009022840986339;0.014705882352941176;0.7851757304604652;0.40401461405791395;45.93126608184659;712.1488682894852;2.898527950689105;3.0459998747840555;66.29806781020328;10.942489577549225;10.552559116804737;14.311350751762046;10.325730157914425;17.157487570482555;0.48476165127437354;4.6290998376061685
34.800000000000004;0.5986606395367393;0.014705882352941176;0.7855285214259278;0.4007261186188944;45.838089190815325;710.1552982368261;2.891411282287285;3.038966664907872;66.29707936362713;10.94513660857384;10.550558590029679;14.28248732986562;10.305655146341595;17.138669530914914;0.48464121177132047;4.628665308444611
34.85;0.5975921792515904;0.014705882352941176;0.7858813123913904;0.414146091996102;45.707007929769254;702.5799879089312;2.8701256383296254;3.009509946498773;66.35454901420805;10.90948010037721;10.563263754126261;14.243759568876897;10.158526866528083;17.111595980530772;0.48529511485159016;4.631478184772135
34.9;0.5987976525922878;0.014705882352941176;0.786234103356853;0.45712720250931227;45.47596066250769;684.9282158483743;2.8248314220290616;2.9402752146264772;66.50041318693306;10.810046397153709;10.605997812939092;14.193694880926309;9.79014501389958;17.074514660138906;0.48738336662308956;4.640401015430811
34.95;0.5989127370345293;0.014705882352941176;0.7865868943223155;0.46317362271653983;45.279896948794956;672.5724520389647;2.7934899942416327;2.8936105306055535;66.60225724759883;10.744281228245017;10.632972826203492;14.150542580777518;9.537685506543989;17.04250100713851;0.4888168671145534;4.646153639201471
35.0;0.5970986718872204;0.014705882352941176;0.7869396852877781;0.4623875980422274;45.14572721443702;669.5865489814568;2.786834269207877;2.886877469705749;66.62621957154543;10.738083466200246;10.632066451190239;14.11961988981639;9.490319379283935;17.01945322721521;0.4890919614951994;4.646297435401097
35.050000000000004;0.5952846067399117;0.014705882352941176;0.7872924762532407;0.46160157336791496;45.011557480079055;666.6006459239491;2.780178544174121;2.880144408805946;66.65018189549203;10.731885704155474;10.63116007617699;14.08869719885526;9.442953252023882;16.996405447291906;0.4893670558758456;4.646441231600723
35.1;0.5934705415926029;0.014705882352941176;0.7876452672187033;0.46081554869360264;44.87738774572111;663.6147428664414;2.773522819140366;2.8734113479061425;66.67414421943863;10.725687942110703;10.63025370116374;14.057774507894125;9.395587124763829;16.973357667368603;0.4896421502564918;4.646585027800348
35.15;0.5916564764452941;0.014705882352941176;0.7879980581841659;0.4600295240192902;44.74321801136317;660.6288398089338;2.766867094106611;2.8666782870063394;66.69810654338524;10.719490180065929;10.629347326150489;14.026851816932995;9.348220997503775;16.950309887445297;0.4899172446371379;4.646728823999974
35.2;0.5892196900338973;0.014705882352941176;0.7883508491496285;0.45924349934497777;44.7357883635362;657.5950164072148;2.756913175653762;2.854578014053793;66.72498439395389;10.711297077264515;10.63319776895948;13.992714273635123;9.288775358055267;16.92691087945351;0.49044060705968767;4.647540386036612
35.25;0.5864900756781378;0.014705882352941176;0.7887036401150911;0.45845747467066533;44.781204574428855;654.7736108149612;2.7470953615753637;2.8413875842665024;66.74893448500134;10.702213933484527;10.637736533743542;13.959906327370877;9.228043039007757;16.906237398078265;0.49106567003252233;4.648455981763441
35.300000000000004;0.593895855561232;0.012443438914027148;0.7890564310805537;0.4576714499963529;44.69808320764174;668.4317483087601;2.835271989868727;2.8647844539529186;66.52369599002128;10.81912928837353;10.650661026356847;14.246853999255116;9.639487005338042;17.083506587033852;0.4910470862355243;4.646613404260427
35.35;0.5927760054833562;0.012443438914027148;0.7894092220460163;0.45688542532204046;44.916981041871594;669.3195610275408;2.833892099651443;2.857422055657315;66.58597630094603;10.804939552430584;10.646116898397038;14.219552098086382;9.61126077302948;17.06779487704704;0.49138340011175985;4.6467538242715065
35.4;0.5914422377514866;0.012443438914027148;0.7897620130114789;0.456099400647728;45.13759976134637;670.1130050680728;2.831636168161466;2.8508192121994456;66.64634294351418;10.790148344065669;10.642555355088145;14.194140239738937;9.575158594669615;17.053707932908768;0.4917805950761594;4.647036725731195
35.45;0.5900015111926215;0.012443438914027148;0.7901148039769414;0.4553133759734156;45.359078923443604;670.8592647694805;2.828942216035149;2.844596146160441;66.70575275190409;10.77505639948977;10.639485104104711;14.169673402802124;9.535118443284137;17.040433371694768;0.4922082305846407;4.647390867915186
35.5;0.5885607846337563;0.012443438914027148;0.790467594942404;0.45294349031014236;45.580558085540815;671.6055244708886;2.826248263908832;2.8383730801214377;66.76516256029397;10.75996445491387;10.636414853121275;14.145206565865312;9.49507829189866;17.02715881048076;0.49263586609312193;4.647745010099178
35.550000000000004;0.5871200580748911;0.012443438914027148;0.7908203859078666;0.45020944151010744;45.80203724763804;672.3517841722964;2.8235543117825155;2.832150014082433;66.82457236868387;10.744872510337972;10.633344602137841;14.120739728928498;9.455038140513183;17.013884249266756;0.4930635016016031;4.648099152283169
35.6;0.585679331516026;0.012443438914027148;0.7911731768733292;0.44747539271007275;46.02351640973528;673.0980438737043;2.8208603596561987;2.8259269480434304;66.88398217707376;10.729780565762074;10.630274351154407;14.096272891991687;9.414997989127706;17.00060968805275;0.4934911371100844;4.648453294467159
35.65;0.584238604957161;0.012443438914027148;0.7915259678387918;0.44474134391003783;46.24499557183249;673.8443035751122;2.8181664075298825;2.819703882004426;66.94339198546368;10.714688621186172;10.627204100170971;14.071806055054873;9.374957837742233;16.987335126838744;0.4939187726185655;4.64880743665115
35.7;0.5827978783982957;0.012443438914027148;0.7918787588042544;0.44200729511000314;46.46647473392972;674.5905632765202;2.8154724554035653;2.8134808159654225;67.00280179385358;10.699596676610273;10.624133849187539;14.04733921811806;9.334917686356757;16.974060565624743;0.4943464081270468;4.649161578835142
35.75;0.5813571518394305;0.012443438914027148;0.792231549769717;0.4392732463099682;46.68795389602695;675.3368229779279;2.8127785032772477;2.8072577499264173;67.06221160224345;10.684504732034375;10.621063598204103;14.022872381181248;9.294877534971281;16.96078600441074;0.4947740436355282;4.6495157210191325
35.800000000000004;0.5799164252805645;0.012443438914027148;0.7925843407351796;0.43653919750993353;46.90943305812421;676.0830826793375;2.8100845511509345;2.8010346838874223;67.12162141063332;10.66941278745848;10.617993347220667;13.998405544244447;9.254837383585802;16.947511443196746;0.4952016791440087;4.649869863203123
35.85;0.5789198091383405;0.012443438914027148;0.7929371317006422;0.444294930823097;46.885310707498434;673.2993497082923;2.8146813213409563;2.8042123532668626;67.03161630122844;10.682498995441948;10.635268889639752;14.028244486484539;9.260407068444145;16.977937907217864;0.4964179601998095;4.652991055702285
35.9;0.5779504391834213;0.012443438914027148;0.7932899226661048;0.4482391539046038;46.853560445765794;670.3920313256177;2.8194521353293043;2.8075504487268717;66.93763410716265;10.696332200461576;10.65313094074989;14.059478635823671;9.267332871995025;17.00947333903431;0.49766324952326674;4.656192251750018
35.95;0.5769810692285025;0.012443438914027148;0.7936427136315674;0.44745312923029135;46.82181018403317;667.4847129429432;2.824222949317654;2.8108885441868803;66.84365191309689;10.710165405481208;10.670992991860025;14.09071278516281;9.2742586755459;17.04100877085076;0.4989085388467238;4.659393447797752
36.0;0.5760116992735832;0.012443438914027148;0.7939955045970299;0.4466671045559789;46.79005992230054;664.5773945602682;2.8289937633060025;2.814226639646889;66.74966971903113;10.723998610500836;10.688855042970163;14.121946934501949;9.281184479096781;17.072544202667203;0.5001538281701812;4.662594643845486
36.050000000000004;0.5750423293186642;0.012443438914027148;0.7943482955624925;0.4458810798816665;46.7583096605679;661.6700761775937;2.8337645772943527;2.817564735106897;66.65568752496539;10.737831815520467;10.706717094080297;14.153181083841082;9.288110282647663;17.104079634483654;0.5013991174936383;4.66579583989322
36.1;0.5740729593637451;0.012443438914027148;0.7947010865279551;0.44509505520735404;46.72655939883529;658.7627577949188;2.8385353912827016;2.820902830566906;66.56170533089963;10.751665020540099;10.724579145190438;14.184415233180221;9.295036086198536;17.135615066300108;0.5026444068170954;4.668997035940953
36.15;0.5731035894088262;0.012443438914027148;0.7950538774934177;0.4443090305330416;46.694809137102645;655.855439412244;2.843306205271051;2.8242409260269135;66.46772313683387;10.76549822555973;10.742441196300573;14.21564938251936;9.301961889749418;17.167150498116552;0.5038896961405528;4.672198231988687
36.2;0.5721342194539072;0.012443438914027148;0.7954066684588803;0.44352300585872917;46.663058875370005;652.9481210295697;2.8480770192594;2.8275790214869234;66.37374094276812;10.77933143057936;10.760303247410711;14.246883531858494;9.308887693300294;17.198685929933;0.50513498546401;4.675399428036421
36.25;0.571164849498988;0.012443438914027148;0.7957594594243429;0.44273698118441673;46.631308613637344;650.040802646895;2.852847833247749;2.8309171169469316;66.27975874870236;10.79316463559899;10.778165298520848;14.278117681197635;9.315813496851176;17.230221361749443;0.5063802747874672;4.6786006240841544
36.300000000000004;0.5701954795440691;0.012443438914027148;0.7961122503898055;0.4419509565101043;46.59955835190462;647.1334842642192;2.857618647236101;2.83425521240694;66.18577655463655;10.80699784061863;10.796027349630998;14.309351830536785;9.322739300402061;17.261756793565905;0.5076255641109246;4.68180182013189
36.35;0.5692448503205473;0.012443438914027148;0.7964650413552681;0.44116493183579186;46.49573366358436;643.584990829416;2.8641617458649664;2.83718405320859;66.05574094491952;10.828710199952507;10.823012806746895;14.352489446591761;9.33326415871832;17.301033058585663;0.509093883122865;4.686039904433494
36.4;0.5682942210970253;0.012443438914027148;0.7968178323207307;0.4403789071614794;46.39190897526414;640.0364973946133;2.870704844493833;2.840112894010242;65.92570533520247;10.85042255928638;10.84999826386279;14.395627062646737;9.343789017034583;17.34030932360542;0.5105622021348054;4.690277988735098
36.45;0.5673435918735037;0.012443438914027148;0.7971706232861933;0.439592882487167;46.2880842869439;636.4880039598102;2.8772479431226983;2.8430417348118926;65.79566972548542;10.872134918620258;10.876983720978687;14.438764678701714;9.354313875350842;17.379585588625172;0.5120305211467455;4.694516073036701
36.5;0.5667123510521986;0.012443438914027148;0.7975234142516558;0.43880685781285456;46.208169340881845;632.8723545267527;2.882681081633711;2.8461876210805435;65.65338886013657;10.89402175428234;10.903132412307354;14.488814740473696;9.36915776687589;17.42209764544759;0.5133658370698936;4.698365650970922
36.550000000000004;0.5662408044320012;0.012443438914027148;0.7978762052171184;0.4339757370611199;46.140209265948826;629.2231270945682;2.8875592400858;2.8494420300826926;65.50498536697188;10.915995828108528;10.928862720742414;14.542321025104172;9.386161175005318;17.466227598171322;0.5146346514486457;4.702020975721453
36.6;0.5657692578118039;0.012443438914027148;0.798228996182581;0.42294970509609797;46.07224919101579;625.5738996623836;2.8924373985378895;2.852696439084843;65.35658187380713;10.937969901934716;10.95459302917747;14.595827309734641;9.40316458313474;17.510357550895055;0.515903465827398;4.705676300471983
36.65;0.5652977111916062;0.012443438914027148;0.7985817871480436;0.41192367313107603;46.00428911608276;621.9246722301991;2.8973155569899784;2.8559508480869917;65.2081783806424;10.959943975760906;10.980323337612527;14.649333594365112;9.420167991264167;17.554487503618784;0.5171722802061501;4.7093316252225135
36.7;0.5651755942478714;0.012443438914027148;0.7989345781135062;0.4008976411660541;45.855444780547465;617.0368409767278;2.9010415714777817;2.859007849289233;65.08852160685692;10.976574533261369;11.000742389156697;14.700106177670335;9.442612256299997;17.598477637004194;0.5186339948665137;4.711950190147938
36.75;0.5652281921423671;0.012443438914027148;0.7992873690789688;0.38987160920103214;45.66615831471124;611.5297078126155;2.9041915139834447;2.8619661465915174;64.98323819276094;10.99053333259898;11.018505812255432;14.749511910312934;9.467776949789005;17.642397860720447;0.5201921596676825;4.714050375160811
36.800000000000004;0.5652807900368628;0.012443438914027148;0.7996401600444314;0.3788455772360102;45.47687184887503;606.0225746485035;2.9073414564891067;2.864924443893804;64.877954778665;11.00449213193659;11.036269235354176;14.798917642955542;9.492941643278023;17.686318084436706;0.5217503244688513;4.716150560173686
36.85;0.5425026686343507;0.011312217194570135;0.6640506230168386;0.37417191537944383;48.32981464561375;654.3167202728459;3.0439561273823736;3.0691542923730433;65.08879813131743;11.050924457808858;10.677943713021628;14.823239232035826;10.027010797340978;17.558975554253955;0.49301970162985864;4.66468126371416
36.9;0.5367611536528706;0.010180995475113122;0.6590922381773954;0.38220299373974154;51.84638098756048;699.8986748434085;2.9300841801913027;3.004399329714671;67.7067408919831;10.56454608070241;10.476330356434476;14.086241333963374;9.383338065380926;16.983627168587635;0.4843922690087185;4.644857579618659
36.95;0.538008648633514;0.010180995475113122;0.6541338533379522;0.39023407210003835;51.210414194982356;696.5054186068569;2.940172061554792;3.0265227192014037;67.7755967974903;10.552267823538847;10.446735053366082;14.086484307847666;9.412290726536376;16.98419398682431;0.4843314563706008;4.640592170865251
37.0;0.5392561436141574;0.010180995475113122;0.6491754684985089;0.39826515046033517;50.57444740240431;693.1121623703054;2.9502599429182803;3.048646108688133;67.84445270299747;10.53998956637528;10.417139750297688;14.08672728173196;9.441243387691829;16.984760805060994;0.48427064373248313;4.636326762111842
37.050000000000004;0.540503638594801;0.010180995475113122;0.6442170836590657;0.406296228820632;49.93848060982624;689.7189061337542;2.9603478242817705;3.0707694981748634;67.91330860850466;10.527711309211718;10.387544447229295;14.08697025561625;9.470196048847283;16.985327623297664;0.48420983109436544;4.632061353358434
37.1;0.5417511335754445;0.010180995475113122;0.6461989946151241;0.4143273071809288;49.30251381724818;686.3256498972025;2.9704357056452584;3.0928928876615953;67.98216451401186;10.515433052048152;10.357949144160902;14.087213229500543;9.499148710002736;16.985894441534345;0.4841490184562481;4.627795944605026
37.15;0.5429986285560882;0.010180995475113122;0.6499261047842526;0.4223583855412265;48.666547024670116;682.9323936606511;2.980523587008748;3.1150162771483254;68.05102041951903;10.503154794884587;10.328353841092504;14.087456203384837;9.528101371158188;16.986461259771023;0.4840882058181304;4.623530535851618
37.2;0.5442461235367316;0.010180995475113122;0.6536532149533816;0.43038946390152333;48.03058023209201;679.5391374240997;2.9906114683722356;3.1371396666350546;68.11987632502624;10.490876537721023;10.29875853802411;14.087699177269132;9.557054032313639;16.9870280780077;0.4840273931800129;4.61926512709821
37.25;0.5454936185173751;0.010180995475113122;0.6573803251225101;0.43842054226182015;47.394613439513954;676.1458811875485;3.000699349735726;3.159263056121787;68.18873223053342;10.478598280557458;10.269163234955716;14.08794215115342;9.586006693469091;16.987594896244378;0.4839665805418951;4.6149997183448015
37.300000000000004;0.5467411134980185;0.010180995475113122;0.6611074352916386;0.44645162062211696;46.758646646935894;672.7526249509971;3.0107872310992145;3.181386445608517;68.25758813604062;10.466320023393896;10.239567931887322;14.088185125037715;9.614959354624542;16.988161714481055;0.4839057679037777;4.610734309591394
37.35;0.5479886084786619;0.010180995475113122;0.6648345454607671;0.4544826989824138;46.122679854357834;669.3593687144457;3.0208751124627033;3.2035098350952467;68.32644404154779;10.454041766230329;10.209972628818928;14.088428098922003;9.643912015779996;16.988728532717737;0.48384495526566007;4.606468900837985
37.4;0.5492361034593057;0.010180995475113122;0.6685616556298961;0.4625137773427115;45.48671306177971;665.9661124778943;3.030962993826192;3.2256332245819768;68.39529994705498;10.441763509066764;10.180377325750534;14.088671072806298;9.672864676935449;16.989295350954407;0.48378414262754244;4.602203492084578
37.45;0.5504835984399491;0.010180995475113122;0.6722887657990246;0.4705448557030083;44.850746269201665;662.5728562413428;3.041050875189681;3.247756614068709;68.46415585256217;10.429485251903202;10.150782022682142;14.088914046690586;9.701817338090901;16.98986216919109;0.48372332998942497;4.597938083331169
37.5;0.5517310934205926;0.010180995475113122;0.6760158759681532;0.4785759340633051;44.214779476623576;659.1796000047913;3.0511387565531707;3.2698800035554387;68.53301175806936;10.417206994739637;10.121186719613748;14.08915702057488;9.730769999246355;16.99042898742777;0.4836625173513074;4.593672674577761
37.550000000000004;0.5529785884012361;0.010180995475113122;0.6797429861372821;0.48660701242360194;43.57881268404552;655.78634376824;3.061226637916659;3.2920033930421693;68.60186766357656;10.404928737576073;10.091591416545354;14.089399994459173;9.759722660401806;16.990995805664443;0.4836017047131896;4.589407265824352
37.6;0.5542260833818795;0.010180995475113122;0.6834700963064106;0.4869787113758184;42.94284589146746;652.3930875316887;3.071314519280148;3.314126782528901;68.67072356908373;10.39265048041251;10.06199611347696;14.089642968343465;9.788675321557257;16.99156262390112;0.483540892075072;4.585141857070946
37.65;0.5554735783625231;0.010180995475113122;0.6871972064755392;0.48404855152433734;42.30687909888935;648.9998312951371;3.081402400643637;3.3362501720156312;68.73957947459093;10.380372223248946;10.032400810408566;14.089885942227758;9.81762798271271;16.9921294421378;0.48348007943695454;4.580876448317537
37.7;0.5567210733431666;0.010180995475113122;0.6909243166446677;0.4811183916728563;41.67091230631129;645.606575058586;3.0914902820071255;3.3583735615023613;68.8084353800981;10.36809396608538;10.002805507340172;14.090128916112048;9.846580643868162;16.99269626037448;0.48341926679883684;4.576611039564129
37.75;0.5570696022681106;0.010180995475113122;0.6865607323125014;0.4781882318213757;41.25149278102054;646.3302117435554;3.102772109338364;3.3785832678038266;68.80103377087785;10.369984164256227;9.986014904983525;14.118509375826372;9.883735458327372;17.007575742378783;0.48212290186590934;4.57369800784951
37.800000000000004;0.5574181311930545;0.010180995475113122;0.6821971479803333;0.47525807196989467;40.832073255729824;647.0538484285254;3.114053936669604;3.3987929741052905;68.79363216165756;10.371874362427072;9.96922430262688;14.146889835540698;9.920890272786584;17.02245522438309;0.48082653693298166;4.570784976134888
37.85;0.5577666601179984;0.010180995475113122;0.6778335636481656;0.47232791211841363;40.41265373043911;647.7774851134956;3.125335764000842;3.419002680406755;68.78623055243729;10.373764560597916;9.952433700270237;14.175270295255023;9.958045087245793;17.037334706387398;0.47953017200005404;4.567871944420269
37.9;0.5581151890429422;0.010180995475113122;0.6734699793159975;0.4693977522669326;39.99323420514835;648.5011217984655;3.1366175913320804;3.439212386708221;68.778828943217;10.375654758768764;9.935643097913593;14.203650754969349;9.995199901705003;17.052214188391705;0.47823380706712637;4.564958912705649
37.95;0.569683496275035;0.00904977375565611;0.6691063949838298;0.48374657119143283;39.191719948508066;629.9444034627222;3.121933278826392;3.4109946143278744;68.34941660117924;10.362924143190394;9.88584638103323;14.336690825505382;10.189898394321066;17.167486853982425;0.48243273067878595;4.553239703794988
38.0;0.569602649136314;0.00904977375565611;0.669736662054361;0.48284721098195693;39.23137796412443;633.5441631066999;3.129080761320533;3.423066395138163;68.31919343035642;10.367088512838231;9.881057743684655;14.37091082075266;10.254012035619576;17.1867982131941;0.4813806536076047;4.5518674115456
38.050000000000004;0.5695218019975932;0.00904977375565611;0.6754336776801271;0.48194785077248103;39.27103597974079;637.143922750678;3.1362282438146725;3.4351381759484516;68.28897025953356;10.37125288248607;9.87626910633608;14.40513081599994;10.318125676918083;17.20610957240577;0.48032857653642336;4.550495119296213
38.1;0.5694409548588723;0.00904977375565611;0.6811306933058932;0.48104849056300514;39.31069399535713;640.7436823946563;3.143375726308814;3.4472099567587415;68.25874708871072;10.375417252133909;9.871480468987507;14.439350811247223;10.382239318216595;17.22542093161744;0.4792764994652421;4.549122827046824
38.15;0.5693601077201513;0.00904977375565611;0.6868277089316592;0.48014913035352924;39.350352010973495;644.3434420386345;3.150523208802954;3.4592817375690306;68.22852391788788;10.37958162178175;9.866691831638931;14.473570806494502;10.446352959515098;17.244732290829113;0.47822442239406077;4.5477505347974345
38.2;0.5692792605814303;0.00904977375565611;0.6925247245574253;0.47924977014405334;39.39001002658986;647.9432016826128;3.157670691297094;3.4713535183793187;68.19830074706506;10.383745991429587;9.861903194290354;14.507790801741782;10.51046660081361;17.264043650040787;0.47717234532287955;4.546378242548046
38.25;0.5656734724826064;0.007918552036199095;0.6982217401831923;0.47835040993457756;41.826871030900364;679.9059884476472;3.282297527835529;3.4404447999043204;66.40593656442113;10.675655622074048;10.297951243616103;15.093653235278396;10.115961290660518;17.602327273638895;0.4776184181501178;4.613963298048148
38.300000000000004;0.5648697093258804;0.007918552036199095;0.7039187558089584;0.47745104972510166;42.03618283617012;686.3568335829641;3.292973638908221;3.453455620216855;66.29983310005673;10.69271402858541;10.305916450179136;15.1418722656559;10.172911108224497;17.628815973676833;0.47615061832776967;4.614910790605052
38.35;0.5640659461691545;0.007918552036199095;0.7096157714347244;0.47655168951562576;42.24549464143987;692.8076787182812;3.303649749980913;3.4664664405293903;66.1937296356923;10.709772435096768;10.313881656742172;15.190091296033406;10.229860925788476;17.655304673714774;0.47468281850542177;4.615858283161955
38.400000000000006;0.5632621830124286;0.007918552036199095;0.7153127870604905;0.47565232930614987;42.45480644670964;699.2585238535981;3.314325861053605;3.4794772608419255;66.08762617132793;10.726830841608125;10.321846863305208;15.238310326410913;10.286810743352452;17.681793373752708;0.47321501868307386;4.616805775718858
38.45;0.5624584198557027;0.007918552036199095;0.7210098026862566;0.47475296909667397;42.66411825197939;705.7093689889152;3.325001972126298;3.492488081154461;65.98152270696353;10.743889248119487;10.329812069868241;15.28652935678842;10.343760560916436;17.70828207379065;0.4717472188607258;4.617753268275762
38.5;0.5616546566989771;0.007918552036199095;0.7267068183120236;0.47367786693162195;42.87343005724914;712.1602141242321;3.33567808319899;3.505498901466996;65.87541924259912;10.760947654630844;10.337777276431277;15.334748387165927;10.400710378480415;17.734770773828586;0.4702794190383776;4.618700760832666
38.550000000000004;0.5608508935422511;0.007918552036199095;0.7324038339377896;0.47126165636141004;43.0827418625189;718.611059259549;3.346354194271683;3.5185097217795307;65.76931577823473;10.778006061142205;10.345742482994313;15.38296741754343;10.457660196044392;17.761259473866527;0.4688116192160297;4.619648253389569
38.6;0.5600471303855252;0.007918552036199095;0.7381008495635557;0.46884544579119813;43.29205366778865;725.0619043948661;3.357030305344375;3.531520542092067;65.66321231387033;10.795064467653564;10.353707689557348;15.431186447920934;10.514610013608376;17.787748173904465;0.4673438193936817;4.620595745946472
38.650000000000006;0.5592433672287992;0.007918552036199095;0.7437978651893218;0.466429235220986;43.5013654730584;731.512749530183;3.3677064164170676;3.5445313624046015;65.55710884950592;10.812122874164922;10.36167289612038;15.479405478298442;10.571559831172355;17.8142368739424;0.4658760195713336;4.621543238503376
38.7;0.5588620625916111;0.007918552036199095;0.7494948808150879;0.4640130246507741;43.7132338157503;737.5999297041053;3.376703288377101;3.553101224953538;65.46659870021969;10.827699701633255;10.369659632167542;15.520613002290693;10.635739860574214;17.832974684950752;0.4645341847536769;4.622495765847909
38.75;0.5587195388567715;0.007918552036199095;0.7551918964408539;0.4615968140805622;43.926547157854706;743.4815601172384;3.384751025186497;3.5591609809404283;65.38490216380376;10.842439114859873;10.37765853705356;15.55785750093474;10.704006531449668;17.84733155868149;0.46326354754736787;4.623451138941971
38.800000000000004;0.558577015121932;0.007918552036199095;0.7608889120666209;0.4591806035103503;44.13986049995911;749.3631905303708;3.392798761995892;3.565220736927318;65.30320562738781;10.85717852808649;10.385657441939575;15.595101999578782;10.772273202325133;17.861688432412222;0.4619929103410589;4.624406512036032
38.85;0.5584344913870924;0.007918552036199095;0.766585927692387;0.4567643929401384;44.35317384206352;755.2448209435037;3.4008464988052887;3.571280492914206;65.22150909097188;10.871917941313109;10.393656346825592;15.632346498222827;10.840539873200587;17.876045306142963;0.4607222731347499;4.625361885130095
38.900000000000006;0.5582919676522529;0.007918552036199095;0.7722829433181531;0.45434818236992647;44.56648718416794;761.1264513566367;3.4088942356146843;3.577340248901096;65.13981255455596;10.886657354539727;10.401655251711608;15.66959099686687;10.908806544076047;17.8904021798737;0.45945163592844074;4.626317258224157
38.95;0.5581494439174134;0.007918552036199095;0.7779799589439191;0.45193197179971456;44.779800526272346;767.00808176977;3.4169419724240795;3.5834000048879853;65.05811601814003;10.901396767766347;10.409654156597627;15.706835495510914;10.977073214951508;17.904759053604433;0.45818099872213175;4.627272631318219
39.0;0.5580069201825738;0.007918552036199095;0.7836769745696852;0.44951576122950265;44.993113868376746;772.8897121829029;3.424989709233475;3.5894597608748753;64.9764194817241;10.916136180992963;10.417653061483643;15.744079994154957;11.045339885826966;17.919115927335167;0.4569103615158227;4.62822800441228
39.050000000000004;0.5578643964477343;0.007918552036199095;0.7893739901954513;0.44709955065929075;45.20642721048116;778.7713425960358;3.433037446042871;3.595519516861764;64.89472294530816;10.930875594219582;10.42565196636966;15.781324492799003;11.11360655670243;17.933472801065907;0.4556397243095138;4.629183377506343
39.1;0.5577218727128949;0.007918552036199095;0.7950710058212183;0.44468334008907884;45.41974055258557;784.6529730091688;3.441085182852267;3.6015792728486535;64.81302640889221;10.945615007446202;10.433650871255677;15.818568991443044;11.181873227577885;17.947829674796644;0.4543690871032048;4.630138750600404
39.150000000000006;0.5560612397036461;0.007918552036199095;0.7901412565261206;0.4422671295188667;45.67738594713113;792.2191366501471;3.445572251045217;3.6082230187606257;64.79136971198793;10.962092101504641;10.44016130417063;15.828671763143193;11.217136677386497;17.942261706755264;0.4531722373078929;4.631402925014482
39.2;0.5544006066943951;0.007918552036199095;0.7852115072310055;0.4398509189486548;45.935031341676755;799.7853002911281;3.4500593192381612;3.6148667646725996;64.76971301508375;10.978569195563086;10.446671737085579;15.838774534843298;11.252400127195047;17.936693738713846;0.4519753875125813;4.632667099428561
39.25;0.5527399736851438;0.007918552036199095;0.78028175793589;0.4374347083784429;46.1926767362224;807.351463932109;3.454546387431105;3.621510510584573;64.74805631817956;10.99504628962153;10.45318217000053;15.8488773065434;11.287663577003599;17.931125770672434;0.4507785377172696;4.633931273842641
39.300000000000004;0.5510793406758928;0.007918552036199095;0.775352008640775;0.435018497808231;46.450322130768036;814.9176275730903;3.4590334556240485;3.6281542564965457;64.72639962127539;11.011523383679974;10.459692602915478;15.858980078243505;11.322927026812156;17.92555780263102;0.449581687921958;4.635195448256719
39.35;0.5494187076666416;0.007918552036199095;0.77042225934566;0.4326022872380191;46.70796752531366;822.4837912140712;3.4635205238169924;3.6347980024085196;64.70474292437119;11.028000477738418;10.466203035830429;15.869082849943608;11.35819047662071;17.919989834589604;0.44838483812664637;4.636459622670799
39.400000000000006;0.5477580746573905;0.007918552036199095;0.7654925100505445;0.43018607666780717;46.9656129198593;830.0499548550519;3.4680075920099362;3.6414417483204935;64.68308622746702;11.044477571796866;10.47271346874538;15.87918562164371;11.393453926429265;17.91442186654819;0.4471879883313347;4.637723797084878
39.45;0.5460974416481392;0.007918552036199095;0.7605627607554295;0.42776986609759526;47.22325831440493;837.6161184960331;3.4724946602028806;3.648085494232466;64.66142953056283;11.060954665855308;10.47922390166033;15.889288393343815;11.428717376237817;17.908853898506777;0.44599113853602307;4.638987971498957
39.5;0.5444368086388881;0.007918552036199095;0.7556330114603145;0.42535365552738336;47.48090370895058;845.1822821370141;3.4769817283958244;3.65472924014444;64.63977283365865;11.077431759913754;10.48573433457528;15.899391165043914;11.46398082604637;17.90328593046536;0.4447942887407114;4.640252145913037
39.550000000000004;0.5427761756296369;0.007918552036199095;0.750703262165199;0.42293744495717145;47.73854910349621;852.7484457779947;3.4814687965887687;3.6613729860564135;64.61811613675447;11.093908853972199;10.492244767490229;15.909493936744019;11.499244275854924;17.897717962423943;0.4435974389453999;4.641516320327115
39.6;0.5411155426203857;0.007918552036199095;0.745773512870084;0.4205212343869593;47.996194498041845;860.3146094189755;3.485955864781713;3.6680167319683865;64.59645943985028;11.110385948030643;10.49875520040518;15.919596708444127;11.534507725663476;17.89214999438253;0.4424005891500881;4.642780494741195
39.650000000000006;0.5394549096111347;0.007918552036199095;0.740843763574969;0.4181050238167474;48.25383989258749;867.8807730599568;3.4904429329746565;3.6746604778803595;64.57480274294609;11.126863042089086;10.50526563332013;15.929699480144228;11.569771175472033;17.886582026341117;0.4412037393547766;4.644044669155273
39.7;0.5377942766018834;0.007918552036199095;0.7359140142798535;0.4156888132465355;48.511485287133134;875.446936700938;3.4949300011676003;3.6813042237923335;64.5531460460419;11.14334013614753;10.511776066235075;15.93980225184433;11.605034625280583;17.8810140582997;0.44000688955946493;4.645308843569351
39.75;0.5361336435926323;0.007918552036199095;0.7309842649847385;0.4132726026763236;48.76913068167876;883.0131003419191;3.499417069360544;3.6879479697043065;64.53148934913773;11.159817230205975;10.518286499150028;15.949905023544433;11.64029807508914;17.875446090258286;0.4388100397641533;4.646573017983431
39.800000000000004;0.5344730105833813;0.007918552036199095;0.7260545156896234;0.4108563921061117;49.0267760762244;890.5792639828998;3.503904137553488;3.69459171561628;64.50983265223356;11.17629432426442;10.524796932064977;15.960007795244538;11.675561524897692;17.86987812221687;0.4376131899688417;4.6478371923975095
39.85;0.5218347369958543;0.006787330316742082;0.721124766394508;0.4084401815358998;46.299661306541886;796.6243439237742;3.458168702922888;3.550481260060882;65.96950937478483;10.924607590382527;10.390034031073071;15.614398000616708;10.203759741445896;17.705832606771946;0.4534373408183428;4.629677542153175
39.900000000000006;0.5196777683059689;0.006787330316742082;0.7161950170993929;0.4060239709656879;46.503756372108306;802.8155699259713;3.4615255790976556;3.553859424478478;65.94915550909838;10.94295367380159;10.398155851929987;15.623991585144017;10.201625579088038;17.701748924758718;0.45233925669310354;4.63115315771817
39.95;0.5175207996160837;0.006787330316742082;0.7112652678042779;0.40360776039547597;46.7078514376747;809.0067959281687;3.464882455272424;3.5572375888960734;65.92880164341192;10.96129975722065;10.406277672786905;15.633585169671333;10.199491416730185;17.697665242745487;0.4512411725678643;4.632628773283166
40.0;0.5153638309261983;0.006787330316742082;0.7063355185091624;0.40119154982526406;46.911946503241104;815.198021930366;3.468239331447192;3.5606157533136695;65.90844777772546;10.979645840639712;10.414399493643819;15.643178754198646;10.19735725437233;17.69358156073226;0.450143088442625;4.634104388848161
40.050000000000004;0.513206862236313;0.006787330316742082;0.7014057692140474;0.39877533925505215;47.116041568807496;821.3892479325632;3.4715962076219604;3.5639939177312656;65.888093912039;10.997991924058775;10.422521314500734;15.652772338725962;10.195223092014478;17.689497878719028;0.44904500431738587;4.635580004413154
40.1;0.5110498935464275;0.006787330316742082;0.6964760199189324;0.39635912868484;47.32013663437391;827.5804739347608;3.4749530837967284;3.567372082148861;65.86774004635254;11.016338007477836;10.430643135357647;15.662365923253276;10.193088929656618;17.685414196705803;0.44794692019214666;4.63705561997815
40.150000000000006;0.509493259360259;0.006787330316742082;0.6915462706238169;0.3939429181146281;47.22899505297094;825.5328588409326;3.4632031392856852;3.5684514090449517;65.93560376118951;11.0122457146949;10.424504948683614;15.63472490286817;10.19628656546814;17.66130205622895;0.4482584933712677;4.635911881741548
40.2;0.5067343311494905;0.006787330316742082;0.6795417705308306;0.39138769419467634;48.21152135771979;826.7539054878248;3.439971882607587;3.548086239469475;65.82809518860104;11.024757667525606;10.431536822377952;15.67555113683982;10.241004863434027;17.687988980405404;0.44810889644696766;4.63389055523036
40.25;0.5033742559264128;0.006787330316742082;0.6639998950388595;0.38876296359985396;49.73088160555229;829.6092830051094;3.4109999698459106;3.5169988216580776;65.6329004722985;11.04557174316328;10.445153726256587;15.750610997990373;10.306483492477366;17.74007543690888;0.447728714470952;4.63143043458188
40.300000000000004;0.5000141807033354;0.006787330316742082;0.6484580195468901;0.3861382330050316;51.25024185338464;832.4646605223949;3.382028057084234;3.4859114038466807;65.43770575599598;11.066385818800947;10.45877063013522;15.825670859140912;10.371962121520701;17.792161893412352;0.4473485324949363;4.628970313933397
40.35;0.4966541054802574;0.006787330316742082;0.6329161440549189;0.38351350241020876;52.76960210121697;835.3200380396801;3.3530561443225566;3.4548239860352843;65.24251103969344;11.087199894438617;10.472387534013853;15.900730720291461;10.437440750564036;17.84424834991583;0.4469683505189206;4.626510193284916
40.400000000000006;0.4932940302571796;0.006787330316742082;0.6173742685629477;0.3808887718153864;54.28896234904946;838.1754155569648;3.3240842315608794;3.423736568223887;65.04731632339092;11.108013970076287;10.486004437892488;15.975790581442004;10.502919379607375;17.896334806419304;0.446588168542905;4.624050072636433
40.45;0.48993395503410214;0.006787330316742082;0.6018323930709784;0.378264041220564;55.808322596881794;841.0307930742501;3.295112318799203;3.3926491504124896;64.85212160708838;11.12882804571396;10.49962134177112;16.050850442592548;10.568398008650709;17.94842126292278;0.4462079865668893;4.621589951987953
40.5;0.4865738798110244;0.006787330316742082;0.5862905175790072;0.37563931062574163;57.32768284471414;843.886170591535;3.266140406037525;3.3615617326010927;64.65692689078584;11.149642121351631;10.513238245649754;16.12591030374309;10.633876637694046;18.000507719426253;0.4458278045908736;4.61912983133947
40.550000000000004;0.48321380458794644;0.006787330316742082;0.5725733273957749;0.3730145800309188;58.847043092546635;846.7415481088204;3.2371684932758478;3.3304743147896954;64.46173217448332;11.170456196989301;10.526855149528389;16.200970164893643;10.699355266737385;18.05259417592973;0.4454476226148579;4.616669710690989
40.6;0.47985372936486875;0.006787330316742082;0.5725701285496725;0.37038984943609643;60.36640334037881;849.596925626105;3.2081965805141706;3.2993868969782985;64.26653745818076;11.191270272626973;10.540472053407024;16.276030026044182;10.764833895780717;18.1046806324332;0.44506744063884224;4.614209590042507
40.650000000000006;0.4764936541417913;0.006787330316742082;0.57256692970357;0.36776511884127405;61.88576358821131;852.4523031433904;3.1792246677524942;3.2682994791669024;64.07134274187825;11.212084348264641;10.554088957285657;16.351089887194732;10.830312524824052;18.15676708893667;0.4446872586628266;4.611749469394025
40.7;0.47313357891871344;0.006787330316742082;0.5725637308574677;0.3651403882464517;63.4051238360438;855.307680660675;3.150252754990818;3.2372120613555;63.87614802557571;11.232898423902313;10.56770586116429;16.42614974834527;10.89579115386739;18.20885354544015;0.44430707668681085;4.609289348745543
40.75;0.46977350369563564;0.006787330316742082;0.5725605320113653;0.36251565765162885;64.924484083876;858.1630581779604;3.121280842229138;3.206124643544103;63.68095330927318;11.253712499539981;10.581322765042925;16.501209609495817;10.961269782910726;18.260940001943624;0.4439268947107952;4.6068292280970615
40.800000000000004;0.46641342847255784;0.006787330316742082;0.5725573331652628;0.3598909270568065;66.44384433170848;861.018435695245;3.0923089294674617;3.1750372257327064;63.485758592970654;11.274526575177655;10.59493966892156;16.576269470646363;11.026748411954065;18.313026458447098;0.4435467127347796;4.60436910744858
40.85;0.4630533532494803;0.006787330316742082;0.5725541343191604;0.3572661964619841;67.96320457954099;863.8738132125303;3.063337016705784;3.143949807921309;63.2905638766681;11.295340650815325;10.608556572800191;16.651329331796912;11.0922270409974;18.365112914950572;0.44316653075876394;4.6019089868000975
40.900000000000006;0.45969327802640264;0.006787330316742082;0.572550935473058;0.3546414658671617;69.48256482737317;866.7291907298155;3.0343651039441077;3.112862390109912;63.095369160365586;11.316154726452995;10.622173476678824;16.72638919294745;11.157705670040734;18.41719937145405;0.4427863487827482;4.599448866151616
40.95;0.4572280993765723;0.006787330316742082;0.5725477366269556;0.35201673527233934;70.25485946582418;863.4576726532365;3.009659215425135;3.08883944793938;62.95412315942652;11.332770495525295;10.622866573913788;16.764765811484796;11.201614128108867;18.445525831989787;0.443069053248593;4.597272109158216
41.0;0.4565527138732677;0.006787330316742082;0.5725445377808531;0.3493920046775165;69.53302288548652;847.9323633887217;2.993485375391711;3.078945457050813;62.920774589216315;11.340989651466709;10.597712057860967;16.72977594479448;11.202382244225847;18.426332300589227;0.4446775305981814;4.59566207947499
41.050000000000004;0.4558773283699633;0.006787330316742082;0.5725413389347507;0.34676727408269414;68.8111863051489;832.407054124205;2.977311535358286;3.0690514661622497;62.88742601900611;11.349208807408123;10.572557541808148;16.694786078104162;11.203150360342832;18.407138769188663;0.4462860079477702;4.594052049791764
41.1;0.4774138227424164;0.005656108597285068;0.5725381400886482;0.42708687799445144;71.50990223311142;861.0348449493646;3.1650381837484263;3.204133530686124;59.122353445261;12.008555880907721;11.010847863395222;18.371338166066263;11.98691114674773;19.66915872647842;0.4327868074425062;4.622666425370044
41.150000000000006;0.4771283062574154;0.005656108597285068;0.5725349412425459;0.42618751778497554;70.7402706168851;841.5675140703945;3.1423263408525264;3.1854649144961487;59.20691340243944;12.005542564013576;10.979374813729454;18.314327971343396;11.96449884308193;19.63260636957271;0.43512780012491703;4.620411642436557
41.2;0.47684278977241457;0.005656108597285068;0.5725317423964434;0.42528815757549965;69.97063900065875;822.1001831914255;3.119614497956627;3.1667962983061755;59.29147335961788;12.002529247119428;10.947901764063683;18.25731777662053;11.942086539416135;19.596054012667004;0.43746879280732837;4.6181568595030695
41.25;0.4765572732874138;0.005656108597285068;0.572528543550341;0.42438879736602375;69.2010073844324;802.6328523124553;3.0969026550607275;3.148127682116203;59.37603331679632;11.999515930225282;10.916428714397915;18.200307581897658;11.91967423575034;19.559501655761284;0.4398097854897395;4.615902076569584
41.300000000000004;0.47627175680241296;0.005656108597285068;0.5725253447042385;0.42348943715654785;68.43137576820608;783.1655214334861;3.0741908121648267;3.129459065926228;59.460593273974766;11.996502613331135;10.884955664732146;18.14329738717479;11.897261932084549;19.522949298855583;0.44215077817215037;4.613647293636097
41.35;0.47598624031741216;0.005656108597285068;0.5725221458581362;0.42259007694707196;67.66174415197973;763.6981905545175;3.0514789692689286;3.110790449736255;59.54515323115322;11.993489296436985;10.85348261506638;18.086287192451923;11.874849628418756;19.48639694194987;0.44449177085456154;4.61139251070261
41.400000000000006;0.47570072383241124;0.005656108597285068;0.5725189470120338;0.42169071673759606;66.8921125357534;744.2308596755483;3.0287671263730287;3.0921218335462823;59.62971318833165;11.990475979542838;10.82200956540061;18.02927699772905;11.85243732475295;19.44984458504416;0.4468327635369727;4.609137727769124
41.45;0.4753538686334361;0.005656108597285068;0.5725157481659313;0.42079135652812016;66.2381482813609;728.1797580863062;3.014553223384291;3.0754616814291476;59.6962040920982;11.992104940484344;10.794394093072297;17.98325133550518;11.80926880801824;19.41835317125043;0.4488617897751074;4.608193222025259
41.5;0.4748984910943504;0.005656108597285068;0.5725125493198289;0.41989199631864427;65.78882628252447;718.172754471313;3.0153741371546685;3.0623549657486366;59.73072667059692;12.001947162212156;10.773603565264231;17.95665984616452;11.72937776046859;19.3958157337319;0.450338875381051;4.609566899001537
41.550000000000004;0.4744431135552647;0.005656108597285068;0.5725093504737264;0.41899263610916837;65.339504283688;708.1657508563198;3.016195050925045;3.0492482500681284;59.76524924909565;12.011789383939973;10.752813037456166;17.930068356823856;11.64948671291895;19.373278296213375;0.45181596098699417;4.610940575977814
41.6;0.4739877360161791;0.005656108597285068;0.5725061516276241;0.4180932758996925;64.89018228485158;698.1587472413268;3.017015964695421;3.03614153438762;59.799771827594384;12.021631605667784;10.7320225096481;17.903476867483196;11.569595665369302;19.350740858694845;0.4532930465929378;4.612314252954093
41.650000000000006;0.4735323584770934;0.005656108597285068;0.5725029527815216;0.4171939156902166;64.44086028601512;688.1517436263327;3.0178368784657996;3.023034818707109;59.83429440609312;12.0314738273956;10.711231981840037;17.876885378142536;11.489704617819664;19.32820342117632;0.45477013219888135;4.61368792993037
41.7;0.4730769809380077;0.005656108597285068;0.5724997539354192;0.4162945554807407;63.991538287178685;678.1447400113395;3.0186577922361764;3.0099281030266014;59.86881698459185;12.041316049123413;10.690441454031971;17.850293888801872;11.409813570270018;19.305665983657796;0.4562472178048246;4.615061606906648
41.75;0.472621603398922;0.005656108597285068;0.5724965550893167;0.4153951952712648;63.54221628834223;668.1377363963478;3.0194787060065535;2.9968213873460927;59.90333956309058;12.051158270851227;10.669650926223905;17.82370239946121;11.329922522720363;19.283128546139267;0.4577243034107682;4.616435283882927
41.800000000000004;0.47216622585983636;0.005656108597285068;0.5724933562432144;0.4144958350617889;63.09289428950581;658.1307327813546;3.020299619776929;2.983714671665582;59.937862141589314;12.061000492579039;10.64886039841584;17.79711091012055;11.250031475170719;19.260591108620737;0.4592013890167118;4.617808960859205
41.85;0.47232256695589586;0.005656108597285068;0.572490157397112;0.413596474852313;62.391166600593145;660.7993617152772;3.049525779187752;3.0014402965935205;59.9317839988109;12.068031591746928;10.653642155798348;17.787199182071095;11.215027271389975;19.24772246296195;0.45898447997826713;4.622035135988119
41.900000000000006;0.47356117948338844;0.005656108597285068;0.5724869585510095;0.4126971146428371;61.242874998459456;685.894109774677;3.129007373194232;3.073715447214439;59.853873810694495;12.070089166385614;10.70366718698049;17.806797800922084;11.259438252740498;19.25196014136305;0.4557705034919966;4.631308038617957
41.95;0.474799792010881;0.005656108597285068;0.5724837597049071;0.4117977544333612;60.094583396325774;710.9888578340768;3.2084889672007137;3.1459905978353575;59.77596362257809;12.072146741024298;10.75369221816263;17.826396419773076;11.30384923409102;19.256197819764147;0.45255652700572613;4.6405809412477925
42.0;0.47603840453837376;0.005656108597285068;0.5724805608588046;0.4108983942238853;58.94629179419208;736.0836058934766;3.2879705612071923;3.218265748456287;59.69805343446168;12.074204315662984;10.803717249344773;17.845995038624064;11.348260215441552;19.26043549816525;0.44934255051945604;4.64985384387763
42.050000000000004;0.47727701706586634;0.005656108597285068;0.5724773620127023;0.4099990340144094;57.79800019205841;761.1783539528766;3.367452155213674;3.290540899077205;59.62014324634525;12.07626189030167;10.853742280526916;17.865593657475056;11.392671196792064;19.26467317656635;0.44612857403318545;4.659126746507466
42.1;0.47851562959335914;0.005656108597285068;0.5724741631665998;0.4090996738049335;56.64970858992469;786.2731020122762;3.446933749220153;3.3628160496981243;59.54223305822885;12.078319464940353;10.903767311709057;17.885192276326045;11.437082178142584;19.26891085496745;0.442914597546915;4.668399649137305
42.150000000000006;0.4797542421208517;0.005656108597285068;0.5724709643204974;0.4082003135954576;55.50141698779121;811.3678500716762;3.526415343226634;3.4350912003190546;59.46432287011245;12.080377039579039;10.953792342891202;17.904790895177033;11.481493159493109;19.27314853336855;0.4397006210606449;4.6776725517671425
42.2;0.4809928546483443;0.005656108597285068;0.5724677654743949;0.4073009533859817;54.353125385657506;836.4625981310759;3.605896937233114;3.5073663509399724;59.386412681996035;12.082434614217723;11.003817374073343;17.924389514028025;11.525904140843627;19.27738621176965;0.43648664457437436;4.686945454396979
42.25;0.48223146717583704;0.005656108597285068;0.5724645666282926;0.4064015931765058;53.2048337835238;861.5573461904758;3.6853785312395955;3.579641501560902;59.30850249387963;12.08449218885641;11.053842405255486;17.943988132879017;11.570315122194154;19.281623890170753;0.4332726680881039;4.696218357026816
42.300000000000004;0.4834700797033296;0.005656108597285068;0.5724613677821901;0.4055022329670299;52.05654218139013;886.6520942498757;3.764860125246075;3.6519166521818205;59.23059230576322;12.086549763495094;11.103867436437621;17.96358675173001;11.614726103544674;19.285861568571853;0.4300586916018337;4.705491259656654
42.35;0.4847086922308222;0.005656108597285068;0.5724581689360877;0.404602872757554;50.90825057925642;911.7468423092754;3.8443417192525544;3.724191802802739;59.152682117646805;12.08860733813378;11.153892467619766;17.98318537058099;11.659137084895198;19.290099246972954;0.4268447151155632;4.714764162286491
42.400000000000006;0.48594730475831494;0.005656108597285068;0.5724549700899852;0.4037035125480781;49.75995897712274;936.8415903686724;3.923823313259036;3.796466953423669;59.0747719295304;12.090664912772464;11.203917498801907;18.002783989431983;11.70354806624572;19.29433692537405;0.42363073862929274;4.724037064916329
42.45;0.4656151717169474;0.004524886877828055;0.5724517712438828;0.40280415233860223;45.63148236687503;838.0882471093015;3.835328363399788;3.7571461957072487;59.82274384343381;11.742407738893545;10.824013810628529;18.730235204798127;11.865159898560991;20.171603671385554;0.4388239024266619;4.642597330147186
42.5;0.464904384086423;0.004524886877828055;0.5724485723977805;0.40190479212912633;45.90445119754118;844.9983488502191;3.851841914017729;3.7611942938082565;59.7853561082883;11.749146373858567;10.828628432939542;18.760983478361865;11.842796641122167;20.18627576938693;0.4381497512765011;4.644577818037042
42.550000000000004;0.46419359645589864;0.004524886877828055;0.572445373551678;0.40100543191965043;46.177420028207315;851.9084505911369;3.868355464635667;3.765242391909265;59.74796837314278;11.75588500882359;10.833243055250557;18.7917317519256;11.820433383683337;20.200947867388305;0.43747560012634024;4.646558305926898
42.6;0.4634828088253743;0.004524886877828055;0.5724421747055756;0.40010607171017454;46.450388858873445;858.8185523320544;3.8848690152536083;3.7692904900102735;59.71058063799727;11.762623643788613;10.837857677561571;18.822480025489337;11.798070126244513;20.21561996538968;0.43680144897617945;4.648538793816754
42.650000000000006;0.46277202119484995;0.004524886877828055;0.5724389758594731;0.39920671150069864;46.72335768953961;865.7286540729722;3.9013825658715477;3.7733385881112818;59.67319290285175;11.769362278753634;10.842472299872586;18.85322829905307;11.77570686880568;20.230292063391055;0.43612729782601867;4.650519281706609
42.7;0.4620612335643257;0.004524886877828055;0.5724357770133708;0.39830735129122274;46.99632652020574;872.638755813889;3.917896116489487;3.7773866862122896;59.63580516770624;11.776100913718658;10.847086922183598;18.883976572616813;11.753343611366857;20.24496416139243;0.43545314667585777;4.652499769596465
42.75;0.47556058101929116;0.003393665158371041;0.5724325781672683;0.39740799108174685;36.23406046783121;713.8938471101592;3.9820365267932196;3.982158066715448;59.248630650821475;11.67480458343013;10.324629837104;19.643244239351997;13.707626583014758;21.169700197710306;0.4520588353864737;4.54465282830795
42.800000000000004;0.47514982503868547;0.003393665158371041;0.5724293793211659;0.39650863087227095;36.25186506256558;715.2483417390755;3.988796974545055;3.9836186658283546;59.237754696268475;11.677379173639904;10.318859589928941;19.657318860513907;13.74607813719888;21.180545046327527;0.45192838615352793;4.54387865994152
42.85;0.4747390690580798;0.003393665158371041;0.5724261804750634;0.39560927066279505;36.26966965729994;716.6028363679917;3.995557422296891;3.985079264941262;59.22687874171549;11.67995376384968;10.313089342753885;19.671393481675814;13.784529691383005;21.191389894944745;0.4517979369205822;4.543104491575091
42.900000000000006;0.4743283130774741;0.003393665158371041;0.5724229816289611;0.39470991045331916;36.28747425203431;717.9573309969079;4.002317870048725;3.986539864054169;59.216002787162495;11.682528354059452;10.307319095578828;19.68546810283772;13.82298124556713;21.202234743561963;0.45166748768763637;4.542330323208662
42.95;0.47391755709686834;0.003393665158371041;0.5724197827828587;0.39381055024384326;36.30527884676867;719.3118256258241;4.009078317800561;3.9880004631670762;59.205126832609494;11.685102944269227;10.30154884840377;19.699542723999627;13.86143279975125;21.21307959217918;0.4515370384546906;4.541556154842232
43.0;0.47350680111626264;0.003393665158371041;0.5724165839367562;0.3929111900343675;36.32308344150304;720.6663202547403;4.015838765552396;3.9894610622799838;59.19425087805649;11.687677534479;10.295778601228713;19.713617345161534;13.899884353935377;21.2239244407964;0.45140658922174487;4.540781986475803
43.050000000000004;0.47309604513565695;0.003393665158371041;0.5724133850906538;0.3920118298248916;36.3408880362374;722.0208148836567;4.022599213304232;3.9909216613928904;59.183374923503514;11.690252124688776;10.290008354053656;19.72769196632344;13.9383359081195;21.234769289413617;0.45127613998879923;4.540007818109373
43.1;0.47268528915505126;0.003393665158371041;0.5724101862445513;0.3911124696154157;36.35869263097177;723.3753095125729;4.029359661056067;3.992382260505797;59.172498968950514;11.692826714898551;10.284238106878599;19.741766587485348;13.976787462303625;21.245614138030835;0.4511456907558535;4.539233649742944
43.150000000000006;0.47227453317444557;0.003393665158371041;0.572406987398449;0.3902131094059398;36.376497225706125;724.7298041414891;4.036120108807903;3.9938428596187046;59.1616230143975;11.695401305108325;10.278467859703541;19.755841208647254;14.01523901648775;21.256458986648052;0.4510152415229077;4.538459481376514
43.2;0.4718637771938399;0.003393665158371041;0.5724037885523465;0.3893137491964639;36.394301820440496;726.0842987704054;4.042880556559738;3.995303458731611;59.15074705984451;11.697975895318097;10.272697612528484;19.76991582980916;14.05369057067187;21.267303835265274;0.450884792289962;4.537685313010085
43.25;0.4714530212132342;0.003393665158371041;0.5724005897062441;0.388414388986988;36.41210641517486;727.4387933993216;4.049641004311572;3.9967640578445187;59.13987110529151;11.700550485527872;10.266927365353427;19.78399045097107;14.092142124855997;21.27814868388249;0.4507543430570162;4.536911144643656
43.300000000000004;0.4710422652326285;0.003393665158371041;0.5723973908601416;0.3875150287775121;36.429911009909226;728.7932880282378;4.056401452063408;3.9982246569574253;59.12899515073852;11.703125075737647;10.26115711817837;19.798065072132975;14.13059367904012;21.288993532499706;0.45062389382407053;4.536136976277226
43.35;0.47950493029103775;0.0022624434389140274;0.5723941920140393;0.3866156685680362;35.14656596427461;704.9501646079455;4.531911726296302;3.7197556686261817;53.433461914254636;12.20747775137724;10.477169321092664;22.871424782574;15.447435072224103;24.444991272181387;0.49697470479583844;4.5445588011212905
43.400000000000006;0.4790536507632486;0.0022624434389140274;0.5723909931679368;0.3857163083585603;35.09825052830232;706.1673784179468;4.54586671995213;3.728783767011575;53.39099734235369;12.208124394060167;10.465780994093102;22.902182442212066;15.486714070663137;24.476959646625524;0.49702110621234014;4.542941316336924
43.45;0.4786023712354594;0.0022624434389140274;0.5723877943218344;0.3848169481490844;35.049935092330045;707.3845922279481;4.55982171360796;3.737811865396968;53.34853277045275;12.208771036743093;10.454392667093542;22.93294010185013;15.52599306910217;24.508928021069657;0.4970675076288418;4.541323831552557
43.5;0.47815109170767023;0.0022624434389140274;0.572384595475732;0.3839175879396085;35.00161965635777;708.6018060379495;4.5737767072637885;3.7468399637823606;53.30606819855181;12.209417679426018;10.44300434009398;22.9636977614882;15.565272067541201;24.540896395513794;0.4971139090453435;4.53970634676819
43.550000000000004;0.47769981217988106;0.0022624434389140274;0.5723813966296295;0.3830182277301326;34.95330422038548;709.8190198479509;4.587731700919618;3.7558680621677536;53.26360362665086;12.210064322108945;10.43161601309442;22.994455421126265;15.604551065980234;24.57286476995793;0.49716031046184517;4.538088861983823
43.6;0.47724853265209194;0.0022624434389140274;0.5723781977835272;0.3821188675206567;34.904988784413206;711.0362336579524;4.601686694575445;3.764896160553147;53.221139054749926;12.21071096479187;10.420227686094858;23.02521308076433;15.643830064419268;24.604833144402065;0.4972067118783469;4.536471377199457
43.650000000000006;0.47679725312430277;0.0022624434389140274;0.5723749989374247;0.3812195073111808;34.856673348440935;712.2534474679537;4.615641688231275;3.77392425893854;53.178674482848976;12.211357607474795;10.408839359095296;23.0559707404024;15.683109062858302;24.636801518846198;0.49725311329484856;4.53485389241509
43.7;0.4763459735965136;0.0022624434389140274;0.5723718000913223;0.3803201471017049;34.80835791246865;713.4706612779551;4.629596681887104;3.7829523573239325;53.13620991094804;12.212004250157722;10.397451032095736;23.086728400040464;15.722388061297334;24.66876989329033;0.4972995147113503;4.533236407630724
43.75;0.4758946940687244;0.0022624434389140274;0.5723686012452198;0.379420786892229;34.760042476496366;714.6878750879564;4.643551675542934;3.791980455709325;53.09374533904709;12.21265089284065;10.386062705096174;23.117486059678534;15.761667059736368;24.700738267734472;0.49734591612785206;4.5316189228463575
43.800000000000004;0.4754434145409353;0.0022624434389140274;0.5723654023991175;0.3785214266827531;34.711727040524096;715.9050888979577;4.657506669198762;3.801008554094719;53.05128076714615;12.213297535523573;10.374674378096614;23.1482437193166;15.800946058175398;24.732706642178606;0.4973923175443537;4.530001438061991
43.85;0.47499213501314613;0.0022624434389140274;0.572362203553015;0.37762206647327723;34.66341160455181;717.1223027079591;4.671461662854591;3.8100366524801115;53.00881619524521;12.2139441782065;10.363286051097052;23.179001378954666;15.840225056614432;24.76467501662274;0.4974387189608554;4.528383953277624
43.900000000000006;0.47454085548535696;0.0022624434389140274;0.5723590047069126;0.37672270626380133;34.615096168579534;718.3395165179604;4.68541665651042;3.819064750865504;52.966351623344266;12.214590820889427;10.351897724097492;23.209759038592736;15.879504055053465;24.79664339106688;0.4974851203773571;4.526766468493257
43.95;0.4740895759575678;0.0022624434389140274;0.5723558058608101;0.37582334605432544;34.566780732607256;719.5567303279618;4.699371650166247;3.828092849250897;52.923887051443316;12.215237463572352;10.34050939709793;23.2405166982308;15.918783053492499;24.828611765511013;0.4975315217938588;4.52514898370889
44.0;0.5723526070147077;0.0011312217194570137;0.5723526070147077;0.5723526070147077;41.096567997849476;621.9177992174192;2.9798273976931218;2.948240039710666;70.46178738910969;10.432960960602147;9.865059888288169;15.001995280623651;12.867917201827947;17.898499656501073;0.5109555376896282;4.501827241659425
44.050000000000004;0.5723494081686054;0.0011312217194570137;0.5723494081686054;0.5723494081686054;41.08581498850033;622.0048985931472;2.9814509606178774;2.9494249930435488;70.44733534454444;10.435971803219907;9.866500791540954;15.005113653334904;12.877057259774716;17.901005107679424;0.5109148103752846;4.50210803990139
44.1;0.5723462093225029;0.0011312217194570137;0.5723462093225029;0.5723462093225029;41.07506197915119;622.0919979688754;2.983074523542633;2.9506099463764315;70.43288329997918;10.438982645837669;9.867941694793739;15.008232026046155;12.88619731772149;17.90351055885777;0.510874083060941;4.5023888381433546
44.150000000000006;0.5723430104764005;0.0011312217194570137;0.5723430104764005;0.5723430104764005;41.06430896980204;622.1790973446034;2.9846980864673887;2.9517948997093137;70.41843125541394;10.441993488455427;9.869382598046526;15.011350398757408;12.895337375668262;17.906016010036122;0.5108333557465974;4.50266963638532
44.2;0.572339811630298;0.0011312217194570137;0.572339811630298;0.572339811630298;41.0535559604529;622.2661967203314;2.986321649392144;2.952979853042197;70.40397921084869;10.44500433107319;9.870823501299311;15.014468771468659;12.904477433615035;17.908521461214473;0.5107926284322537;4.502950434627285
44.25;0.5723366127841957;0.0011312217194570137;0.5723366127841957;0.5723366127841957;41.04280295110376;622.3532960960595;2.9879452123169;2.954164806375079;70.38952716628344;10.448015173690948;9.872264404552096;15.01758714417991;12.913617491561805;17.911026912392824;0.5107519011179101;4.50323123286925
44.300000000000004;0.5723334139380932;0.0011312217194570137;0.5723334139380932;0.5723334139380932;41.032049941754615;622.4403954717876;2.989568775241655;2.955349759707962;70.3750751217182;10.45102601630871;9.873705307804881;15.020705516891162;12.922757549508578;17.913532363571175;0.5107111738035666;4.503512031111214
44.35;0.5723302150919908;0.0011312217194570137;0.5723302150919908;0.5723302150919908;41.02129693240547;622.5274948475156;2.9911923381664107;2.9565347130408446;70.36062307715295;10.454036858926468;9.875146211057666;15.023823889602413;12.931897607455351;17.916037814749526;0.5106704464892229;4.503792829353179
44.400000000000006;0.5723270162458883;0.0011312217194570137;0.5723270162458883;0.5723270162458883;41.010543923056325;622.6145942232437;2.9928159010911664;2.957719666373727;70.34617103258769;10.45704770154423;9.876587114310452;15.026942262313664;12.94103766540212;17.918543265927877;0.5106297191748793;4.504073627595144
44.45;0.5723238173997859;0.0011312217194570137;0.5723238173997859;0.5723238173997859;40.99979091370719;622.7016935989718;2.994439464015922;2.9589046197066096;70.33171898802244;10.460058544161988;9.878028017563237;15.030060635024917;12.950177723348894;17.921048717106224;0.5105889918605356;4.504354425837109
44.5;0.5723206185536835;0.0011312217194570137;0.5723206185536835;0.5723206185536835;40.98903790435804;622.7887929746998;2.9960630269406776;2.9600895730394923;70.3172669434572;10.46306938677975;9.879468920816022;15.03317900773617;12.959317781295667;17.923554168284575;0.5105482645461921;4.504635224079073
44.550000000000004;0.5723174197075811;0.0011312217194570137;0.5723174197075811;0.5723174197075811;40.9782848950089;622.8758923504279;2.997686589865433;2.9612745263723745;70.30281489889195;10.466080229397509;9.880909824068807;15.03629738044742;12.96845783924244;17.926059619462926;0.5105075372318484;4.504916022321038
44.6;0.5723142208614787;0.0011312217194570137;0.5723142208614787;0.5723142208614787;40.96753188565975;622.9629917261559;2.999310152790189;2.9624594797052577;70.28836285432669;10.46909107201527;9.882350727321592;15.039415753158671;12.97759789718921;17.928565070641277;0.5104668099175048;4.505196820563003
44.650000000000006;0.5723110220153762;0.0011312217194570137;0.5723110220153762;0.5723110220153762;40.95677887631061;623.050091101884;3.000933715714944;2.96364443303814;70.27391080976145;10.47210191463303;9.883791630574377;15.042534125869924;12.986737955135983;17.931070521819628;0.5104260826031611;4.505477618804967
44.7;0.5723078231692739;0.0011312217194570137;0.5723078231692739;0.5723078231692739;40.94602586696146;623.1371904776121;3.0025572786396997;2.9648293863710227;70.2594587651962;10.475112757250791;9.885232533827162;15.045652498581175;12.995878013082756;17.93357597299798;0.5103853552888176;4.505758417046932
44.75;0.5723046243231714;0.0011312217194570137;0.5723046243231714;0.5723046243231714;40.93527285761232;623.2242898533401;3.0041808415644553;2.9660143397039054;70.24500672063095;10.47812359986855;9.88667343707995;15.048770871292426;13.005018071029525;17.93608142417633;0.5103446279744739;4.506039215288897
44.800000000000004;0.572301425477069;0.0011312217194570137;0.572301425477069;0.572301425477069;40.924519848263174;623.3113892290683;3.005804404489211;2.9671992930367876;70.23055467606571;10.481134442486312;9.888114340332734;15.051889244003679;13.014158128976298;17.93858687535468;0.5103039006601303;4.506320013530862
44.85;0.5722982266309665;0.0011312217194570137;0.5722982266309665;0.5722982266309665;40.913766838914036;623.3984886047963;3.0074279674139666;2.9683842463696704;70.21610263150045;10.48414528510407;9.88955524358552;15.05500761671493;13.023298186923071;17.94109232653303;0.5102631733457867;4.5066008117728265
44.900000000000006;0.5722950277848641;0.0011312217194570137;0.5722950277848641;0.5722950277848641;40.90301382956489;623.4855879805243;3.0090515303387217;2.969569199702553;70.2016505869352;10.487156127721832;9.890996146838305;15.058125989426182;13.032438244869844;17.943597777711382;0.5102224460314431;4.5068816100147915
44.95;0.5722918289387617;0.0011312217194570137;0.5722918289387617;0.5722918289387617;40.892260820215746;623.5726873562525;3.010675093263478;2.9707541530354358;70.18719854236996;10.490166970339592;9.89243705009109;15.061244362137433;13.041578302816614;17.94610322888973;0.5101817187170995;4.5071624082567565
45.0;0.5722886300926593;0.0011312217194570137;0.5722886300926593;0.5722886300926593;40.8815078108666;623.6597867319805;3.012298656188233;2.9719391063683185;70.17274649780471;10.493177812957352;9.893877953343875;15.064362734848686;13.050718360763387;17.94860868006808;0.5101409914027558;4.5074432064987215
45.050000000000004;0.5722854312465568;0.0011312217194570137;0.5722854312465568;0.5722854312465568;40.870754801517464;623.7468861077085;3.0139222191129886;2.9731240597012007;70.15829445323945;10.496188655575112;9.89531885659666;15.067481107559937;13.05985841871016;17.95111413124643;0.5101002640884122;4.507724004740686
45.1;0.5722822324004544;0.0011312217194570137;0.5722822324004544;0.5722822324004544;40.86000179216832;623.8339854834367;3.0155457820377443;2.9743090130340835;70.1438424086742;10.499199498192873;9.896759759849445;15.070599480271188;13.06899847665693;17.953619582424782;0.5100595367740686;4.508004802982651
45.150000000000006;0.5722790335543521;0.0011312217194570137;0.5722790335543521;0.5722790335543521;40.849248782819174;623.9210848591647;3.0171693449625;2.975493966366966;70.12939036410896;10.502210340810633;9.89820066310223;15.07371785298244;13.078138534603703;17.956125033603133;0.510018809459725;4.508285601224616
45.2;0.5722758347082496;0.0011312217194570137;0.5722758347082496;0.5722758347082496;40.83849577347003;624.0081842348927;3.0187929078872555;2.9766789196998484;70.11493831954371;10.505221183428393;9.899641566355015;15.076836225693691;13.087278592550476;17.958630484781484;0.5099780821453813;4.508566399466581
45.25;0.5722726358621472;0.0011312217194570137;0.5722726358621472;0.5722726358621472;40.827742764120885;624.0952836106208;3.0204164708120107;2.9778638730327316;70.10048627497846;10.508232026046153;9.9010824696078;15.079954598404942;13.096418650497249;17.961135935959835;0.5099373548310377;4.508847197708545
45.300000000000004;0.5722694370160447;0.0011312217194570137;0.5722694370160447;0.5722694370160447;40.81698975477174;624.1823829863489;3.0220400337367668;2.979048826365614;70.08603423041322;10.511242868663913;9.902523372860585;15.083072971116195;13.105558708444018;17.963641387138185;0.5098966275166941;4.50912799595051
45.35;0.5722662381699424;0.0011312217194570137;0.5722662381699424;0.5722662381699424;40.806236745422595;624.2694823620769;3.023663596661522;2.9802337796984966;70.07158218584796;10.514253711281674;9.90396427611337;15.086191343827446;13.114698766390791;17.966146838316533;0.5098559002023505;4.509408794192475
45.400000000000006;0.5722630393238399;0.0011312217194570137;0.5722630393238399;0.5722630393238399;40.79548373607345;624.356581737805;3.0252871595862776;2.9814187330313793;70.05713014128271;10.517264553899434;9.905405179366156;15.089309716538699;13.123838824337565;17.968652289494884;0.5098151728880069;4.509689592434439
45.45;0.5722598404777375;0.0011312217194570137;0.5722598404777375;0.5722598404777375;40.78473072672431;624.4436811135331;3.026910722511033;2.9826036863642615;70.04267809671747;10.520275396517194;9.90684608261894;15.09242808924995;13.132978882284338;17.971157740673235;0.5097744455736632;4.509970390676404
45.5;0.572256641631635;0.0011312217194570137;0.572256641631635;0.572256641631635;40.77397771737517;624.5307804892611;3.028534285435789;2.9837886396971443;70.02822605215222;10.523286239134954;9.908286985871726;15.095546461961202;13.142118940231107;17.973663191851585;0.5097337182593197;4.510251188918369
45.550000000000004;0.5722534427855326;0.0011312217194570137;0.5722534427855326;0.5722534427855326;40.76322470802602;624.6178798649892;3.0301578483605445;2.984973593030027;70.01377400758696;10.526297081752714;9.909727889124513;15.098664834672453;13.15125899817788;17.976168643029936;0.509692990944976;4.510531987160334
45.6;0.5722502439394302;0.0011312217194570137;0.5722502439394302;0.5722502439394302;40.75247169867688;624.7049792407172;3.0317814112852997;2.9861585463629092;69.99932196302171;10.529307924370475;9.911168792377298;15.101783207383704;13.160399056124653;17.978674094208287;0.5096522636306324;4.510812785402298
45.650000000000006;0.5722470450933278;0.0011312217194570137;0.5722470450933278;0.5722470450933278;40.74171868932774;624.7920786164453;3.0334049742100557;2.9873434996957924;69.98486991845647;10.532318766988235;9.912609695630083;15.104901580094957;13.169539114071423;17.981179545386638;0.5096115363162887;4.511093583644263
45.7;0.5722438462472254;0.0011312217194570137;0.5722438462472254;0.5722438462472254;40.730965679978596;624.8791779921734;3.035028537134811;2.9885284530286746;69.97041787389122;10.535329609605995;9.914050598882868;15.108019952806208;13.178679172018196;17.98368499656499;0.5095708090019452;4.511374381886228
45.75;0.5722406474011229;0.0011312217194570137;0.5722406474011229;0.5722406474011229;40.72021267062945;624.9662773679014;3.036652100059567;2.9897134063615574;69.95596582932598;10.538340452223755;9.915491502135653;15.111138325517459;13.187819229964969;17.98619044774334;0.5095300816876015;4.511655180128193
45.800000000000004;0.5722374485550206;0.0011312217194570137;0.5722374485550206;0.5722374485550206;40.709459661280306;625.0533767436295;3.038275662984322;2.99089835969444;69.94151378476072;10.541351294841515;9.916932405388438;15.114256698228711;13.196959287911742;17.988695898921687;0.5094893543732579;4.511935978370158
45.85;0.5722342497089181;0.0011312217194570137;0.5722342497089181;0.5722342497089181;40.69870665193116;625.1404761193576;3.039899225909078;2.9920833130273223;69.92706174019547;10.544362137459276;9.918373308641224;15.117375070939964;13.206099345858512;17.991201350100038;0.5094486270589142;4.512216776612123
45.900000000000006;0.5722310508628157;0.0011312217194570137;0.5722310508628157;0.5722310508628157;40.687953642582016;625.2275754950856;3.0415227888338334;2.993268266360205;69.91260969563022;10.547372980077036;9.919814211894009;15.120493443651215;13.215239403805285;17.99370680127839;0.5094078997445707;4.512497574854088
45.95;0.5722278520167132;0.0011312217194570137;0.5722278520167132;0.5722278520167132;40.67720063323287;625.3146748708136;3.0431463517585886;2.9944532196930878;69.89815765106498;10.550383822694796;9.921255115146794;15.123611816362466;13.224379461752058;17.99621225245674;0.5093671724302271;4.512778373096053
46.0;0.5722246531706108;0.0011312217194570137;0.5722246531706108;0.5722246531706108;40.66644762388373;625.4017742465418;3.0447699146833447;2.99563817302597;69.88370560649973;10.553394665312556;9.922696018399579;15.126730189073719;13.233519519698827;17.99871770363509;0.5093264451158834;4.513059171338017
46.050000000000004;0.5722214543245084;0.0011312217194570137;0.5722214543245084;0.5722214543245084;40.65569461453459;625.4888736222698;3.0463934776081;2.996823126358853;69.86925356193447;10.556405507930316;9.924136921652364;15.12984856178497;13.2426595776456;18.00122315481344;0.5092857178015399;4.513339969579982
46.1;0.572218255478406;0.0011312217194570137;0.572218255478406;0.572218255478406;40.644941605185444;625.5759729979978;3.048017040532856;2.9980080796917354;69.85480151736922;10.559416350548076;9.92557782490515;15.13296693449622;13.251799635592374;18.003728605991792;0.5092449904871962;4.513620767821947
46.150000000000006;0.5722150566323035;0.0011312217194570137;0.5722150566323035;0.5722150566323035;40.6341885958363;625.663072373726;3.049640603457611;2.999193033024618;69.84034947280398;10.562427193165837;9.927018728157936;15.136085307207473;13.260939693539147;18.006234057170143;0.5092042631728526;4.513901566063911
46.2;0.5722118577862011;0.0011312217194570137;0.5722118577862011;0.5722118577862011;40.623435586487155;625.750171749454;3.0512641663823667;3.000377986357501;69.82589742823873;10.565438035783597;9.928459631410721;15.139203679918724;13.270079751485916;18.00873950834849;0.5091635358585089;4.514182364305876
46.25;0.5722086589400988;0.0011312217194570137;0.5722086589400988;0.5722086589400988;40.61268257713801;625.837271125182;3.0528877293071224;3.001562939690383;69.81144538367349;10.568448878401357;9.929900534663506;15.142322052629977;13.27921980943269;18.01124495952684;0.5091228085441654;4.514463162547841
46.300000000000004;0.5722054600939963;0.0011312217194570137;0.5722054600939963;0.5722054600939963;40.60192956778887;625.9243705009101;3.054511292231878;3.0027478930232663;69.79699333910823;10.571459721019117;9.931341437916291;15.145440425341228;13.288359867379462;18.013750410705192;0.5090820812298217;4.514743960789806
46.35;0.5722022612478939;0.0011312217194570137;0.5722022612478939;0.5722022612478939;40.59117655843973;626.0114698766382;3.0561348551566336;3.0039328463561485;69.78254129454298;10.574470563636877;9.932782341169077;15.14855879805248;13.297499925326232;18.016255861883543;0.5090413539154781;4.51502475903177
46.400000000000006;0.5721990624017914;0.0011312217194570137;0.5721990624017914;0.5721990624017914;40.58042354909058;626.0985692523662;3.057758418081389;3.0051177996890313;69.76808924997773;10.577481406254638;9.934223244421862;15.151677170763731;13.306639983273005;18.018761313061894;0.5090006266011344;4.515305557273735
46.45;0.572195863555689;0.0011312217194570137;0.572195863555689;0.572195863555689;40.56967053974144;626.1856686280943;3.059381981006145;3.006302753021914;69.75363720541249;10.580492248872398;9.935664147674647;15.154795543474982;13.315780041219778;18.021266764240245;0.5089598992867909;4.5155863555157
46.5;0.5721926647095866;0.0011312217194570137;0.5721926647095866;0.5721926647095866;40.55891753039229;626.2727680038224;3.0610055439309;3.0074877063547962;69.73918516084723;10.583503091490158;9.937105050927432;15.157913916186235;13.324920099166551;18.023772215418596;0.5089191719724473;4.515867153757665
46.550000000000004;0.5721894658634842;0.0011312217194570137;0.5721894658634842;0.5721894658634842;40.54816452104315;626.3598673795505;3.0626291068556557;3.008672659687679;69.72473311628198;10.586513934107918;9.938545954180217;15.161032288897486;13.33406015711332;18.026277666596947;0.5088784446581036;4.5161479519996295
46.6;0.5721862670173817;0.0011312217194570137;0.5721862670173817;0.5721862670173817;40.537411511694;626.4469667552785;3.0642526697804113;3.0098576130205617;69.71028107171674;10.589524776725678;9.939986857433002;15.164150661608737;13.343200215060094;18.028783117775298;0.50883771734376;4.5164287502415945
46.650000000000006;0.5721830681712793;0.0011312217194570137;0.5721830681712793;0.5721830681712793;40.526658502344866;626.5340661310065;3.065876232705167;3.011042566353444;69.69582902715149;10.592535619343439;9.941427760685787;15.16726903431999;13.352340273006867;18.031288568953645;0.5087969900294164;4.5167095484835595
46.7;0.572179869325177;0.0011312217194570137;0.572179869325177;0.572179869325177;40.51590549299572;626.6211655067347;3.0674997956299226;3.012227519686327;69.68137698258624;10.595546461961199;9.942868663938572;15.17038740703124;13.361480330953636;18.033794020131996;0.5087562627150728;4.516990346725525
46.75;0.5721766704790745;0.0011312217194570137;0.5721766704790745;0.5721766704790745;40.505152483646576;626.7082648824627;3.0691233585546778;3.0134124730192093;69.666924938021;10.598557304578959;9.944309567191358;15.173505779742493;13.37062038890041;18.036299471310347;0.5087155354007291;4.517271144967489
46.800000000000004;0.572173471632972;0.0011312217194570137;0.572173471632972;0.572173471632972;40.49439947429743;626.7953642581907;3.070746921479434;3.014597426352092;69.65247289345574;10.60156814719672;9.945750470444143;15.176624152453744;13.379760446847182;18.038804922488698;0.5086748080863855;4.517551943209454
46.85;0.5721702727868696;0.0011312217194570137;0.5721702727868696;0.5721702727868696;40.483646464948286;626.8824636339189;3.072370484404189;3.0157823796849748;69.63802084889049;10.60457898981448;9.947191373696928;15.179742525164997;13.388900504793956;18.04131037366705;0.5086340807720419;4.517832741451419
46.900000000000006;0.5721670739407672;0.0011312217194570137;0.5721670739407672;0.5721670739407672;40.47289345559915;626.9695630096469;3.0739940473289447;3.016967333017857;69.62356880432525;10.60758983243224;9.948632276949713;15.182860897876248;13.398040562740725;18.0438158248454;0.5085933534576983;4.518113539693383
46.95;0.5721638750946648;0.0011312217194570137;0.5721638750946648;0.5721638750946648;40.462140446250004;627.0566623853749;3.0756176102537003;3.0181522863507397;69.60911675976;10.61060067505;9.9500731802025;15.185979270587499;13.407180620687498;18.04632127602375;0.5085526261433546;4.518394337935348
47.0;0.5721606762485624;0.0011312217194570137;0.5721606762485624;0.5721606762485624;40.45138743690086;627.143761761103;3.077241173178456;3.0193372396836224;69.59466471519474;10.61361151766776;9.951514083455285;15.189097643298751;13.416320678634271;18.0488267272021;0.508511898829011;4.518675136177313
47.050000000000004;0.5721574774024599;0.0011312217194570137;0.5721574774024599;0.5721574774024599;40.440634427551714;627.2308611368311;3.0788647361032115;3.0205221930165047;69.58021267062949;10.61662236028552;9.95295498670807;15.192216016010002;13.425460736581044;18.05133217838045;0.5084711715146675;4.518955934419278
47.1;0.5721542785563575;0.0011312217194570137;0.5721542785563575;0.5721542785563575;40.42988141820257;627.3179605125591;3.0804882990279667;3.021707146349388;69.56576062606425;10.61963320290328;9.954395889960855;15.195334388721255;13.434600794527814;18.0538376295588;0.5084304442003238;4.519236732661242
47.150000000000006;0.5721510797102551;0.0011312217194570137;0.5721510797102551;0.5721510797102551;40.419128408853425;627.4050598882872;3.082111861952723;3.02289209968227;69.551308581499;10.62264404552104;9.95583679321364;15.198452761432506;13.443740852474587;18.05634308073715;0.5083897168859802;4.519517530903207
47.2;0.5721478808641527;0.0011312217194570137;0.5721478808641527;0.5721478808641527;40.40837539950428;627.4921592640153;3.083735424877478;3.024077053015153;69.53685653693375;10.6256548881388;9.957277696466425;15.201571134143759;13.45288091042136;18.0588485319155;0.5083489895716365;4.519798329145172
47.25;0.5721446820180502;0.0011312217194570137;0.5721446820180502;0.5721446820180502;40.39762239015514;627.5792586397433;3.0853589878022336;3.0252620063480355;69.5224044923685;10.62866573075656;9.95871859971921;15.20468950685501;13.46202096836813;18.061353983093852;0.508308262257293;4.520079127387137
47.300000000000004;0.5721414831719478;0.0011312217194570137;0.5721414831719478;0.5721414831719478;40.386869380806;627.6663580154714;3.0869825507269892;3.026446959680918;69.50795244780325;10.631676573374321;9.960159502971996;15.20780787956626;13.471161026314903;18.063859434272203;0.5082675349429493;4.520359925629101
47.35;0.5721382843258455;0.0011312217194570137;0.5721382843258455;0.5721382843258455;40.37611637145685;627.7534573911994;3.088606113651745;3.027631913013801;69.493500403238;10.634687415992081;9.96160040622478;15.210926252277513;13.480301084261676;18.066364885450554;0.5082268076286057;4.520640723871066
47.400000000000006;0.572135085479743;0.0011312217194570137;0.572135085479743;0.572135085479743;40.36536336210771;627.8405567669275;3.0902296765765005;3.0288168663466832;69.47904835867276;10.637698258609841;9.963041309477566;15.214044624988764;13.489441142208449;18.068870336628905;0.508186080314262;4.520921522113031
47.45;0.5721318866336406;0.0011312217194570137;0.5721318866336406;0.5721318866336406;40.35461035275856;627.9276561426556;3.0918532395012557;3.030001819679566;69.4645963141075;10.640709101227603;9.964482212730351;15.217162997700015;13.498581200155218;18.071375787807256;0.5081453529999185;4.5212023203549965
47.5;0.5721286877875381;0.0011312217194570137;0.5721286877875381;0.5721286877875381;40.343857343409425;628.0147555183836;3.0934768024260118;3.0311867730124487;69.45014426954225;10.643719943845362;9.965923115983136;15.220281370411268;13.507721258101991;18.073881238985607;0.5081046256855748;4.521483118596961
47.550000000000004;0.5721254889414357;0.0011312217194570137;0.5721254889414357;0.5721254889414357;40.33310433406028;628.1018548941117;3.095100365350767;3.032371726345331;69.435692224977;10.646730786463124;9.967364019235923;15.223399743122519;13.516861316048765;18.076386690163954;0.5080638983712312;4.521763916838926
47.6;0.5721222900953333;0.0011312217194570137;0.5721222900953333;0.5721222900953333;40.322351324711136;628.1889542698398;3.0967239282755226;3.0335566796782136;69.42124018041176;10.649741629080882;9.968804922488708;15.226518115833771;13.526001373995534;18.078892141342305;0.5080231710568877;4.522044715080891
47.650000000000006;0.5721190912492309;0.0011312217194570137;0.5721190912492309;0.5721190912492309;40.31159831536199;628.2760536455678;3.098347491200278;3.0347416330110963;69.40678813584651;10.652752471698644;9.970245825741493;15.229636488545022;13.535141431942307;18.081397592520656;0.507982443742544;4.522325513322855
47.7;0.5721158924031284;0.0011312217194570137;0.5721158924031284;0.5721158924031284;40.300845306012846;628.363153021296;3.099971054125034;3.0359265863439786;69.39233609128127;10.655763314316403;9.971686728994278;15.232754861256275;13.54428148988908;18.083903043699006;0.5079417164282004;4.52260631156482
47.75;0.572112693557026;0.0011312217194570137;0.572112693557026;0.572112693557026;40.2900922966637;628.450252397024;3.1015946170497894;3.0371115396768618;69.377884046716;10.658774156934165;9.973127632247063;15.235873233967526;13.553421547835853;18.086408494877357;0.5079009891138567;4.522887109806785
47.800000000000004;0.5721094947109236;0.0011312217194570137;0.5721094947109236;0.5721094947109236;40.279339287314556;628.537351772752;3.1032181799745446;3.038296493009744;69.36343200215076;10.661784999551923;9.974568535499849;15.238991606678777;13.562561605782623;18.08891394605571;0.5078602617995132;4.52316790804875
47.85;0.5721062958648212;0.0011312217194570137;0.5721062958648212;0.5721062958648212;40.26858627796542;628.6244511484801;3.1048417428993007;3.0394814463426267;69.34897995758551;10.664795842169685;9.976009438752634;15.24210997939003;13.571701663729396;18.09141939723406;0.5078195344851695;4.523448706290714
47.900000000000006;0.5721030970187188;0.0011312217194570137;0.5721030970187188;0.5721030970187188;40.257833268616274;628.7115505242082;3.106465305824056;3.0406663996755094;69.33452791302027;10.667806684787443;9.977450342005419;15.24522835210128;13.580841721676169;18.093924848412406;0.5077788071708259;4.523729504532679
47.95;0.5720998981726163;0.0011312217194570137;0.5720998981726163;0.5720998981726163;40.24708025926713;628.7986498999362;3.108088868748812;3.0418513530083917;69.320075868455;10.670817527405205;9.978891245258204;15.248346724812532;13.589981779622939;18.096430299590757;0.5077380798564822;4.524010302774644
48.0;0.5720966993265139;0.0011312217194570137;0.5720966993265139;0.5720966993265139;40.236327249917984;628.8857492756642;3.109712431673567;3.0430363063412744;69.30562382388976;10.673828370022964;9.980332148510989;15.251465097523784;13.599121837569712;18.098935750769108;0.5076973525421387;4.524291101016609
48.050000000000004;0.5720935004804115;0.0011312217194570137;0.5720935004804115;0.5720935004804115;40.22557424056884;628.9728486513924;3.1113359945983228;3.044221259674157;69.29117177932451;10.676839212640726;9.981773051763774;15.254583470235037;13.608261895516485;18.10144120194746;0.507656625227795;4.524571899258573
48.1;0.5720903016343091;0.0011312217194570137;0.5720903016343091;0.5720903016343091;40.2148212312197;629.0599480271204;3.1129595575230784;3.0454062130070394;69.27671973475927;10.679850055258484;9.98321395501656;15.257701842946288;13.617401953463258;18.10394665312581;0.5076158979134514;4.524852697500538
48.150000000000006;0.5720871027882066;0.0011312217194570137;0.5720871027882066;0.5720871027882066;40.20406822187056;629.1470474028484;3.1145831204478336;3.0465911663399226;69.26226769019402;10.682860897876246;9.984654858269344;15.260820215657539;13.626542011410027;18.10645210430416;0.5075751705991078;4.525133495742503
48.2;0.5720839039421042;0.0011312217194570137;0.5720839039421042;0.5720839039421042;40.19331521252141;629.2341467785766;3.1162066833725897;3.047776119672805;69.24781564562876;10.685871740494006;9.98609576152213;15.263938588368791;13.6356820693568;18.10895755548251;0.5075344432847642;4.525414293984468
48.25;0.5720807050960018;0.0011312217194570137;0.5720807050960018;0.5720807050960018;40.18256220317227;629.3212461543046;3.117830246297345;3.0489610730056875;69.23336360106352;10.688882583111766;9.987536664774915;15.267056961080042;13.644822127303573;18.111463006660863;0.5074937159704206;4.5256950922264325
48.300000000000004;0.5720775062498994;0.0011312217194570137;0.5720775062498994;0.5720775062498994;40.17180919382312;629.4083455300326;3.119453809222101;3.0501460263385702;69.21891155649827;10.691893425729527;9.9889775680277;15.270175333791293;13.653962185250343;18.113968457839213;0.5074529886560769;4.5259758904683975
48.35;0.5720743074037969;0.0011312217194570137;0.5720743074037969;0.5720743074037969;40.16105618447398;629.4954449057607;3.121077372146856;3.0513309796714525;69.20445951193302;10.694904268347287;9.990418471280487;15.273293706502546;13.663102243197116;18.116473909017564;0.5074122613417333;4.526256688710363
48.400000000000006;0.5720711085576945;0.0011312217194570137;0.5720711085576945;0.5720711085576945;40.15030317512483;629.5825442814888;3.1227009350716117;3.052515933004335;69.19000746736778;10.697915110965047;9.991859374533272;15.276412079213797;13.67224230114389;18.11897936019591;0.5073715340273897;4.526537486952327
48.45;0.572067909711592;0.0011312217194570137;0.572067909711592;0.572067909711592;40.139550165775695;629.6696436572169;3.1243244979963674;3.053700886337218;69.17555542280252;10.700925953582807;9.993300277786057;15.27953045192505;13.681382359090662;18.121484811374263;0.5073308067130461;4.526818285194292
48.5;0.5720647108654897;0.0011312217194570137;0.5720647108654897;0.5720647108654897;40.12879715642655;629.7567430329449;3.125948060921123;3.0548858396701006;69.16110337823727;10.703936796200567;9.994741181038842;15.2826488246363;13.690522417037432;18.123990262552613;0.5072900793987024;4.527099083436257
48.550000000000004;0.5720615120193873;0.0011312217194570137;0.5720615120193873;0.5720615120193873;40.118044147077406;629.843842408673;3.1275716238458786;3.0560707930029833;69.14665133367203;10.706947638818328;9.996182084291627;15.285767197347553;13.699662474984205;18.126495713730964;0.5072493520843588;4.527379881678222
48.6;0.5720583131732848;0.0011312217194570137;0.5720583131732848;0.5720583131732848;40.10729113772826;629.930941784401;3.129195186770634;3.0572557463358656;69.13219928910678;10.709958481436088;9.997622987544412;15.288885570058804;13.708802532930978;18.129001164909315;0.5072086247700152;4.527660679920186
48.650000000000006;0.5720551143271824;0.0011312217194570137;0.5720551143271824;0.5720551143271824;40.096538128379116;630.0180411601291;3.13081874969539;3.0584406996687483;69.11774724454153;10.712969324053848;9.999063890797197;15.292003942770055;13.717942590877747;18.131506616087666;0.5071678974556716;4.527941478162151
48.7;0.57205191548108;0.0011312217194570137;0.57205191548108;0.57205191548108;40.08578511902998;630.1051405358571;3.132442312620145;3.059625653001631;69.10329519997627;10.715980166671608;10.000504794049982;15.295122315481308;13.72708264882452;18.134012067266017;0.507127170141328;4.528222276404116
48.75;0.5720487166349776;0.0011312217194570137;0.5720487166349776;0.5720487166349776;40.07503210968083;630.1922399115853;3.1340658755449007;3.0608106063345133;69.08884315541103;10.718991009289368;10.001945697302768;15.298240688192559;13.736222706771294;18.136517518444364;0.5070864428269843;4.528503074646081
48.800000000000004;0.5720455177888751;0.0011312217194570137;0.5720455177888751;0.5720455177888751;40.06427910033169;630.2793392873133;3.1356894384696563;3.0619955596673964;69.07439111084578;10.722001851907129;10.003386600555553;15.30135906090381;13.745362764718067;18.139022969622715;0.5070457155126408;4.528783872888045
48.85;0.5720423189427727;0.0011312217194570137;0.5720423189427727;0.5720423189427727;40.053526090982544;630.3664386630413;3.137313001394412;3.0631805130002787;69.05993906628053;10.725012694524889;10.004827503808338;15.304477433615062;13.754502822664836;18.141528420801066;0.5070049881982971;4.52906467113001
48.900000000000006;0.5720391200966702;0.0011312217194570137;0.5720391200966702;0.5720391200966702;40.0427730816334;630.4535380387695;3.1389365643191676;3.0643654663331614;69.04548702171527;10.728023537142649;10.006268407061123;15.307595806326313;13.76364288061161;18.144033871979417;0.5069642608839535;4.529345469371975
48.95;0.5720359212505679;0.0011312217194570137;0.5720359212505679;0.5720359212505679;40.032020072284254;630.5406374144975;3.1405601272439228;3.065550419666044;69.03103497715003;10.731034379760409;10.00770931031391;15.310714179037566;13.772782938558382;18.146539323157768;0.5069235335696098;4.52962626761394
49.0;0.5720327224044655;0.0011312217194570137;0.5720327224044655;0.5720327224044655;40.02126706293511;630.6277367902255;3.142183690168679;3.0667353729989264;69.01658293258478;10.73404522237817;10.009150213566695;15.313832551748817;13.781922996505156;18.14904477433612;0.5068828062552663;4.529907065855904
49.050000000000004;0.572029523558363;0.0011312217194570137;0.572029523558363;0.572029523558363;40.01051405358597;630.7148361659536;3.143807253093434;3.067920326331809;69.00213088801954;10.73705606499593;10.01059111681948;15.31695092446007;13.791063054451925;18.15155022551447;0.5068420789409226;4.530187864097869
49.1;0.5720263247122606;0.0011312217194570137;0.5720263247122606;0.5720263247122606;39.99976104423683;630.8019355416817;3.1454308160181896;3.069105279664692;68.98767884345429;10.74006690761369;10.012032020072265;15.32006929717132;13.800203112398698;18.15405567669282;0.506801351626579;4.5304686623398345
49.150000000000006;0.5720231258661582;0.0011312217194570137;0.5720231258661582;0.5720231258661582;39.98900803488768;630.8890349174097;3.1470543789429453;3.070290232997574;68.97322679888904;10.74307775023145;10.01347292332505;15.323187669882572;13.809343170345471;18.15656112787117;0.5067606243122353;4.530749460581799
49.2;0.5720199270200558;0.0011312217194570137;0.5720199270200558;0.5720199270200558;39.97825502553854;630.9761342931378;3.148677941867701;3.0714751863304572;68.95877475432378;10.74608859284921;10.014913826577835;15.326306042593824;13.81848322829224;18.159066579049522;0.5067198969978918;4.531030258823764
49.25;0.5720167281739533;0.0011312217194570137;0.5720167281739533;0.5720167281739533;39.96750201618939;631.0632336688659;3.1503015047924565;3.0726601396633395;68.94432270975854;10.74909943546697;10.01635472983062;15.329424415305075;13.827623286239014;18.16157203022787;0.5066791696835482;4.531311057065729
49.300000000000004;0.5720135293278509;0.0011312217194570137;0.5720135293278509;0.5720135293278509;39.956749006840255;631.1503330445939;3.1519250677172117;3.073845092996222;68.92987066519329;10.75211027808473;10.017795633083406;15.332542788016326;13.836763344185787;18.16407748140622;0.5066384423692045;4.531591855307694
49.35;0.5720103304817484;0.0011312217194570137;0.5720103304817484;0.5720103304817484;39.94599599749111;631.237432420322;3.1535486306419678;3.075030046329105;68.91541862062805;10.75512112070249;10.01923653633619;15.335661160727579;13.84590340213256;18.16658293258457;0.506597715054861;4.531872653549658
49.400000000000006;0.5720071316356461;0.0011312217194570137;0.5720071316356461;0.5720071316356461;39.935242988141965;631.32453179605;3.155172193566723;3.076214999661987;68.90096657606279;10.75813196332025;10.020677439588976;15.338779533438831;13.85504346007933;18.169088383762922;0.5065569877405173;4.532153451791623
49.45;0.5720039327895436;0.0011312217194570137;0.5720039327895436;0.5720039327895436;39.92448997879282;631.4116311717781;3.1567957564914786;3.07739995299487;68.88651453149754;10.761142805938011;10.022118342841761;15.341897906150082;13.864183518026103;18.171593834941273;0.5065162604261737;4.532434250033588
49.5;0.5720007339434412;0.0011312217194570137;0.5720007339434412;0.5720007339434412;39.913736969443676;631.4987305475062;3.158419319416234;3.0785849063277526;68.8720624869323;10.764153648555771;10.023559246094546;15.345016278861333;13.873323575972876;18.174099286119624;0.50647553311183;4.532715048275553
49.550000000000004;0.5719975350973387;0.0011312217194570137;0.5719975350973387;0.5719975350973387;39.90298396009453;631.5858299232342;3.16004288234099;3.079769859660635;68.85761044236705;10.767164491173531;10.025000149347331;15.348134651572586;13.882463633919645;18.176604737297975;0.5064348057974865;4.532995846517517
49.6;0.5719943362512364;0.0011312217194570137;0.5719943362512364;0.5719943362512364;39.892230950745386;631.6729292989623;3.1616664452657455;3.080954812993518;68.8431583978018;10.770175333791292;10.026441052600116;15.351253024283837;13.891603691866418;18.179110188476322;0.5063940784831428;4.533276644759482
49.650000000000006;0.571991137405134;0.0011312217194570137;0.571991137405134;0.571991137405134;39.88147794139624;631.7600286746904;3.1632900081905007;3.0821397663264003;68.82870635323654;10.773186176409052;10.027881955852902;15.354371396995088;13.900743749813191;18.181615639654673;0.5063533511687992;4.533557443001447
49.7;0.5719879385590315;0.0011312217194570137;0.5719879385590315;0.5719879385590315;39.8707249320471;631.8471280504184;3.1649135711152567;3.083324719659283;68.8142543086713;10.776197019026812;10.029322859105687;15.35748976970634;13.909883807759964;18.184121090833024;0.5063126238544555;4.533838241243412
49.75;0.5719847397129291;0.0011312217194570137;0.5719847397129291;0.5719847397129291;39.85997192269796;631.9342274261464;3.166537134040012;3.0845096729921657;68.79980226410605;10.779207861644572;10.030763762358474;15.360608142417592;13.919023865706734;18.186626542011375;0.506271896540112;4.534119039485376
49.800000000000004;0.5719815408668267;0.0011312217194570137;0.5719815408668267;0.5719815408668267;39.849218913348814;632.0213268018746;3.1681606969647675;3.085694626325048;68.7853502195408;10.782218704262332;10.032204665611259;15.363726515128844;13.928163923653507;18.189131993189726;0.5062311692257684;4.534399837727341
49.85;0.5719783420207243;0.0011312217194570137;0.5719783420207243;0.5719783420207243;39.83846590399967;632.1084261776026;3.169784259889523;3.086879579657931;68.77089817497554;10.785229546880092;10.033645568864044;15.366844887840095;13.93730398160028;18.191637444368077;0.5061904419114247;4.534680635969306
49.900000000000006;0.5719751431746218;0.0011312217194570137;0.5719751431746218;0.5719751431746218;39.82771289465053;632.1955255533306;3.171407822814279;3.0880645329908134;68.7564461304103;10.788240389497853;10.035086472116829;15.369963260551348;13.94644403954705;18.194142895546427;0.5061497145970811;4.5349614342112705
49.95;0.5719719443285194;0.0011312217194570137;0.5719719443285194;0.5719719443285194;39.81695988530139;632.2826249290588;3.1730313857390344;3.089249486323696;68.74199408584505;10.791251232115613;10.036527375369614;15.373081633262599;13.955584097493823;18.19664834672478;0.5061089872827375;4.5352422324532355
50.0;0.5719687454824169;0.0011312217194570137;0.5719687454824169;0.5719687454824169;39.80620687595224;632.3697243047868;3.1746549486637896;3.090434439656579;68.7275420412798;10.794262074733373;10.0379682786224;15.37620000597385;13.964724155440596;18.19915379790313;0.5060682599683939;4.535523030695201
50.050000000000004;0.5719655466363146;0.0011312217194570137;0.5719655466363146;0.5719655466363146;39.7954538666031;632.4568236805148;3.1762785115885457;3.091619392989461;68.71308999671456;10.797272917351133;10.039409181875184;15.379318378685102;13.973864213387369;18.20165924908148;0.5060275326540502;4.535803828937166
50.1;0.5719623477902122;0.0011312217194570137;0.5719623477902122;0.5719623477902122;39.78470085725395;632.543923056243;3.177902074513301;3.092804346322344;68.69863795214931;10.800283759968893;10.04085008512797;15.382436751396353;13.983004271334138;18.204164700259827;0.5059868053397066;4.53608462717913
50.150000000000006;0.5719591489441097;0.0011312217194570137;0.5719591489441097;0.5719591489441097;39.77394784790481;632.631022431971;3.1795256374380565;3.0939892996552265;68.68418590758405;10.803294602586654;10.042290988380755;15.385555124107604;13.992144329280912;18.20667015143818;0.505946078025363;4.536365425421095
50.2;0.5719559500980073;0.0011312217194570137;0.5719559500980073;0.5719559500980073;39.76319483855566;632.718121807699;3.181149200362812;3.0951742529881088;68.6697338630188;10.806305445204414;10.04373189163354;15.388673496818857;14.001284387227685;18.20917560261653;0.5059053507110194;4.53664622366306
50.25;0.5719527512519049;0.0011312217194570137;0.5719527512519049;0.5719527512519049;39.75244182920652;632.8052211834272;3.1827727632875678;3.096359206320992;68.65528181845356;10.809316287822174;10.045172794886325;15.391791869530108;14.010424445174454;18.21168105379488;0.5058646233966757;4.536927021905025
50.300000000000004;0.5719495524058025;0.0011312217194570137;0.5719495524058025;0.5719495524058025;39.74168881985738;632.8923205591552;3.1843963262123234;3.097544159653874;68.64082977388831;10.812327130439934;10.04661369813911;15.39491024224136;14.019564503121227;18.21418650497323;0.5058238960823321;4.537207820146989
50.35;0.5719463535597;0.0011312217194570137;0.5719463535597;0.5719463535597;39.730935810508235;632.9794199348833;3.1860198891370786;3.098729112986757;68.62637772932305;10.815337973057694;10.048054601391897;15.398028614952612;14.028704561068;18.216691956151582;0.5057831687679886;4.537488618388954
50.400000000000006;0.5719431547135976;0.0011312217194570137;0.5719431547135976;0.5719431547135976;39.72018280115909;633.0665193106113;3.1876434520618346;3.0999140663196396;68.61192568475781;10.818348815675455;10.049495504644682;15.401146987663864;14.037844619014773;18.219197407329933;0.5057424414536449;4.537769416630919
50.45;0.5719399558674951;0.0011312217194570137;0.5719399558674951;0.5719399558674951;39.709429791809946;633.1536186863394;3.18926701498659;3.101099019652522;68.59747364019256;10.821359658293215;10.050936407897467;15.404265360375115;14.046984676961543;18.221702858508284;0.5057017141393013;4.538050214872884
50.5;0.5719367570213928;0.0011312217194570137;0.5719367570213928;0.5719367570213928;39.69867678246081;633.2407180620675;3.190890577911346;3.1022839729854046;68.58302159562732;10.824370500910975;10.052377311150252;15.407383733086366;14.056124734908316;18.22420830968663;0.5056609868249576;4.538331013114848
50.550000000000004;0.5719335581752903;0.0011312217194570137;0.5719335581752903;0.5719335581752903;39.68792377311166;633.3278174377955;3.192514140836101;3.1034689263182873;68.56856955106207;10.827381343528735;10.053818214403037;15.410502105797619;14.06526479285509;18.226713760864982;0.5056202595106141;4.538611811356813
50.6;0.5719303593291879;0.0011312217194570137;0.5719303593291879;0.5719303593291879;39.67717076376252;633.4149168135236;3.1941377037608567;3.1046538796511696;68.55411750649681;10.830392186146495;10.055259117655822;15.41362047850887;14.074404850801862;18.229219212043333;0.5055795321962704;4.538892609598778
50.650000000000006;0.5719271604830855;0.0011312217194570137;0.5719271604830855;0.5719271604830855;39.666417754413374;633.5020161892517;3.1957612666856123;3.1058388329840527;68.53966546193156;10.833403028764256;10.056700020908607;15.41673885122012;14.083544908748632;18.231724663221684;0.5055388048819268;4.539173407840742
50.7;0.5719239616369831;0.0011312217194570137;0.5719239616369831;0.5719239616369831;39.65566474506423;633.5891155649797;3.1973848296103675;3.107023786316935;68.52521341736632;10.836413871382018;10.058140924161393;15.419857223931373;14.092684966695405;18.234230114400034;0.5054980775675831;4.539454206082707
50.75;0.5719207627908807;0.0011312217194570137;0.5719207627908807;0.5719207627908807;39.644911735715084;633.6762149407077;3.1990083925351236;3.1082087396498177;68.51076137280107;10.839424713999776;10.059581827414178;15.422975596642626;14.101825024642178;18.236735565578385;0.5054573502532396;4.5397350043246725
50.800000000000004;0.5719175639447782;0.0011312217194570137;0.5719175639447782;0.5719175639447782;39.63415872636594;633.7633143164359;3.2006319554598788;3.1093936929827004;68.49630932823582;10.842435556617538;10.061022730666963;15.426093969353877;14.110965082588947;18.239241016756736;0.505416622938896;4.5400158025666375
50.85;0.5719143650986758;0.0011312217194570137;0.5719143650986758;0.5719143650986758;39.623405717016794;633.8504136921639;3.202255518384635;3.1105786463155827;68.48185728367056;10.845446399235296;10.062463633919748;15.429212342065128;14.12010514053572;18.241746467935087;0.5053758956245523;4.540296600808602
50.900000000000006;0.5719111662525733;0.0011312217194570137;0.5719111662525733;0.5719111662525733;39.61265270766766;633.9375130678919;3.20387908130939;3.111763599648466;68.46740523910532;10.848457241853058;10.063904537172533;15.43233071477638;14.129245198482494;18.244251919113438;0.5053351683102087;4.540577399050567
50.95;0.571907967406471;0.0011312217194570137;0.571907967406471;0.571907967406471;39.60189969831851;634.0246124436201;3.2055026442341457;3.112948552981348;68.45295319454007;10.851468084470817;10.065345440425318;15.435449087487632;14.138385256429267;18.246757370291785;0.5052944409958651;4.540858197292532
51.0;0.5719047685603685;0.0011312217194570137;0.5719047685603685;0.5719047685603685;39.59114668896937;634.1117118193481;3.2071262071589013;3.114133506314231;68.43850114997483;10.854478927088579;10.066786343678103;15.438567460198882;14.147525314376036;18.249262821470136;0.5052537136815215;4.541138995534497
51.050000000000004;0.5719015697142661;0.0011312217194570137;0.5719015697142661;0.5719015697142661;39.58039367962022;634.1988111950761;3.208749770083657;3.1153184596471135;68.42404910540958;10.857489769706337;10.068227246930888;15.441685832910135;14.15666537232281;18.251768272648487;0.5052129863671778;4.541419793776461
51.1;0.5718983708681636;0.0011312217194570137;0.5718983708681636;0.5718983708681636;39.569640670271085;634.2859105708042;3.2103733330084125;3.116503412979996;68.40959706084432;10.860500612324099;10.069668150183674;15.444804205621386;14.165805430269582;18.254273723826838;0.5051722590528342;4.541700592018426
51.150000000000006;0.5718951720220613;0.0011312217194570137;0.5718951720220613;0.5718951720220613;39.55888766092194;634.3730099465323;3.2119968959331677;3.1176883663128785;68.39514501627907;10.863511454941857;10.07110905343646;15.447922578332639;14.174945488216352;18.25677917500519;0.5051315317384906;4.541981390260391
51.2;0.5718919731759589;0.0011312217194570137;0.5718919731759589;0.5718919731759589;39.548134651572795;634.4601093222603;3.213620458857924;3.118873319645761;68.38069297171383;10.86652229755962;10.072549956689246;15.45104095104389;14.184085546163125;18.25928462618354;0.505090804424147;4.542262188502356
51.25;0.5718887743298564;0.0011312217194570137;0.5718887743298564;0.5718887743298564;39.53738164222365;634.5472086979884;3.215244021782679;3.1200582729786435;68.36624092714858;10.869533140177378;10.07399085994203;15.454159323755142;14.193225604109898;18.26179007736189;0.5050500771098033;4.54254298674432
51.300000000000004;0.571885575483754;0.0011312217194570137;0.571885575483754;0.571885575483754;39.526628632874505;634.6343080737165;3.2168675847074346;3.1212432263115266;68.35178888258332;10.87254398279514;10.075431763194816;15.457277696466393;14.202365662056671;18.26429552854024;0.5050093497954597;4.542823784986285
51.35;0.5718823766376515;0.0011312217194570137;0.5718823766376515;0.5718823766376515;39.51587562352536;634.7214074494445;3.2184911476321902;3.122428179644409;68.33733683801808;10.875554825412898;10.076872666447601;15.460396069177644;14.21150572000344;18.26680097971859;0.5049686224811162;4.54310458322825
51.400000000000006;0.5718791777915492;0.0011312217194570137;0.5718791777915492;0.5718791777915492;39.505122614176216;634.8085068251726;3.220114710556946;3.1236131329772916;68.32288479345283;10.87856566803066;10.078313569700386;15.463514441888897;14.220645777950214;18.26930643089694;0.5049278951667725;4.543385381470214
51.45;0.5718759789454467;0.0011312217194570137;0.5718759789454467;0.5718759789454467;39.49436960482707;634.8956062009006;3.2217382734817015;3.1247980863101743;68.30843274888758;10.881576510648419;10.079754472953171;15.466632814600148;14.229785835896987;18.27181188207529;0.5048871678524289;4.543666179712179
51.5;0.5718727800993443;0.0011312217194570137;0.5718727800993443;0.5718727800993443;39.48361659547793;634.9827055766287;3.2233618364064567;3.1259830396430566;68.29398070432234;10.88458735326618;10.081195376205956;15.469751187311399;14.238925893843756;18.27431733325364;0.5048464405380853;4.543946977954144
51.550000000000004;0.5718695812532418;0.0011312217194570137;0.5718695812532418;0.5718695812532418;39.47286358612879;635.0698049523568;3.2249853993312128;3.1271679929759393;68.27952865975708;10.88759819588394;10.082636279458741;15.472869560022652;14.24806595179053;18.276822784431992;0.5048057132237417;4.544227776196109
51.6;0.5718663824071395;0.0011312217194570137;0.5718663824071395;0.5718663824071395;39.462110576779644;635.1569043280848;3.226608962255968;3.128352946308822;68.26507661519183;10.890609038501701;10.084077182711527;15.475987932733902;14.257206009737303;18.279328235610343;0.504764985909398;4.5445085744380735
51.650000000000006;0.571863183561037;0.0011312217194570137;0.571863183561037;0.571863183561037;39.4513575674305;635.244003703813;3.2282325251807236;3.1295378996417043;68.25062457062658;10.893619881119461;10.085518085964312;15.479106305445155;14.266346067684076;18.281833686788694;0.5047242585950544;4.544789372680039
51.7;0.5718599847149346;0.0011312217194570137;0.5718599847149346;0.5718599847149346;39.44060455808136;635.331103079541;3.229856088105479;3.1307228529745874;68.23617252606134;10.896630723737221;10.086958989217097;15.482224678156406;14.275486125630845;18.284339137967045;0.5046835312807108;4.545070170922004
51.75;0.5718567858688322;0.0011312217194570137;0.5718567858688322;0.5718567858688322;39.429851548732216;635.418202455269;3.231479651030235;3.1319078063074697;68.22172048149609;10.899641566354981;10.088399892469884;15.485343050867659;14.284626183577618;18.286844589145396;0.5046428039663672;4.545350969163968
51.800000000000004;0.5718535870227297;0.0011312217194570137;0.5718535870227297;0.5718535870227297;39.41909853938307;635.505301830997;3.2331032139549905;3.1330927596403524;68.20726843693083;10.902652408972742;10.089840795722669;15.48846142357891;14.293766241524391;18.289350040323743;0.5046020766520236;4.545631767405933
51.85;0.5718503881766274;0.0011312217194570137;0.5718503881766274;0.5718503881766274;39.40834553003393;635.5924012067252;3.2347267768797456;3.134277712973235;68.19281639236559;10.905663251590502;10.091281698975454;15.49157979629016;14.30290629947116;18.291855491502094;0.5045613493376799;4.545912565647898
51.900000000000006;0.5718471893305249;0.0011312217194570137;0.5718471893305249;0.5718471893305249;39.39759252068478;635.6795005824532;3.2363503398045017;3.1354626663061174;68.17836434780034;10.908674094208262;10.092722602228239;15.494698169001413;14.312046357417934;18.294360942680445;0.5045206220233364;4.546193363889863
51.95;0.5718439904844225;0.0011312217194570137;0.5718439904844225;0.5718439904844225;39.38683951133564;635.7665999581812;3.237973902729257;3.136647619639;68.1639123032351;10.911684936826022;10.094163505481024;15.497816541712664;14.321186415364707;18.296866393858796;0.5044798947089927;4.546474162131827
52.0;0.57184079163832;0.0011312217194570137;0.57184079163832;0.57184079163832;39.37608650198649;635.8536993339094;3.2395974656540125;3.137832572971883;68.14946025866985;10.914695779443782;10.09560440873381;15.500934914423917;14.33032647331148;18.299371845037147;0.5044391673946491;4.546754960373792
52.050000000000004;0.5718375927922177;0.0011312217194570137;0.5718375927922177;0.5718375927922177;39.36533349263735;635.9407987096374;3.241221028578768;3.139017526304765;68.13500821410459;10.917706622061543;10.097045311986594;15.504053287135168;14.33946653125825;18.301877296215498;0.5043984400803054;4.547035758615757
52.1;0.5718343939461152;0.0011312217194570137;0.5718343939461152;0.5718343939461152;39.35458048328821;636.0278980853655;3.2428445915035238;3.140202479637648;68.12055616953934;10.920717464679303;10.09848621523938;15.50717165984642;14.348606589205023;18.30438274739385;0.5043577127659619;4.547316556857722
52.150000000000006;0.5718311951000128;0.0011312217194570137;0.5718311951000128;0.5718311951000128;39.343827473939065;636.1149974610935;3.2444681544282794;3.1413874329705305;68.1061041249741;10.923728307297063;10.099927118492165;15.510290032557672;14.357746647151796;18.3068881985722;0.5043169854516182;4.547597355099686
52.2;0.5718279962539103;0.0011312217194570137;0.5718279962539103;0.5718279962539103;39.33307446458992;636.2020968368216;3.2460917173530346;3.142572386303413;68.09165208040885;10.926739149914823;10.10136802174495;15.513408405268923;14.366886705098569;18.309393649750547;0.5042762581372746;4.547878153341651
52.25;0.571824797407808;0.0011312217194570137;0.571824797407808;0.571824797407808;39.322321455240775;636.2891962125497;3.2477152802777907;3.143757339636296;68.07720003584359;10.929749992532583;10.102808924997735;15.516526777980175;14.376026763045338;18.311899100928898;0.5042355308229309;4.548158951583616
52.300000000000004;0.5718215985617056;0.0011312217194570137;0.5718215985617056;0.5718215985617056;39.31156844589164;636.3762955882777;3.249338843202546;3.144942292969178;68.06274799127834;10.932760835150344;10.10424982825052;15.519645150691426;14.385166820992112;18.31440455210725;0.5041948035085874;4.548439749825581
52.35;0.5718183997156031;0.0011312217194570137;0.5718183997156031;0.5718183997156031;39.30081543654249;636.4633949640058;3.2509624061273015;3.1461272463020613;68.0482959467131;10.935771677768104;10.105690731503305;15.522763523402677;14.394306878938885;18.3169100032856;0.5041540761942438;4.548720548067545
52.400000000000006;0.5718152008695007;0.0011312217194570137;0.5718152008695007;0.5718152008695007;39.29006242719335;636.5504943397339;3.252585969052057;3.1473121996349436;68.03384390214785;10.938782520385864;10.10713163475609;15.52588189611393;14.403446936885654;18.31941545446395;0.5041133488799001;4.5490013463095105
52.45;0.5718120020233982;0.0011312217194570137;0.5718120020233982;0.5718120020233982;39.2793094178442;636.6375937154619;3.2542095319768127;3.1484971529678263;68.0193918575826;10.941793363003624;10.108572538008875;15.52900026882518;14.412586994832427;18.3219209056423;0.5040726215655565;4.5492821445514755
52.5;0.5718088031772959;0.0011312217194570137;0.5718088031772959;0.5718088031772959;39.26855640849506;636.7246930911899;3.2558330949015684;3.149682106300709;68.00493981301736;10.944804205621384;10.11001344126166;15.532118641536433;14.4217270527792;18.324426356820652;0.5040318942512129;4.54956294279344
52.550000000000004;0.5718056043311934;0.0011312217194570137;0.5718056043311934;0.5718056043311934;39.257803399145914;636.8117924669181;3.2574566578263235;3.1508670596335913;67.9904877684521;10.947815048239145;10.111454344514447;15.535237014247684;14.430867110725973;18.326931807999003;0.5039911669368693;4.549843741035405
52.6;0.571802405485091;0.0011312217194570137;0.571802405485091;0.571802405485091;39.24705038979677;636.8988918426461;3.2590802207510796;3.152052012966474;67.97603572388685;10.950825890856905;10.112895247767232;15.538355386958937;14.440007168672743;18.329437259177354;0.5039504396225256;4.55012453927737
52.650000000000006;0.5717992066389885;0.0011312217194570137;0.5717992066389885;0.5717992066389885;39.236297380447624;636.9859912183741;3.260703783675835;3.1532369662993567;67.9615836793216;10.953836733474665;10.114336151020018;15.541473759670188;14.449147226619516;18.3319427103557;0.503909712308182;4.550405337519335
52.7;0.5717960077928862;0.0011312217194570137;0.5717960077928862;0.5717960077928862;39.225544371098486;637.0730905941023;3.262327346600591;3.154421919632239;67.94713163475636;10.956847576092425;10.115777054272803;15.544592132381439;14.458287284566289;18.334448161534052;0.5038689849938384;4.550686135761299
52.75;0.5717928089467837;0.0011312217194570137;0.5717928089467837;0.5717928089467837;39.21479136174934;637.1601899698303;3.263950909525346;3.155606872965122;67.9326795901911;10.959858418710185;10.117217957525588;15.547710505092692;14.467427342513059;18.336953612712403;0.5038282576794948;4.550966934003264
52.800000000000004;0.5717896101006813;0.0011312217194570137;0.5717896101006813;0.5717896101006813;39.2040383524002;637.2472893455583;3.2655744724501017;3.1567918262980044;67.91822754562585;10.962869261327945;10.118658860778373;15.550828877803943;14.476567400459832;18.339459063890754;0.5037875303651511;4.551247732245229
52.85;0.5717864112545789;0.0011312217194570137;0.5717864112545789;0.5717864112545789;39.19328534305105;637.3343887212865;3.2671980353748573;3.157976779630887;67.90377550106061;10.965880103945706;10.120099764031158;15.553947250515193;14.485707458406605;18.341964515069105;0.5037468030508075;4.551528530487194
52.900000000000006;0.5717832124084764;0.0011312217194570137;0.5717832124084764;0.5717832124084764;39.182532333701914;637.4214880970145;3.2688215982996125;3.15916173296377;67.88932345649536;10.968890946563466;10.121540667283943;15.557065623226446;14.494847516353378;18.344469966247456;0.503706075736464;4.551809328729158
52.95;0.5717800135623741;0.0011312217194570137;0.5717800135623741;0.5717800135623741;39.17177932435277;637.5085874727425;3.2704451612243686;3.160346686296652;67.87487141193012;10.971901789181226;10.122981570536728;15.560183995937699;14.503987574300147;18.346975417425806;0.5036653484221203;4.552090126971123
53.0;0.5717768147162716;0.0011312217194570137;0.5717768147162716;0.5717768147162716;39.161026315003625;637.5956868484707;3.2720687241491238;3.1615316396295348;67.86041936736486;10.974912631798986;10.124422473789513;15.56330236864895;14.51312763224692;18.349480868604157;0.5036246211077767;4.552370925213088
53.050000000000004;0.5717736158701692;0.0011312217194570137;0.5717736158701692;0.5717736158701692;39.15027330565448;637.6827862241987;3.27369228707388;3.1627165929624175;67.84596732279961;10.977923474416746;10.125863377042299;15.5664207413602;14.522267690193694;18.351986319782505;0.503583893793433;4.552651723455053
53.1;0.5717704170240667;0.0011312217194570137;0.5717704170240667;0.5717704170240667;39.139520296305335;637.7698855999267;3.275315849998635;3.1639015462952997;67.83151527823436;10.980934317034507;10.127304280295084;15.569539114071453;14.531407748140463;18.354491770960855;0.5035431664790895;4.552932521697017
53.150000000000006;0.5717672181779644;0.0011312217194570137;0.5717672181779644;0.5717672181779644;39.12876728695619;637.8569849756548;3.2769394129233906;3.165086499628183;67.81706323366912;10.983945159652267;10.12874518354787;15.572657486782704;14.540547806087236;18.356997222139206;0.5035024391647458;4.553213319938982
53.2;0.5717640193318619;0.0011312217194570137;0.5717640193318619;0.5717640193318619;39.118014277607045;637.9440843513829;3.2785629758481463;3.166271452961065;67.80261118910386;10.986956002270027;10.130186086800656;15.575775859493955;14.54968786403401;18.359502673317557;0.5034617118504022;4.553494118180947
53.25;0.5717608204857595;0.0011312217194570137;0.5717608204857595;0.5717608204857595;39.1072612682579;638.0311837271109;3.280186538772902;3.167456406293948;67.78815914453861;10.989966844887787;10.13162699005344;15.578894232205208;14.558827921980782;18.362008124495908;0.5034209845360585;4.5537749164229115
53.300000000000004;0.571757621639657;0.0011312217194570137;0.571757621639657;0.571757621639657;39.09650825890876;638.118283102839;3.2818101016976575;3.1686413596268306;67.77370709997336;10.992977687505547;10.133067893306226;15.582012604916459;14.567967979927552;18.36451357567426;0.503380257221715;4.554055714664877
53.35;0.5717544227935546;0.0011312217194570137;0.5717544227935546;0.5717544227935546;39.08575524955962;638.2053824785671;3.2834336646224127;3.169826312959713;67.75925505540812;10.995988530123308;10.134508796559011;15.585130977627712;14.577108037874325;18.36701902685261;0.5033395299073713;4.554336512906842
53.400000000000006;0.5717512239474523;0.0011312217194570137;0.5717512239474523;0.5717512239474523;39.07500224021047;638.2924818542951;3.285057227547169;3.171011266292596;67.74480301084287;10.998999372741068;10.135949699811796;15.588249350338963;14.586248095821098;18.36952447803096;0.5032988025930277;4.554617311148807
53.45;0.5717480251013498;0.0011312217194570137;0.5717480251013498;0.5717480251013498;39.06424923086133;638.3795812300232;3.286680790471924;3.1721962196254783;67.73035096627763;11.002010215358828;10.137390603064581;15.591367723050215;14.595388153767868;18.37202992920931;0.5032580752786842;4.554898109390771
53.5;0.5717448262552474;0.0011312217194570137;0.5717448262552474;0.5717448262552474;39.053496221512184;638.4666806057512;3.2883043533966796;3.173381172958361;67.71589892171237;11.005021057976588;10.138831506317366;15.594486095761466;14.60452821171464;18.374535380387663;0.5032173479643405;4.555178907632736
53.550000000000004;0.5717416274091449;0.0011312217194570137;0.5717416274091449;0.5717416274091449;39.042743212163046;638.5537799814794;3.289927916321435;3.1745661262912437;67.70144687714712;11.008031900594348;10.140272409570152;15.597604468472717;14.613668269661414;18.37704083156601;0.5031766206499969;4.555459705874701
53.6;0.5717384285630426;0.0011312217194570137;0.5717384285630426;0.5717384285630426;39.0319902028139;638.6408793572074;3.291551479246191;3.175751079624126;67.68699483258187;11.011042743212109;10.141713312822937;15.60072284118397;14.622808327608187;18.37954628274436;0.5031358933356532;4.555740504116666
53.650000000000006;0.5717352297169401;0.0011312217194570137;0.5717352297169401;0.5717352297169401;39.021237193464756;638.7279787329354;3.2931750421709465;3.1769360329570087;67.67254278801663;11.014053585829869;10.143154216075722;15.60384121389522;14.631948385554956;18.38205173392271;0.5030951660213097;4.55602130235863
53.7;0.5717320308708377;0.0011312217194570137;0.5717320308708377;0.5717320308708377;39.01048418411561;638.8150781086636;3.2947986050957017;3.1781209862898914;67.65809074345137;11.017064428447629;10.144595119328507;15.606959586606472;14.64108844350173;18.384557185101063;0.503054438706966;4.556302100600595
53.75;0.5717288320247352;0.0011312217194570137;0.5717288320247352;0.5717288320247352;38.99973117476647;638.9021774843916;3.2964221680204577;3.1793059396227736;67.64363869888612;11.020075271065389;10.146036022581292;15.610077959317724;14.650228501448503;18.387062636279413;0.5030137113926224;4.55658289884256
53.800000000000004;0.5717256331786328;0.0011312217194570137;0.5717256331786328;0.5717256331786328;38.98897816541732;638.9892768601196;3.298045730945213;3.180490892955657;67.62918665432088;11.02308611368315;10.147476925834077;15.613196332028975;14.659368559395276;18.389568087457764;0.5029729840782787;4.556863697084525
53.85;0.5717224343325304;0.0011312217194570137;0.5717224343325304;0.5717224343325304;38.97822515606818;639.0763762358476;3.2996692938699685;3.181675846288539;67.61473460975563;11.02609695630091;10.148917829086862;15.616314704740228;14.668508617342045;18.392073538636115;0.5029322567639352;4.557144495326489
53.900000000000006;0.571719235486428;0.0011312217194570137;0.571719235486428;0.571719235486428;38.96747214671904;639.1634756115758;3.301292856794724;3.1828607996214218;67.60028256519038;11.02910779891867;10.150358732339647;15.619433077451479;14.677648675288818;18.394578989814462;0.5028915294495915;4.557425293568454
53.95;0.5717160366403256;0.0011312217194570137;0.5717160366403256;0.5717160366403256;38.956719137369895;639.2505749873038;3.30291641971948;3.1840457529543045;67.58583052062512;11.032118641536432;10.151799635592434;15.622551450162732;14.686788733235591;18.397084440992813;0.5028508021352479;4.557706091810419
54.0;0.5717128377942231;0.0011312217194570137;0.5717128377942231;0.5717128377942231;38.94596612802075;639.3376743630319;3.3045399826442354;3.1852307062871867;67.57137847605988;11.03512948415419;10.15324053884522;15.625669822873983;14.69592879118236;18.399589892171164;0.5028100748209043;4.557986890052383
54.050000000000004;0.5717096389481208;0.0011312217194570137;0.5717096389481208;0.5717096389481208;38.935213118671605;639.42477373876;3.3061635455689906;3.1864156596200695;67.55692643149463;11.038140326771952;10.154681442098004;15.628788195585233;14.705068849129134;18.402095343349515;0.5027693475065607;4.5582676882943485
54.1;0.5717064401020183;0.0011312217194570137;0.5717064401020183;0.5717064401020183;38.92446010932246;639.511873114488;3.3077871084937467;3.187600612952952;67.54247438692938;11.04115116938971;10.15612234535079;15.631906568296486;14.714208907075907;18.404600794527866;0.5027286201922171;4.5585484865363135
54.150000000000006;0.5717032412559159;0.0011312217194570137;0.5717032412559159;0.5717032412559159;38.91370709997332;639.598972490216;3.309410671418502;3.1887855662858344;67.52802234236414;11.044162012007472;10.157563248603575;15.635024941007737;14.72334896502268;18.407106245706217;0.5026878928778734;4.5588292847782785
54.2;0.5717000424098134;0.0011312217194570137;0.5717000424098134;0.5717000424098134;38.90295409062418;639.6860718659441;3.3110342343432575;3.1899705196187176;67.51357029779888;11.04717285462523;10.15900415185636;15.638143313718988;14.73248902296945;18.409611696884568;0.5026471655635298;4.559110083020243
54.25;0.5716968435637111;0.0011312217194570137;0.5716968435637111;0.5716968435637111;38.89220108127503;639.7731712416722;3.312657797268013;3.1911554729516;67.49911825323363;11.050183697242993;10.160445055109145;15.64126168643024;14.741629080916223;18.41211714806292;0.5026064382491862;4.559390881262208
54.300000000000004;0.5716936447176086;0.0011312217194570137;0.5716936447176086;0.5716936447176086;38.88144807192589;639.8602706174003;3.3142813601927688;3.1923404262844826;67.48466620866839;11.053194539860751;10.16188595836193;15.644380059141493;14.750769138862996;18.41462259924127;0.5025657109348426;4.559671679504173
54.35;0.5716904458715062;0.0011312217194570137;0.5716904458715062;0.5716904458715062;38.87069506257674;639.9473699931283;3.3159049231175244;3.1935253796173653;67.47021416410314;11.056205382478513;10.163326861614715;15.647498431852744;14.759909196809765;18.41712805041962;0.5025249836204989;4.559952477746138
54.400000000000006;0.5716872470254037;0.0011312217194570137;0.5716872470254037;0.5716872470254037;38.8599420532276;640.0344693688564;3.3175284860422796;3.1947103329502475;67.4557621195379;11.059216225096272;10.1647677648675;15.650616804563995;14.769049254756538;18.419633501597968;0.5024842563061553;4.560233275988102
54.45;0.5716840481793013;0.0011312217194570137;0.5716840481793013;0.5716840481793013;38.849189043878454;640.1215687445845;3.3191520489670356;3.1958952862831302;67.44131007497263;11.062227067714034;10.166208668120285;15.653735177275248;14.778189312703311;18.42213895277632;0.5024435289918117;4.560514074230067
54.5;0.571680849333199;0.0011312217194570137;0.571680849333199;0.571680849333199;38.838436034529316;640.2086681203125;3.320775611891791;3.197080239616013;67.42685803040739;11.065237910331792;10.16764957137307;15.656853549986499;14.787329370650085;18.42464440395467;0.5024028016774681;4.560794872472032
54.550000000000004;0.5716776504870965;0.0011312217194570137;0.5716776504870965;0.5716776504870965;38.82768302518017;640.2957674960405;3.3223991748165465;3.1982651929488957;67.41240598584214;11.068248752949554;10.169090474625857;15.65997192269775;14.796469428596854;18.42714985513302;0.5023620743631245;4.561075670713997
54.6;0.5716744516409941;0.0011312217194570137;0.5716744516409941;0.5716744516409941;38.816930015831026;640.3828668717687;3.324022737741302;3.1994501462817784;67.3979539412769;11.071259595567312;10.170531377878643;15.663090295409003;14.805609486543627;18.42965530631137;0.5023213470487808;4.561356468955961
54.650000000000006;0.5716712527948916;0.0011312217194570137;0.5716712527948916;0.5716712527948916;38.80617700648188;640.4699662474967;3.3256463006660577;3.2006350996146606;67.38350189671164;11.074270438185074;10.171972281131428;15.666208668120253;14.8147495444904;18.432160757489722;0.5022806197344373;4.561637267197926
54.7;0.5716680539487893;0.0011312217194570137;0.5716680539487893;0.5716680539487893;38.79542399713274;640.5570656232247;3.3272698635908133;3.2018200529475433;67.36904985214639;11.077281280802833;10.173413184384213;15.669327040831506;14.82388960243717;18.434666208668073;0.5022398924200936;4.561918065439891
54.75;0.5716648551026868;0.0011312217194570137;0.5716648551026868;0.5716648551026868;38.7846709877836;640.6441649989529;3.3288934265155685;3.203005006280426;67.35459780758114;11.080292123420595;10.174854087636998;15.672445413542757;14.833029660383943;18.43717165984642;0.50219916510575;4.562198863681855
54.800000000000004;0.5716616562565844;0.0011312217194570137;0.5716616562565844;0.5716616562565844;38.773917978434454;640.7312643746809;3.3305169894403246;3.2041899596133083;67.3401457630159;11.083302966038355;10.176294990889783;15.67556378625401;14.842169718330716;18.43967711102477;0.5021584377914063;4.56247966192382
54.85;0.5716584574104819;0.0011312217194570137;0.5716584574104819;0.5716584574104819;38.76316496908531;640.8183637504089;3.3321405523650798;3.2053749129461915;67.32569371845065;11.086313808656115;10.177735894142568;15.67868215896526;14.851309776277489;18.442182562203122;0.5021177104770628;4.562760460165785
54.900000000000006;0.5716552585643795;0.0011312217194570137;0.5716552585643795;0.5716552585643795;38.752411959736165;640.905463126137;3.333764115289836;3.2065598662790737;67.3112416738854;11.089324651273875;10.179176797395353;15.681800531676512;14.860449834224259;18.444688013381473;0.5020769831627191;4.56304125840775
54.95;0.5716520597182772;0.0011312217194570137;0.5716520597182772;0.5716520597182772;38.74165895038702;640.9925625018651;3.335387678214591;3.2077448196119565;67.29678962932014;11.092335493891635;10.180617700648138;15.684918904387764;14.869589892171032;18.447193464559824;0.5020362558483755;4.563322056649715
55.0;0.5716488608721747;0.0011312217194570137;0.5716488608721747;0.5716488608721747;38.730905941037875;641.0796618775931;3.3370112411393467;3.208929772944839;67.2823375847549;11.095346336509396;10.182058603900924;15.688037277099015;14.878729950117805;18.449698915738175;0.5019955285340318;4.56360285489168
55.050000000000004;0.5716456620260723;0.0011312217194570137;0.5716456620260723;0.5716456620260723;38.72015293168873;641.1667612533212;3.3386348040641023;3.2101147262777214;67.26788554018965;11.098357179127156;10.183499507153709;15.691155649810266;14.887870008064574;18.452204366916526;0.5019548012196883;4.563883653133645
55.1;0.5716424631799698;0.0011312217194570137;0.5716424631799698;0.5716424631799698;38.70939992233959;641.2538606290493;3.3402583669888575;3.211299679610604;67.2534334956244;11.101368021744916;10.184940410406494;15.694274022521519;14.897010066011347;18.454709818094877;0.5019140739053447;4.56416445137561
55.150000000000006;0.5716392643338675;0.0011312217194570137;0.5716392643338675;0.5716392643338675;38.69864691299045;641.3409600047773;3.3418819299136135;3.212484632943487;67.23898145105915;11.104378864362676;10.186381313659279;15.69739239523277;14.90615012395812;18.457215269273227;0.501873346591001;4.564445249617574
55.2;0.571636065487765;0.0011312217194570137;0.571636065487765;0.571636065487765;38.6878939036413;641.4280593805054;3.3435054928383687;3.213669586276369;67.2245294064939;11.107389706980436;10.187822216912064;15.700510767944023;14.915290181904894;18.45972072045158;0.5018326192766575;4.564726047859539
55.25;0.5716328666416626;0.0011312217194570137;0.5716328666416626;0.5716328666416626;38.67714089429216;641.5151587562335;3.345129055763125;3.2148545396092523;67.21007736192865;11.110400549598197;10.18926312016485;15.703629140655273;14.924430239851663;18.462226171629926;0.5017918919623138;4.565006846101504
55.300000000000004;0.5716296677955601;0.0011312217194570137;0.5716296677955601;0.5716296677955601;38.66638788494301;641.6022581319615;3.34675261868788;3.2160394929421345;67.19562531736341;11.113411392215957;10.190704023417634;15.706747513366526;14.933570297798436;18.464731622808277;0.5017511646479702;4.565287644343469
55.35;0.5716264689494577;0.0011312217194570137;0.5716264689494577;0.5716264689494577;38.655634875593876;641.6893575076896;3.3483761816126356;3.2172244462750172;67.18117327279816;11.116422234833717;10.192144926670421;15.709865886077777;14.94271035574521;18.467237073986627;0.5017104373336265;4.565568442585433
55.400000000000006;0.5716232701033553;0.0011312217194570137;0.5716232701033553;0.5716232701033553;38.64488186624473;641.7764568834177;3.3499997445373912;3.2184093996079;67.1667212282329;11.119433077451477;10.193585829923206;15.712984258789028;14.951850413691982;18.46974252516498;0.501669710019283;4.565849240827398
55.45;0.5716200712572529;0.0011312217194570137;0.5716200712572529;0.5716200712572529;38.634128856895586;641.8635562591458;3.351623307462147;3.2195943529407822;67.15226918366766;11.122443920069237;10.195026733175991;15.71610263150028;14.960990471638752;18.47224797634333;0.5016289827049393;4.566130039069363
55.5;0.5716168724111504;0.0011312217194570137;0.5716168724111504;0.5716168724111504;38.62337584754644;641.9506556348738;3.3532468703869025;3.220779306273665;67.13781713910241;11.125454762686998;10.196467636428777;15.719221004211532;14.970130529585525;18.47475342752168;0.5015882553905957;4.566410837311327
55.550000000000004;0.571613673565048;0.0011312217194570137;0.571613673565048;0.571613673565048;38.6126228381973;642.0377550106018;3.3548704333116577;3.2219642596065476;67.12336509453716;11.128465605304758;10.197908539681562;15.722339376922783;14.979270587532298;18.47725887870003;0.501547528076252;4.566691635553292
55.6;0.5716104747189457;0.0011312217194570137;0.5716104747189457;0.5716104747189457;38.60186982884815;642.12485438633;3.3564939962364138;3.22314921293943;67.1089130499719;11.131476447922518;10.199349442934347;15.725457749634035;14.988410645479068;18.47976432987838;0.5015068007619085;4.566972433795257
55.650000000000006;0.5716072758728432;0.0011312217194570137;0.5716072758728432;0.5716072758728432;38.59111681949901;642.211953762058;3.358117559161169;3.224334166272313;67.09446100540666;11.134487290540278;10.200790346187132;15.728576122345288;14.99755070342584;18.48226978105673;0.5014660734475649;4.567253232037222
55.7;0.5716040770267408;0.0011312217194570137;0.5716040770267408;0.5716040770267408;38.58036381014987;642.299053137786;3.3597411220859246;3.2255191196051953;67.08000896084141;11.137498133158038;10.202231249439917;15.731694495056539;15.006690761372614;18.48477523223508;0.5014253461332212;4.5675340302791865
55.75;0.5716008781806383;0.0011312217194570137;0.5716008781806383;0.5716008781806383;38.569610800800724;642.3861525135142;3.36136468501068;3.226704072938078;67.06555691627617;11.140508975775798;10.203672152692702;15.73481286776779;15.015830819319387;18.48728068341343;0.5013846188188776;4.5678148285211515
55.800000000000004;0.5715976793345359;0.0011312217194570137;0.5715976793345359;0.5715976793345359;38.55885779145158;642.4732518892422;3.362988247935436;3.2278890262709607;67.05110487171092;11.143519818393559;10.205113055945487;15.737931240479043;15.024970877266156;18.48978613459178;0.501343891504534;4.5680956267631165
55.85;0.5715944804884335;0.0011312217194570137;0.5715944804884335;0.5715944804884335;38.548104782102435;642.5603512649702;3.3646118108601915;3.229073979603843;67.03665282714567;11.146530661011319;10.206553959198272;15.741049613190293;15.03411093521293;18.492291585770133;0.5013031641901904;4.568376425005082
55.900000000000006;0.5715912816423311;0.0011312217194570137;0.5715912816423311;0.5715912816423311;38.53735177275329;642.6474506406983;3.3662353737849466;3.230258932936726;67.02220078258041;11.149541503629079;10.207994862451057;15.744167985901544;15.043250993159702;18.494797036948484;0.5012624368758467;4.568657223247046
55.95;0.5715880827962286;0.0011312217194570137;0.5715880827962286;0.5715880827962286;38.52659876340415;642.7345500164264;3.3678589367097027;3.2314438862696084;67.00774873801517;11.15255234624684;10.209435765703844;15.747286358612797;15.052391051106472;18.497302488126834;0.5012217095615031;4.568938021489011
56.0;0.5715848839501262;0.0011312217194570137;0.5715848839501262;0.5715848839501262;38.51584575405501;642.8216493921544;3.369482499634458;3.232628839602491;66.99329669344992;11.1555631888646;10.21087666895663;15.750404731324048;15.061531109053245;18.499807939305185;0.5011809822471595;4.569218819730976
56.050000000000004;0.5715816851040239;0.0011312217194570137;0.5715816851040239;0.5715816851040239;38.50509274470586;642.9087487678825;3.3711060625592135;3.233813792935374;66.97884464888467;11.15857403148236;10.212317572209415;15.7535231040353;15.070671167000018;18.502313390483536;0.5011402549328159;4.569499617972941
56.1;0.5715784862579214;0.0011312217194570137;0.5715784862579214;0.5715784862579214;38.49433973535672;642.9958481436106;3.372729625483969;3.234998746268256;66.96439260431941;11.16158487410012;10.2137584754622;15.756641476746552;15.079811224946791;18.504818841661884;0.5010995276184722;4.569780416214905
56.150000000000006;0.571575287411819;0.0011312217194570137;0.571575287411819;0.571575287411819;38.48358672600757;643.0829475193386;3.374353188408725;3.236183699601139;66.94994055975417;11.16459571671788;10.215199378714985;15.759759849457804;15.08895128289356;18.507324292840234;0.5010588003041286;4.57006121445687
56.2;0.5715720885657165;0.0011312217194570137;0.5715720885657165;0.5715720885657165;38.47283371665843;643.1700468950667;3.3759767513334804;3.2373686529340215;66.93548851518892;11.16760655933564;10.21664028196777;15.762878222169055;15.098091340840334;18.509829744018585;0.5010180729897851;4.570342012698835
56.25;0.5715688897196141;0.0011312217194570137;0.5715688897196141;0.5715688897196141;38.46208070730928;643.2571462707947;3.3776003142582356;3.238553606266904;66.92103647062368;11.1706174019534;10.218081185220555;15.765996594880306;15.107231398787107;18.512335195196936;0.5009773456754414;4.570622810940799
56.300000000000004;0.5715656908735117;0.0011312217194570137;0.5715656908735117;0.5715656908735117;38.451327697960146;643.3442456465228;3.3792238771829917;3.239738559599787;66.90658442605843;11.17362824457116;10.21952208847334;15.769114967591559;15.116371456733876;18.514840646375287;0.5009366183610978;4.570903609182764
56.35;0.5715624920274093;0.0011312217194570137;0.5715624920274093;0.5715624920274093;38.440574688611;643.4313450222509;3.380847440107747;3.2409235129326692;66.89213238149318;11.17663908718892;10.220962991726125;15.77223334030281;15.12551151468065;18.517346097553638;0.5008958910467541;4.571184407424729
56.400000000000006;0.5715592931813068;0.0011312217194570137;0.5715592931813068;0.5715592931813068;38.429821679261856;643.5184443979789;3.3824710030325025;3.242108466265552;66.87768033692792;11.179649929806681;10.22240389497891;15.77535171301406;15.134651572627423;18.51985154873199;0.5008551637324106;4.571465205666694
56.45;0.5715560943352044;0.0011312217194570137;0.5715560943352044;0.5715560943352044;38.41906866991271;643.605543773707;3.384094565957258;3.2432934195984346;66.86322829236268;11.182660772424441;10.223844798231696;15.778470085725314;15.143791630574196;18.52235699991034;0.5008144364180669;4.571746003908658
56.5;0.571552895489102;0.0011312217194570137;0.571552895489102;0.571552895489102;38.40831566056357;643.6926431494351;3.3857181288820137;3.244478372931317;66.84877624779743;11.185671615042201;10.22528570148448;15.781588458436566;15.152931688520965;18.524862451088687;0.5007737091037233;4.572026802150623
56.550000000000004;0.5715496966429996;0.0011312217194570137;0.5715496966429996;0.5715496966429996;38.39756265121443;643.7797425251631;3.3873416918067694;3.2456633262641996;66.83432420323217;11.188682457659961;10.226726604737266;15.784706831147817;15.162071746467738;18.527367902267038;0.5007329817893796;4.572307600392588
56.6;0.5715464977968971;0.0011312217194570137;0.5715464977968971;0.5715464977968971;38.386809641865284;643.8668419008911;3.3889652547315245;3.2468482795970823;66.81987215866693;11.191693300277722;10.228167507990051;15.787825203859068;15.171211804414511;18.52987335344539;0.5006922544750361;4.5725883986345535
56.650000000000006;0.5715432989507947;0.0011312217194570137;0.5715432989507947;0.5715432989507947;38.37605663251614;643.9539412766193;3.3905888176562806;3.2480332329299646;66.80542011410168;11.194704142895482;10.229608411242836;15.79094357657032;15.180351862361281;18.53237880462374;0.5006515271606924;4.572869196876518
56.7;0.5715401001046924;0.0011312217194570137;0.5715401001046924;0.5715401001046924;38.365303623166994;644.0410406523473;3.392212380581036;3.2492181862628478;66.79096806953643;11.197714985513242;10.231049314495621;15.794061949281572;15.189491920308054;18.53488425580209;0.5006107998463488;4.573149995118483
56.75;0.5715369012585899;0.0011312217194570137;0.5715369012585899;0.5715369012585899;38.35455061381785;644.1281400280753;3.3938359435057914;3.25040313959573;66.77651602497119;11.200725828131002;10.232490217748408;15.797180321992823;15.198631978254827;18.53738970698044;0.5005700725320053;4.573430793360448
56.800000000000004;0.5715337024124875;0.0011312217194570137;0.5715337024124875;0.5715337024124875;38.343797604468705;644.2152394038035;3.395459506430547;3.2515880929286127;66.76206398040594;11.203736670748762;10.233931121001193;15.800298694704075;15.2077720362016;18.539895158158792;0.5005293452176616;4.573711591602413
56.85;0.571530503566385;0.0011312217194570137;0.571530503566385;0.571530503566385;38.33304459511956;644.3023387795315;3.3970830693553027;3.2527730462614954;66.74761193584068;11.206747513366523;10.235372024253978;15.803417067415326;15.21691209414837;18.542400609337143;0.500488617903318;4.573992389844377
56.900000000000006;0.5715273047202826;0.0011312217194570137;0.5715273047202826;0.5715273047202826;38.322291585770415;644.3894381552595;3.3987066322800583;3.2539579995943777;66.73315989127543;11.209758355984283;10.236812927506763;15.806535440126579;15.226052152095143;18.544906060515494;0.5004478905889743;4.574273188086342
56.95;0.5715241058741802;0.0011312217194570137;0.5715241058741802;0.5715241058741802;38.31153857642128;644.4765375309876;3.4003301952048135;3.255142952927261;66.71870784671019;11.212769198602043;10.238253830759549;15.80965381283783;15.235192210041916;18.54741151169384;0.5004071632746308;4.574553986328307
57.0;0.5715209070280778;0.0011312217194570137;0.5715209070280778;0.5715209070280778;38.30078556707213;644.5636369067157;3.4019537581295696;3.256327906260143;66.70425580214494;11.215780041219803;10.239694734012334;15.812772185549083;15.244332267988689;18.549916962872192;0.5003664359602871;4.574834784570271
57.050000000000004;0.5715177081819753;0.0011312217194570137;0.5715177081819753;0.5715177081819753;38.29003255772299;644.6507362824437;3.4035773210543248;3.257512859593026;66.68980375757968;11.218790883837563;10.241135637265119;15.815890558260334;15.253472325935459;18.552422414050543;0.5003257086459435;4.575115582812236
57.1;0.5715145093358729;0.0011312217194570137;0.5715145093358729;0.5715145093358729;38.27927954837384;644.7378356581718;3.4052008839790804;3.2586978129259085;66.67535171301444;11.221801726455324;10.242576540517904;15.819008930971584;15.262612383882232;18.554927865228894;0.5002849813315998;4.575396381054201
57.150000000000006;0.5715113104897706;0.0011312217194570137;0.5715113104897706;0.5715113104897706;38.268526539024705;644.8249350338999;3.406824446903836;3.259882766258791;66.66089966844919;11.224812569073084;10.244017443770689;15.822127303682837;15.271752441829005;18.557433316407245;0.5002442540172563;4.575677179296166
57.2;0.5715081116436681;0.0011312217194570137;0.5715081116436681;0.5715081116436681;38.25777352967556;644.912034409628;3.4084480098285916;3.2610677195916735;66.64644762388394;11.227823411690844;10.245458347023474;15.825245676394088;15.280892499775774;18.559938767585596;0.5002035267029126;4.57595797753813
57.25;0.5715049127975657;0.0011312217194570137;0.5715049127975657;0.5715049127975657;38.247020520326416;644.999133785356;3.4100715727533473;3.2622526729245562;66.6319955793187;11.230834254308604;10.24689925027626;15.828364049105339;15.290032557722547;18.562444218763947;0.500162799388569;4.576238775780095
57.300000000000004;0.5715017139514632;0.0011312217194570137;0.5715017139514632;0.5715017139514632;38.23626751097727;645.086233161084;3.4116951356781025;3.2634376262574385;66.61754353475345;11.233845096926366;10.248340153529044;15.831482421816592;15.29917261566932;18.564949669942298;0.5001220720742254;4.57651957402206
57.35;0.5714985151053608;0.0011312217194570137;0.5714985151053608;0.5714985151053608;38.225514501628126;645.1733325368122;3.4133186986028585;3.2646225795903216;66.60309149018819;11.236855939544125;10.249781056781831;15.834600794527843;15.308312673616093;18.567455121120645;0.5000813447598818;4.576800372264025
57.400000000000006;0.5714953162592584;0.0011312217194570137;0.5714953162592584;0.5714953162592584;38.21476149227898;645.2604319125402;3.4149422615276137;3.265807532923204;66.58863944562295;11.239866782161887;10.251221960034616;15.837719167239095;15.317452731562863;18.569960572298996;0.5000406174455382;4.5770811705059895
57.45;0.571492117413156;0.0011312217194570137;0.571492117413156;0.571492117413156;38.20400848292984;645.3475312882682;3.41656582445237;3.2669924862560866;66.5741874010577;11.242877624779645;10.252662863287402;15.840837539950346;15.326592789509636;18.572466023477347;0.4999998901311945;4.5773619687479545
57.5;0.5714889185670535;0.0011312217194570137;0.5714889185670535;0.5714889185670535;38.19325547358069;645.4346306639964;3.418189387377125;3.2681774395889693;66.55973535649244;11.245888467397407;10.254103766540187;15.843955912661599;15.33573284745641;18.574971474655698;0.49995916281685093;4.57764276698992
57.550000000000004;0.5714857197209511;0.0011312217194570137;0.5714857197209511;0.5714857197209511;38.182502464231554;645.5217300397244;3.4198129503018806;3.2693623929218516;66.5452833119272;11.248899310015165;10.255544669792972;15.84707428537285;15.344872905403179;18.57747692583405;0.4999184355025073;4.577923565231885
57.6;0.5714825208748487;0.0011312217194570137;0.5714825208748487;0.5714825208748487;38.17174945488241;645.6088294154524;3.4214365132266362;3.2705473462547343;66.53083126736195;11.251910152632927;10.256985573045757;15.8501926580841;15.354012963349952;18.5799823770124;0.4998777081881637;4.578204363473849
57.650000000000006;0.5714793220287463;0.0011312217194570137;0.5714793220287463;0.5714793220287463;38.160996445533264;645.6959287911804;3.4230600761513914;3.271732299587617;66.5163792227967;11.254920995250686;10.258426476298542;15.853311030795354;15.363153021296725;18.58248782819075;0.49983698087382006;4.578485161715814
57.7;0.5714761231826438;0.0011312217194570137;0.5714761231826438;0.5714761231826438;38.15024343618412;645.7830281669086;3.4246836390761475;3.2729172529204993;66.50192717823145;11.257931837868448;10.259867379551327;15.856429403506604;15.372293079243498;18.5849932793691;0.49979625355947643;4.578765959957779
57.75;0.5714729243365414;0.0011312217194570137;0.5714729243365414;0.5714729243365414;38.13949042683498;645.8701275426366;3.4263072020009027;3.2741022062533824;66.48747513366621;11.260942680486206;10.261308282804112;15.859547776217855;15.381433137190268;18.587498730547452;0.4997555262451328;4.579046758199743
57.800000000000004;0.571469725490439;0.0011312217194570137;0.571469725490439;0.571469725490439;38.12873741748584;645.9572269183647;3.4279307649256587;3.2752871595862647;66.47302308910095;11.263953523103968;10.262749186056897;15.862666148929108;15.39057319513704;18.5900041817258;0.4997147989307892;4.579327556441708
57.85;0.5714665266443366;0.0011312217194570137;0.5714665266443366;0.5714665266443366;38.11798440813669;646.0443262940928;3.429554327850414;3.2764721129191474;66.4585710445357;11.266964365721726;10.264190089309682;15.86578452164036;15.399713253083814;18.59250963290415;0.49967407161644556;4.579608354683673
57.900000000000006;0.5714633277982342;0.0011312217194570137;0.5714633277982342;0.5714633277982342;38.10723139878755;646.1314256698208;3.4311778907751695;3.27765706625203;66.44411899997046;11.269975208339488;10.265630992562468;15.868902894351612;15.408853311030583;18.5950150840825;0.49963334430210193;4.579889152925638
57.95;0.5714601289521317;0.0011312217194570137;0.5714601289521317;0.5714601289521317;38.0964783894384;646.2185250455489;3.432801453699925;3.2788420195849124;66.42966695540521;11.272986050957247;10.267071895815253;15.872021267062863;15.417993368977356;18.597520535260852;0.4995926169877583;4.580169951167602
58.0;0.5714569301060293;0.0011312217194570137;0.5714569301060293;0.5714569301060293;38.08572538008926;646.305624421277;3.434425016624681;3.280026972917795;66.41521491083995;11.275996893575009;10.268512799068038;15.875139639774115;15.42713342692413;18.600025986439203;0.4995518896734147;4.580450749409567
58.050000000000004;0.5714537312599269;0.0011312217194570137;0.5714537312599269;0.5714537312599269;38.07497237074011;646.392723797005;3.4360485795494364;3.281211926250678;66.4007628662747;11.279007736192767;10.269953702320823;15.878258012485366;15.436273484870902;18.602531437617554;0.4995111623590711;4.580731547651532
58.1;0.5714505324138245;0.0011312217194570137;0.5714505324138245;0.5714505324138245;38.06421936139097;646.4798231727331;3.4376721424741916;3.2823968795835605;66.38631082170946;11.28201857881053;10.271394605573608;15.881376385196617;15.445413542817672;18.605036888795905;0.4994704350447275;4.581012345893497
58.150000000000006;0.571447333567722;0.0011312217194570137;0.571447333567722;0.571447333567722;38.05346635204183;646.5669225484612;3.4392957053989477;3.2835818329164432;66.37185877714421;11.28502942142829;10.272835508826395;15.88449475790787;15.454553600764445;18.607542339974255;0.49942970773038387;4.581293144135461
58.2;0.5714441347216196;0.0011312217194570137;0.5714441347216196;0.5714441347216196;38.042713342692686;646.6540219241892;3.440919268323703;3.2847667862493255;66.35740673257897;11.28804026404605;10.27427641207918;15.88761313061912;15.463693658711218;18.610047791152603;0.49938898041604024;4.581573942377426
58.25;0.5714409358755171;0.0011312217194570137;0.5714409358755171;0.5714409358755171;38.03196033334354;646.7411212999173;3.4425428312484585;3.285951739582208;66.34295468801372;11.29105110666381;10.275717315331965;15.890731503330374;15.472833716657988;18.612553242330954;0.4993482531016966;4.5818547406193915
58.300000000000004;0.5714377370294148;0.0011312217194570137;0.5714377370294148;0.5714377370294148;38.021207323994396;646.8282206756453;3.444166394173214;3.287136692915091;66.32850264344846;11.29406194928157;10.27715821858475;15.893849876041624;15.48197377460476;18.615058693509305;0.499307525787353;4.582135538861356
58.35;0.5714345381833124;0.0011312217194570137;0.5714345381833124;0.5714345381833124;38.01045431464526;646.9153200513734;3.4457899570979698;3.288321646247973;66.31405059888321;11.29707279189933;10.278599121837535;15.896968248752877;15.491113832551534;18.617564144687655;0.49926679847300937;4.582416337103321
58.400000000000006;0.5713700219900724;0.0011312217194570137;0.5713700219900724;0.5713700219900724;37.994052676300726;647.1775700933076;3.4490986696039982;3.2910914197256176;66.28548853017378;11.301784197109782;10.28049277824937;15.90407816482238;15.51444350041254;18.62335598980175;0.4991881572950452;4.5827570446907355
58.45;0.5691593986451386;0.0011312217194570137;0.5691593986451386;0.5691593986451386;37.77994902294475;653.5700934577935;3.5113876175061307;3.349329898318558;65.76307561598514;11.366015293116575;10.298232795241722;16.050892098552197;16.034409515705534;18.744171622766885;0.49778253088919944;4.5851945793707145
58.5;0.5669487753002054;0.0011312217194570137;0.5669487753002054;0.5669487753002054;37.56584536958877;659.9626168222785;3.573676565408263;3.407568376911513;65.24066270179651;11.430246389123369;10.315972812234074;16.197706032282014;16.55437553099864;18.864987255732046;0.4963769044833539;4.587632114050692
58.550000000000004;0.5647381519552721;0.0011312217194570137;0.5647381519552721;0.5647381519552721;37.351741716232794;666.3551401867644;3.6359655133103956;3.465806855504468;64.71824978760799;11.494477485130162;10.333712829226426;16.344519966011802;17.07434154629175;18.985802888697208;0.4949712780775082;4.590069648730671
58.6;0.5625275286103388;0.0011312217194570137;0.5625275286103388;0.5625275286103388;37.13763806287682;672.7476635512503;3.698254461212528;3.5240453340974085;64.19583687341935;11.558708581136955;10.351452846218779;16.49133389974162;17.594307561584856;19.10661852166237;0.49356565167166244;4.59250718341065
58.650000000000006;0.5603169052654056;0.0011312217194570137;0.5603169052654056;0.5603169052654056;36.92353440952084;679.1401869157353;3.7605434091146606;3.5822838126903633;63.67342395923083;11.622939677143748;10.369192863211131;16.638147833471436;18.114273576877963;19.22743415462753;0.4921600252658167;4.594944718090628
58.7;0.5581062819204723;0.0011312217194570137;0.5581062819204723;0.5581062819204723;36.70943075616486;685.5327102802212;3.822832357016793;3.640522291283304;63.151011045042196;11.687170773150541;10.386932880203483;16.784961767201253;18.63423959217107;19.348249787592692;0.49075439885997096;4.597382252770606
58.75;0.5558956585755386;0.0011312217194570137;0.5558956585755386;0.5558956585755386;36.495327102808886;691.9252336447071;3.8851213049189255;3.698760769876259;62.628598130853675;11.751401869157334;10.404672897195836;16.93177570093107;19.154205607464064;19.469065420557854;0.4893487724541252;4.599819787450585
58.800000000000004;0.5536850352306053;0.0011312217194570137;0.5536850352306053;0.5536850352306053;36.28122344945291;698.3177570091921;3.947410252821058;3.7569992484692136;62.10618521666504;11.815632965164127;10.422412914188188;17.078589634660887;19.67417162275717;19.589881053523015;0.4879431460482797;4.602257322130563
58.85;0.551474411885672;0.0011312217194570137;0.551474411885672;0.551474411885672;36.06711979609693;704.710280373678;4.00969920072319;3.8152377270621542;61.58377230247652;11.87986406117092;10.44015293118054;17.225403568390703;20.19413763805028;19.710696686488177;0.48653751964243397;4.604694856810541
58.900000000000006;0.5492637885407388;0.0011312217194570137;0.5492637885407388;0.5492637885407388;35.853016142740955;711.1028037381639;4.071988148625337;3.873476205655109;61.06135938828788;11.944095157177713;10.457892948172892;17.372217502120492;20.714103653343386;19.83151231945334;0.48513189323658823;4.60713239149052
58.95;0.5470531651958055;0.0011312217194570137;0.5470531651958055;0.5470531651958055;35.63891248938498;717.4953271026488;4.1342770965274696;3.9317146842480497;60.53894647409925;12.008326253184507;10.475632965165245;17.51903143585031;21.234069668636494;19.95232795241847;0.4837262668307425;4.609569926170498
59.0;0.5448425418508722;0.0011312217194570137;0.5448425418508722;0.5448425418508722;35.424808836029;723.8878504671347;4.196566044429602;3.9899531628410045;60.01653355991073;12.0725573491913;10.493372982157597;17.665845369580126;21.7540356839296;20.073143585383633;0.48232064042489675;4.612007460850476
59.050000000000004;0.5426319185059385;0.0011312217194570137;0.5426319185059385;0.5426319185059385;35.210705182673024;730.2803738316206;4.2588549923317345;4.048191641433959;59.49412064572209;12.136788445198093;10.51111299914995;17.812659303309943;22.274001699222595;20.193959218348795;0.48091501401905123;4.614444995530455
59.1;0.5404212951610052;0.0011312217194570137;0.5404212951610052;0.5404212951610052;34.99660152931705;736.6728971961065;4.321143940233867;4.1064301200269;58.97170773153357;12.201019541204886;10.528853016142302;17.95947323703976;22.793967714515702;20.314774851313956;0.4795093876132055;4.616882530210433
59.150000000000006;0.538210671816072;0.0011312217194570137;0.538210671816072;0.538210671816072;34.78249787596107;743.0654205605915;4.383432888135999;4.164668598619855;58.449294817344935;12.265250637211679;10.546593033134654;18.106287170769576;23.31393372980881;20.435590484279118;0.47810376120735976;4.619320064890411
59.2;0.5360000484711387;0.0011312217194570137;0.5360000484711387;0.5360000484711387;34.56839422260509;749.4579439250774;4.445721836038132;4.2229070772127955;57.92688190315641;12.329481733218472;10.564333050127006;18.253101104499393;23.833899745101917;20.55640611724428;0.476698134801514;4.62175759957039
59.25;0.5337894251262054;0.0011312217194570137;0.5337894251262054;0.5337894251262054;34.354290569249116;755.8504672895633;4.508010783940264;4.28114555580575;57.40446898896778;12.393712829225265;10.582073067119358;18.39991503822921;24.353865760395024;20.67722175020944;0.4752925083956683;4.624195134250369
59.300000000000004;0.5315788017812721;0.0011312217194570137;0.5315788017812721;0.5315788017812721;34.14018691589314;762.2429906540483;4.570299731842397;4.339384034398705;56.88205607477914;12.457943925232073;10.59981308411171;18.546728971959;24.87383177568813;20.798037383174602;0.47388688198982276;4.626632668930347
59.35;0.5293681784363384;0.0011312217194570137;0.5293681784363384;0.5293681784363384;33.92608326253716;768.6355140185342;4.632588679744529;4.397622512991646;56.35964316059062;12.522175021238866;10.617553101104063;18.693542905688815;25.393797790981125;20.918853016139764;0.472481255583977;4.6290702036103255
59.400000000000006;0.5271575550914052;0.0011312217194570137;0.5271575550914052;0.5271575550914052;33.711979609181185;775.0280373830201;4.694877627646662;4.455860991584601;55.83723024640199;12.586406117245659;10.635293118096415;18.840356839418632;25.913763806274233;21.039668649104925;0.4710756291781313;4.6315077382903045
59.45;0.5249469317464719;0.0011312217194570137;0.5249469317464719;0.5249469317464719;33.49787595582521;781.4205607475051;4.757166575548794;4.514099470177541;55.314817332213465;12.650637213252452;10.653033135088771;18.98717077314845;26.43372982156734;21.16048428207006;0.46967000277228554;4.633945272970283
59.5;0.5227363084015386;0.0011312217194570137;0.5227363084015386;0.5227363084015386;33.28377230246923;787.813084111991;4.819455523450927;4.572337948770496;54.79240441802483;12.714868309259245;10.670773152081123;19.133984706878266;26.953695836860447;21.28129991503522;0.4682643763664398;4.636382807650261
59.550000000000004;0.5205256850566053;0.0011312217194570137;0.5205256850566053;0.5205256850566053;33.069668649113254;794.2056074764769;4.881744471353059;4.630576427363437;54.26999150383631;12.779099405266038;10.688513169073476;19.280798640608083;27.473661852153555;21.40211554800038;0.46685874996059407;4.63882034233024
59.6;0.5183150617116721;0.0011312217194570137;0.5183150617116721;0.5183150617116721;32.85556499575728;800.5981308409619;4.944033419255192;4.6888149059563915;53.747578589647674;12.843330501272831;10.706253186065828;19.4276125743379;27.993627867446662;21.522931180965543;0.46545312355474855;4.641257877010218
59.650000000000006;0.5161044383667384;0.0011312217194570137;0.5161044383667384;0.5161044383667384;32.6414613424013;806.9906542054478;5.006322367157324;4.747053384549346;53.22516567545915;12.907561597279624;10.72399320305818;19.574426508067717;28.513593882739656;21.643746813930704;0.4640474971489028;4.643695411690196
59.7;0.5138938150218051;0.0011312217194570137;0.5138938150218051;0.5138938150218051;32.427357689045294;813.3831775699337;5.0686113150594565;4.805291863142287;52.70275276127052;12.971792693286417;10.741733220050532;19.721240441797505;29.033559898032763;21.764562446895866;0.46264187074305707;4.646132946370175
59.75;0.5116831916768718;0.0011312217194570137;0.5116831916768718;0.5116831916768718;32.21325403568932;819.7757009344195;5.130900262961589;4.863530341735242;52.18033984708188;13.03602378929321;10.759473237042885;19.868054375527322;29.55352591332587;21.885378079861027;0.46123624433721133;4.648570481050153
59.800000000000004;0.5094725683319385;0.0011312217194570137;0.5094725683319385;0.5094725683319385;31.99915038233337;826.1682242989045;5.193189210863721;4.921768820328182;51.65792693289336;13.100254885300004;10.777213254035237;20.01486830925714;30.073491928618978;22.00619371282619;0.4598306179313656;4.651008015730131
59.85;0.5072619449870053;0.0011312217194570137;0.5072619449870053;0.5072619449870053;31.785046728977363;832.5607476633904;5.255478158765854;4.980007298921137;51.135514018704725;13.164485981306797;10.79495327102759;20.161682242986956;30.593457943912085;22.12700934579135;0.4584249915255201;4.65344555041011
59.900000000000006;0.505051321642072;0.0011312217194570137;0.505051321642072;0.505051321642072;31.570943075621415;838.9532710278763;5.317767106668001;5.038245777514092;50.613101104516204;13.22871707731359;10.812693288019942;20.308496176716773;31.113423959205193;22.247824978756512;0.45701936511967434;4.655883085090089
59.95;0.5028406982971383;0.0011312217194570137;0.5028406982971383;0.5028406982971383;31.35683942226541;845.3457943923613;5.380056054570133;5.096484256107033;50.09068819032757;13.292948173320383;10.830433305012294;20.45531011044659;31.633389974498186;22.368640611721645;0.4556137387138286;4.658320619770066
60.0;0.500630074952205;0.0011312217194570137;0.500630074952205;0.500630074952205;31.14273576890946;851.7383177568472;5.4423450024722655;5.1547227346999875;49.56827527613905;13.357179269327176;10.848173322004646;20.602124044176406;32.153355989791294;22.489456244686806;0.45420811230798286;4.660758154450045
60.050000000000004;0.5010318795838513;0.0011312217194570137;0.5010318795838513;0.5010318795838513;31.733333333277187;859.3333333330793;5.418056400897683;5.13615337797151;49.571666666639885;13.33333333333843;10.856000000000305;20.533333333346036;31.933333333376595;22.42633333334436;0.45266687522000426;4.664641255751335
60.1;0.5066585401692549;0.0011312217194570137;0.5066585401692549;0.5066585401692549;33.933333333277005;869.3333333330793;5.220612700349903;4.963968350582576;50.62666666663972;13.133333333338442;10.844000000000305;20.033333333346036;30.23333333337655;21.99533333334432;0.45085441676773064;4.671415490295581
60.150000000000006;0.5122852007546577;0.0011312217194570137;0.5122852007546577;0.5122852007546577;36.13333333327682;879.3333333330775;5.023168999802152;4.79178332319367;51.681666666639785;12.933333333338453;10.832000000000306;19.53333333334615;28.53333333337673;21.564333333344393;0.449041958315457;4.678189724839826
60.2;0.5179118613400613;0.0011312217194570137;0.5179118613400613;0.5179118613400613;38.33333333327664;889.3333333330775;4.825725299254373;4.619598295804764;52.73666666663962;12.733333333338464;10.820000000000308;19.03333333334615;26.833333333376913;21.133333333344353;0.44722949986318294;4.6849639593840715
60.25;0.523538521925464;0.0011312217194570137;0.523538521925464;0.523538521925464;40.533333333276914;899.3333333330775;4.6282815987066215;4.447413268415858;53.791666666639685;12.533333333338476;10.808000000000307;18.53333333334615;25.133333333376868;20.702333333344427;0.4454170414109093;4.691738193928317
60.300000000000004;0.5291651825108667;0.0011312217194570137;0.5291651825108667;0.5291651825108667;42.73333333327673;909.3333333330756;4.430837898158842;4.275228241026923;54.84666666663952;12.333333333338487;10.796000000000308;18.03333333334615;23.43333333337705;20.2713333333445;0.4436045829586357;4.698512428472562
60.35;0.5347918430962704;0.0011312217194570137;0.5347918430962704;0.5347918430962704;44.93333333327655;919.3333333330756;4.233394197611062;4.103043213638017;55.90166666663936;12.133333333338499;10.78400000000031;17.533333333346263;21.73333333337723;19.84033333334446;0.4417921245063616;4.7052866630168095
60.400000000000006;0.5404185036816731;0.0011312217194570137;0.5404185036816731;0.5404185036816731;47.13333333327637;929.3333333330756;4.035950497063311;3.930858186249111;56.95666666663942;11.93333333333851;10.77200000000031;17.033333333346263;20.033333333377414;19.409333333344534;0.439979666054088;4.712060897561055
60.45;0.5460451642670767;0.0011312217194570137;0.5460451642670767;0.5460451642670767;49.33333333327619;939.3333333330738;3.8385067965155315;3.758673158860205;58.01166666663926;11.733333333338521;10.76000000000031;16.533333333346263;18.33333333337714;18.978333333344494;0.4381672076018144;4.7188351321053
60.5;0.5516718248524795;0.0011312217194570137;0.5516718248524795;0.5516718248524795;51.533333333276005;949.3333333330738;3.6410630959677803;3.5864881314712704;59.06666666663932;11.533333333338533;10.748000000000312;16.033333333346263;16.633333333377323;18.547333333344568;0.4363547491495403;4.725609366649546
60.550000000000004;0.5537236746690954;0.0011312217194570137;0.5537236746690954;0.5537236746690954;53.04310344827249;956.3836206896253;3.506485526329609;3.470964876950621;59.773965517241066;11.405603448275427;10.745517241378879;15.703448275861799;15.469827586209249;18.25853448275874;0.4352053115501422;4.730934048125722
60.6;0.5486259029473004;0.0011312217194570137;0.5486259029473004;0.5486259029473004;53.17241379310008;957.5344827585907;3.497640218525291;3.4687651681796696;59.78586206896521;11.42241379310301;10.762068965516809;15.713793103448005;15.379310344829946;18.2541379310346;0.4353819156566493;4.733359623465416
60.650000000000006;0.5435281312255045;0.0011312217194570137;0.5435281312255045;0.5435281312255045;53.301724137927664;958.6853448275563;3.488794910720971;3.4665654594087183;59.79775862068934;11.439224137930596;10.778620689654739;15.724137931034212;15.288793103450644;18.249741379310464;0.4355585197631564;4.735785198805111
60.7;0.5384303595037094;0.0011312217194570137;0.5384303595037094;0.5384303595037094;53.43103448275525;959.8362068965216;3.479949602916653;3.464365750637767;59.80965517241348;11.456034482758183;10.795172413792669;15.734482758620418;15.198275862071341;18.245344827586326;0.4357351238696635;4.738210774144806
60.75;0.5333325877819135;0.0011312217194570137;0.5333325877819135;0.5333325877819135;53.56034482758281;960.9870689654872;3.471104295112335;3.4621660418668156;59.82155172413762;11.472844827585766;10.811724137930598;15.744827586206624;15.107758620692024;18.240948275862188;0.43591172797617067;4.7406363494845
60.800000000000004;0.5282348160601185;0.0011312217194570137;0.5282348160601185;0.5282348160601185;53.6896551724104;962.1379310344525;3.462258987308017;3.4599663330958643;59.833448275861755;11.489655172413352;10.828275862068528;15.755172413792831;15.017241379312722;18.23655172413805;0.4360883320826778;4.743061924824195
60.85;0.5231370443383234;0.0011312217194570137;0.5231370443383234;0.5231370443383234;53.818965517237984;963.2887931034179;3.453413679503699;3.457766624324913;59.84534482758589;11.506465517240938;10.844827586206458;15.765517241379037;14.92672413793342;18.23215517241391;0.43626493618918494;4.74548750016389
60.900000000000006;0.5180392726165275;0.0011312217194570137;0.5180392726165275;0.5180392726165275;53.94827586206554;964.4396551723835;3.444568371699379;3.4555669155539617;59.857241379310025;11.523275862068521;10.861379310344388;15.775862068965242;14.836206896554117;18.227758620689777;0.43644154029569204;4.747913075503584
60.95;0.5129415008947324;0.0011312217194570137;0.5129415008947324;0.5129415008947324;54.07758620689313;965.5905172413488;3.435723063895061;3.4533672067830103;59.86913793103417;11.540086206896108;10.877931034482318;15.78620689655145;14.745689655174814;18.22336206896564;0.43661814440219915;4.750338650843279
61.0;0.5078437291729365;0.0011312217194570137;0.5078437291729365;0.5078437291729365;54.20689655172072;966.7413793103144;3.426877756090743;3.451167498012059;59.8810344827583;11.556896551723694;10.894482758620248;15.796551724137656;14.655172413795512;18.2189655172415;0.43679474850870625;4.752764226182975
61.050000000000004;0.5027459574511415;0.0011312217194570137;0.5027459574511415;0.5027459574511415;54.336206896548276;967.8922413792798;3.418032448286425;3.4489677892411077;59.892931034482444;11.573706896551277;10.91103448275818;15.806896551723861;14.564655172416195;18.214568965517362;0.4369713526152134;4.755189801522669
61.1;0.49764818572934644;0.0011312217194570137;0.49764818572934644;0.49764818572934644;54.46551724137586;969.0431034482453;3.409187140482107;3.4467680804701564;59.90482758620658;11.590517241378864;10.92758620689611;15.817241379310069;14.474137931036893;18.210172413793224;0.4371479567217205;4.757615376862364
61.150000000000006;0.4925504140075505;0.0011312217194570137;0.4925504140075505;0.4925504140075505;54.59482758620345;970.1939655172107;3.400341832677789;3.444568371699205;59.916724137930714;11.60732758620645;10.94413793103404;15.827586206896274;14.38362068965759;18.205775862069085;0.4373245608282277;4.7600409522020595
61.2;0.48745264228575547;0.0011312217194570137;0.48745264228575547;0.48745264228575547;54.72413793103104;971.344827586176;3.391496524873469;3.4423686629282537;59.92862068965485;11.624137931034033;10.96068965517197;15.83793103448248;14.293103448278288;18.201379310344947;0.4375011649347348;4.762466527541754
61.25;0.48235487056395954;0.0011312217194570137;0.48235487056395954;0.48235487056395954;54.8534482758586;972.4956896551416;3.382651217069151;3.4401689541573024;59.94051724137899;11.64094827586162;10.9772413793099;15.848275862068688;14.202586206898985;18.196982758620813;0.4376777690412419;4.764892102881449
61.300000000000004;0.4772570988421645;0.0011312217194570137;0.4772570988421645;0.4772570988421645;54.982758620686184;973.646551724107;3.373805909264833;3.437969245386351;59.952413793103126;11.657758620689203;10.99379310344783;15.858620689654893;14.112068965519683;18.192586206896674;0.437854373147749;4.7673176782211435
61.35;0.47215932712036857;0.0011312217194570137;0.47215932712036857;0.47215932712036857;55.11206896551377;974.7974137930726;3.364960601460515;3.4357695366153997;59.96431034482726;11.674568965516789;11.01034482758576;15.868965517241099;14.021551724140366;18.188189655172536;0.43803097725425616;4.769743253560838
61.400000000000006;0.4670615553985735;0.0011312217194570137;0.4670615553985735;0.4670615553985735;55.24137931034133;975.9482758620379;3.356115293656197;3.4335698278444484;59.9762068965514;11.691379310344375;11.02689655172369;15.879310344827307;13.931034482761063;18.183793103448398;0.4382075813607633;4.772168828900533
61.45;0.4619637836767785;0.0011312217194570137;0.4619637836767785;0.4619637836767785;55.37068965516892;977.0991379310033;3.3472699858518773;3.431370119073497;59.98810344827554;11.708189655171958;11.04344827586162;15.889655172413512;13.840517241381761;18.17939655172426;0.4383841854672704;4.7745944042402275
61.5;0.45686601195498255;0.0011312217194570137;0.45686601195498255;0.45686601195498255;55.499999999996504;978.2499999999688;3.3384246780475593;3.4291704103025458;59.99999999999967;11.724999999999545;11.05999999999955;15.899999999999718;13.750000000002458;18.17500000000012;0.43856078957377753;4.777019979579922
61.550000000000004;0.4517682402331875;0.0011312217194570137;0.4517682402331875;0.4517682402331875;55.62931034482406;979.4008620689342;3.3295793702432412;3.4269707015315944;60.01189655172381;11.741810344827131;11.07655172413748;15.910344827585925;13.659482758623156;18.170603448275983;0.43873739368028464;4.779445554919617
61.6;0.4466704685113916;0.0011312217194570137;0.4466704685113916;0.4466704685113916;55.75862068965165;980.5517241378998;3.320734062438923;3.424770992760643;60.02379310344795;11.758620689654714;11.093103448275409;15.920689655172131;13.56896551724384;18.16620689655185;0.43891399778679174;4.781871130259312
61.650000000000006;0.44157269678959654;0.0011312217194570137;0.44157269678959654;0.44157269678959654;55.88793103447924;981.7025862068651;3.311888754634605;3.422571283989692;60.035689655172085;11.7754310344823;11.109655172413339;15.931034482758337;13.478448275864537;18.16181034482771;0.4390906018932989;4.784296705599007
61.7;0.4364749250678006;0.0011312217194570137;0.4364749250678006;0.4364749250678006;56.017241379306796;982.8534482758307;3.303043446830287;3.4203715752187405;60.04758620689623;11.792241379309887;11.126206896551269;15.941379310344544;13.387931034485234;18.157413793103572;0.43926720599980607;4.786722280938702
61.75;0.43137715334600557;0.0011312217194570137;0.43137715334600557;0.43137715334600557;56.14655172413438;984.0043103447961;3.2941981390259674;3.418171866447789;60.05948275862036;11.80905172413747;11.142758620689198;15.95172413793075;13.297413793105932;18.153017241379434;0.43944381010631317;4.789147856278397
61.800000000000004;0.42627938162421053;0.0011312217194570137;0.42627938162421053;0.42627938162421053;56.27586206896197;985.1551724137614;3.2853528312216493;3.415972157676838;60.0713793103445;11.825862068965057;11.159310344827128;15.962068965516956;13.20689655172663;18.148620689655296;0.4396204142128203;4.791573431618092
61.85;0.4211816099024146;0.0011312217194570137;0.4211816099024146;0.4211816099024146;56.40517241378956;986.306034482727;3.2765075234173313;3.4137724489058865;60.08327586206863;11.842672413792643;11.175862068965062;15.972413793103163;13.116379310347327;18.14422413793116;0.4397970183193274;4.793999006957787
61.900000000000006;0.41608383818061956;0.0011312217194570137;0.41608383818061956;0.41608383818061956;56.534482758617116;987.4568965516924;3.2676622156130133;3.411572740134935;60.095172413792774;11.859482758620226;11.192413793102991;15.982758620689369;13.02586206896801;18.13982758620702;0.4399736224258345;4.796424582297481
61.95;0.41098606645882363;0.0011312217194570137;0.41098606645882363;0.41098606645882363;56.6637931034447;988.6077586206579;3.2588169078086953;3.409373031363984;60.10706896551691;11.876293103447813;11.208965517240921;15.993103448275576;12.935344827588708;18.135431034482885;0.44015022653234165;4.798850157637176
62.0;0.4058882947370286;0.0011312217194570137;0.4058882947370286;0.4058882947370286;56.79310344827229;989.7586206896233;3.2499716000043755;3.4071733225930325;60.118965517241044;11.893103448275395;11.225517241378851;16.003448275861782;12.844827586209405;18.131034482758746;0.4403268306388488;4.801275732976871
62.050000000000004;0.40079052301523355;0.0011312217194570137;0.40079052301523355;0.40079052301523355;56.92241379309985;990.9094827585889;3.2411262922000574;3.404973613822081;60.130862068965186;11.909913793102982;11.242068965516781;16.013793103447988;12.754310344830103;18.126637931034608;0.4405034347453559;4.803701308316565
62.1;0.3956927512934376;0.0011312217194570137;0.3956927512934376;0.3956927512934376;57.05172413792744;992.0603448275542;3.2322809843957394;3.40277390505113;60.14275862068932;11.926724137930568;11.25862068965471;16.024137931034197;12.6637931034508;18.12224137931047;0.440680038851863;4.80612688365626
62.150000000000006;0.3905949795716426;0.0011312217194570137;0.3905949795716426;0.3905949795716426;57.181034482755024;993.2112068965196;3.2234356765914214;3.4005741962801785;60.154655172413456;11.943534482758151;11.27517241379264;16.0344827586204;12.573275862071497;18.11784482758633;0.4408566429583701;4.808552458995956
62.2;0.38549720784984665;0.0011312217194570137;0.38549720784984665;0.38549720784984665;57.31034482758258;994.3620689654852;3.2145903687871034;3.398374487509227;60.16655172413759;11.960344827585738;11.29172413793057;16.04482758620661;12.48275862069218;18.113448275862197;0.4410332470648773;4.81097803433565
62.25;0.3803994361280516;0.0011312217194570137;0.3803994361280516;0.3803994361280516;57.43965517241017;995.5129310344505;3.2057450609827853;3.396174778738276;60.17844827586173;11.977155172413324;11.3082758620685;16.055172413792814;12.392241379312878;18.10905172413806;0.4412098511713844;4.813403609675345
62.300000000000004;0.3753016644062557;0.0011312217194570137;0.3753016644062557;0.3753016644062557;57.56896551723776;996.6637931034161;3.1968997531784655;3.3939750699673246;60.19034482758587;11.993965517240907;11.32482758620643;16.06551724137902;12.301724137933576;18.10465517241392;0.44138645527789155;4.8158291850150405
62.35;0.37020389268446063;0.0011312217194570137;0.37020389268446063;0.37020389268446063;57.698275862065344;997.8146551723814;3.1880544453741475;3.3917753611963732;60.20224137931001;12.010775862068494;11.34137931034436;16.075862068965225;12.211206896554273;18.100258620689782;0.44156305938439866;4.818254760354735
62.400000000000006;0.3651061209626656;0.0011312217194570137;0.3651061209626656;0.3651061209626656;57.8275862068929;998.965517241347;3.1792091375698295;3.389575652425422;60.214137931034145;12.02758620689608;11.35793103448229;16.08620689655143;12.12068965517497;18.095862068965644;0.44173966349090577;4.82068033569443
62.45;0.36000834924086966;0.0011312217194570137;0.36000834924086966;0.36000834924086966;57.95689655172049;1000.1163793103124;3.1703638297655115;3.3873759436544706;60.22603448275828;12.044396551723663;11.37448275862022;16.09655172413764;12.030172413795654;18.091465517241506;0.44191626759741287;4.823105911034125
62.5;0.3549105775190746;0.0011312217194570137;0.3549105775190746;0.3549105775190746;58.08620689654808;1001.2672413792777;3.1615185219611934;3.3851762348835193;60.237931034482415;12.06120689655125;11.39103448275815;16.106896551723842;11.939655172416352;18.087068965517368;0.44209287170392003;4.825531486373819
62.550000000000004;0.3498128057972787;0.0011312217194570137;0.3498128057972787;0.3498128057972787;58.215517241375636;1002.4181034482433;3.1526732141568754;3.382976526112568;60.24982758620656;12.078017241378836;11.40758620689608;16.11724137931005;11.849137931037049;18.082672413793233;0.44226947581042714;4.827957061713514
62.6;0.34471503407548365;0.0011312217194570137;0.34471503407548365;0.34471503407548365;58.34482758620322;1003.5689655172087;3.1438279063525556;3.3807768173416166;60.26172413793069;12.094827586206419;11.424137931034013;16.127586206896257;11.758620689657747;18.078275862069095;0.4424460799169343;4.830382637053209
62.650000000000006;0.3396172623536877;0.0011312217194570137;0.3396172623536877;0.3396172623536877;58.47413793103081;1004.7198275861742;3.1349825985482376;3.3785771085706653;60.273620689654834;12.111637931034005;11.440689655171942;16.137931034482463;11.668103448278444;18.073879310344957;0.4426226840234414;4.832808212392903
62.7;0.3345194906318927;0.0011312217194570137;0.3345194906318927;0.3345194906318927;58.60344827585837;1005.8706896551396;3.1261372907439196;3.376377399799714;60.28551724137897;12.128448275861588;11.457241379309872;16.148275862068672;11.577586206899142;18.06948275862082;0.4427992881299485;4.835233787732598
62.75;0.32942171891009764;0.0011312217194570137;0.32942171891009764;0.32942171891009764;58.732758620685956;1007.0215517241052;3.1172919829396015;3.3741776910287626;60.297413793103104;12.145258620689175;11.473793103447802;16.158620689654875;11.487068965519825;18.06508620689668;0.4429758922364556;4.8376593630722935
62.800000000000004;0.3243239471883017;0.0011312217194570137;0.3243239471883017;0.3243239471883017;58.862068965513544;1008.1724137930705;3.1084466751352835;3.3719779822578113;60.30931034482724;12.162068965516761;11.490344827585732;16.168965517241084;11.396551724140522;18.060689655172546;0.4431524963429628;4.840084938411988
62.85;0.31922617546650667;0.0011312217194570137;0.31922617546650667;0.31922617546650667;58.99137931034113;1009.3232758620359;3.0996013673309637;3.36977827348686;60.32120689655138;12.178879310344344;11.506896551723662;16.17931034482729;11.30603448276122;18.056293103448404;0.4433291004494699;4.842510513751683
62.900000000000006;0.31412840374471074;0.0011312217194570137;0.31412840374471074;0.31412840374471074;59.12068965516869;1010.4741379310015;3.0907560595266457;3.3675785647159087;60.333103448275516;12.19568965517193;11.523448275861591;16.189655172413495;11.215517241381917;18.05189655172427;0.44350570455597704;4.844936089091378
62.95;0.3090306320229157;0.0011312217194570137;0.3090306320229157;0.3090306320229157;59.24999999999628;1011.6249999999668;3.0819107517223276;3.3653788559449573;60.34499999999965;12.212499999999517;11.539999999999521;16.1999999999997;11.125000000002615;18.04750000000013;0.44368230866248415;4.847361664431073
63.0;0.30393286030112066;0.0011312217194570137;0.30393286030112066;0.30393286030112066;59.379310344823864;1012.7758620689324;3.0730654439180096;3.363179147174006;60.35689655172379;12.2293103448271;11.556551724137451;16.210344827585907;11.034482758623312;18.043103448275993;0.44385891276899125;4.849787239770768
63.050000000000004;0.2988350885793247;0.0011312217194570137;0.2988350885793247;0.2988350885793247;59.50862068965142;1013.9267241378977;3.0642201361136916;3.3609794384030547;60.36879310344793;12.246120689654687;11.573103448275381;16.220689655172116;10.943965517243996;18.038706896551854;0.44403551687549836;4.852212815110462
63.1;0.2937373168575297;0.0011312217194570137;0.2937373168575297;0.2937373168575297;59.63793103447901;1015.0775862068633;3.0553748283093736;3.3587797296321034;60.38068965517206;12.262931034482273;11.58965517241331;16.231034482758318;10.853448275864693;18.034310344827716;0.4442121209820055;4.854638390450157
63.150000000000006;0.28863954513573375;0.0011312217194570137;0.28863954513573375;0.28863954513573375;59.7672413793066;1016.2284482758287;3.0465295205050538;3.356580020861152;60.3925862068962;12.279741379309856;11.60620689655124;16.241379310344527;10.76293103448539;18.02991379310358;0.4443887250885127;4.857063965789852
63.2;0.2835417734139387;0.0011312217194570137;0.2835417734139387;0.2835417734139387;59.896551724134156;1017.379310344794;3.0376842127007357;3.3543803120902007;60.40448275862034;12.296551724137442;11.62275862068917;16.251724137930733;10.672413793106088;18.025517241379443;0.4445653291950198;4.8594895411295465
63.25;0.2784440016921428;0.0011312217194570137;0.2784440016921428;0.2784440016921428;60.02586206896174;1018.5301724137596;3.0288389048964177;3.3521806033192494;60.416379310344475;12.313362068965025;11.6393103448271;16.26206896551694;10.581896551726786;18.021120689655305;0.4447419333015269;4.861915116469241
63.300000000000004;0.27334622997034774;0.0011312217194570137;0.27334622997034774;0.27334622997034774;60.15517241378933;1019.681034482725;3.0199935970920997;3.349980894548298;60.42827586206862;12.330172413792612;11.65586206896503;16.272413793103148;10.491379310347469;18.016724137931167;0.444918537408034;4.864340691808936
63.35;0.2682484582485527;0.0011312217194570137;0.2682484582485527;0.2682484582485527;60.28448275861692;1020.8318965516905;3.0111482892877817;3.3477811857773467;60.44017241379275;12.346982758620198;11.67241379310296;16.28275862068935;10.400862068968166;18.01232758620703;0.4450951415145411;4.866766267148631
63.400000000000006;0.26315068652675677;0.0011312217194570137;0.26315068652675677;0.26315068652675677;60.413793103444476;1021.9827586206559;3.002302981483462;3.3455814770063954;60.45206896551689;12.363793103447781;11.688965517240893;16.29310344827556;10.310344827588864;18.00793103448289;0.44527174562104826;4.869191842488326
63.45;0.25805291480496173;0.0011312217194570137;0.25805291480496173;0.25805291480496173;60.54310344827206;1023.1336206896215;2.993457673679144;3.343381768235444;60.46396551724102;12.380603448275368;11.705517241378823;16.303448275861765;10.219827586209561;18.003534482758752;0.4454483497275554;4.871617417828021
63.5;0.2529551430831658;0.0011312217194570137;0.2529551430831658;0.2529551430831658;60.67241379309965;1024.2844827585868;2.984612365874826;3.3411820594644928;60.475862068965164;12.397413793102954;11.722068965516753;16.31379310344797;10.129310344830259;17.999137931034618;0.44562495383406253;4.874042993167716
63.550000000000004;0.24785737136137076;0.0011312217194570137;0.24785737136137076;0.24785737136137076;60.80172413792721;1025.4353448275522;2.975767058070508;3.3389823506935414;60.4877586206893;12.414224137930537;11.738620689654683;16.324137931034176;10.038793103450956;17.99474137931048;0.44580155794056964;4.876468568507411
63.6;0.24275959963957483;0.0011312217194570137;0.24275959963957483;0.24275959963957483;60.9310344827548;1026.5862068965178;2.9669217502661898;3.33678264192259;60.49965517241343;12.431034482758124;11.755172413792613;16.334482758620382;9.94827586207164;17.99034482758634;0.44597816204707674;4.878894143847106
63.650000000000006;0.2376618279177798;0.0011312217194570137;0.2376618279177798;0.2376618279177798;61.060344827582384;1027.737068965483;2.9580764424618717;3.334582933151639;60.511551724137576;12.44784482758571;11.771724137930542;16.34482758620659;9.857758620692337;17.985948275862203;0.44615476615358385;4.8813197191868
63.7;0.23256405619598475;0.0011312217194570137;0.23256405619598475;0.23256405619598475;61.18965517240994;1028.8879310344487;2.949231134657552;3.3323832243806875;60.52344827586171;12.464655172413293;11.788275862068472;16.355172413792793;9.767241379313035;17.981551724138065;0.446331370260091;4.883745294526495
63.75;0.22746628447418882;0.0011312217194570137;0.22746628447418882;0.22746628447418882;61.31896551723753;1030.038793103414;2.940385826853234;3.330183515609736;60.535344827585845;12.48146551724088;11.804827586206402;16.365517241379003;9.676724137933732;17.977155172413926;0.44650797436659817;4.88617086986619
63.800000000000004;0.22236851275239378;0.0011312217194570137;0.22236851275239378;0.22236851275239378;61.44827586206512;1031.1896551723796;2.931540519048916;3.327983806838785;60.54724137930998;12.498275862068466;11.821379310344332;16.37586206896521;9.58620689655443;17.97275862068979;0.4466845784731053;4.888596445205884
63.85;0.21727074103059785;0.0011312217194570137;0.21727074103059785;0.21727074103059785;61.577586206892676;1032.340517241345;2.922695211244598;3.3257840980678335;60.55913793103412;12.515086206896049;11.837931034482262;16.386206896551414;9.495689655175127;17.968362068965654;0.4468611825796124;4.891022020545579
63.900000000000006;0.2121729693088028;0.0011312217194570137;0.2121729693088028;0.2121729693088028;61.70689655172026;1033.4913793103103;2.91384990344028;3.323584389296882;60.57103448275826;12.531896551723635;11.854482758620192;16.396551724137623;9.40517241379581;17.963965517241515;0.4470377866861195;4.893447595885275
63.95;0.20707519758700776;0.0011312217194570137;0.20707519758700776;0.20707519758700776;61.83620689654785;1034.642241379276;2.90500459563596;3.321384680525931;60.5829310344824;12.548706896551218;11.871034482758121;16.406896551723825;9.314655172416508;17.959568965517377;0.44721439079262665;4.895873171224969
64.0;0.20197742586521183;0.0011312217194570137;0.20197742586521183;0.20197742586521183;61.96551724137544;1035.7931034482413;2.896159287831642;3.3191849717549795;60.594827586206534;12.565517241378805;11.887586206896051;16.417241379310035;9.224137931037205;17.95517241379324;0.44739099489913375;4.898298746564664
64.05;0.1968796541434159;0.0011312217194570137;0.1968796541434159;0.1968796541434159;62.094827586203024;1036.9439655172068;2.887313980027322;3.3169852629840277;60.60672413793067;12.582327586206391;11.904137931033985;16.427586206896244;9.133620689657889;17.9507758620691;0.4475675990056409;4.9007243219043595
64.10000000000001;0.19178188242161998;0.0011312217194570137;0.19178188242161998;0.19178188242161998;62.22413793103061;1038.0948275861724;2.878468672223004;3.3147855542130764;60.61862068965481;12.599137931033978;11.920689655171914;16.437931034482446;9.043103448278586;17.946379310344962;0.447744203112148;4.903149897244054
64.15;0.18668411069982493;0.0011312217194570137;0.18668411069982493;0.18668411069982493;62.35344827585817;1039.2456896551378;2.869623364418686;3.312585845442125;60.630517241378946;12.615948275861564;11.937241379309844;16.448275862068655;8.952586206899284;17.941982758620824;0.4479208072186551;4.905575472583749
64.2;0.1815863389780299;0.0011312217194570137;0.1815863389780299;0.1815863389780299;62.48275862068576;1040.3965517241033;2.860778056614368;3.3103861366711738;60.64241379310308;12.632758620689147;11.953793103447774;16.45862068965486;8.862068965519967;17.93758620689669;0.4480974113251623;4.9080010479234435
64.25;0.17648856725623396;0.0011312217194570137;0.17648856725623396;0.17648856725623396;62.612068965513345;1041.5474137930687;2.85193274881005;3.3081864279002224;60.65431034482722;12.649568965516734;11.970344827585704;16.468965517241067;8.771551724140664;17.93318965517255;0.44827401543166945;4.910426623263138
64.3;0.17139079553443892;0.0011312217194570137;0.17139079553443892;0.17139079553443892;62.7413793103409;1042.6982758620343;2.843087441005732;3.305986719129271;60.66620689655136;12.66637931034432;11.986896551723634;16.479310344827272;8.681034482761362;17.928793103448413;0.44845061953817655;4.912852198602833
64.35000000000001;0.166293023812643;0.0011312217194570137;0.166293023812643;0.166293023812643;62.87068965516849;1043.8491379309996;2.8342421332014123;3.30378701035832;60.67810344827549;12.683189655171903;12.003448275861563;16.489655172413478;8.59051724138206;17.924396551724275;0.44862722364468366;4.9152777739425275
64.4;0.16119525209084795;0.0011312217194570137;0.16119525209084795;0.16119525209084795;62.99999999999608;1044.999999999965;2.8253968253970942;3.3015873015873685;60.68999999999963;12.69999999999949;12.019999999999493;16.499999999999687;8.500000000002757;17.920000000000137;0.44880382775119076;4.917703349282223
64.45;0.1810113055625493;0.0011312217194570137;0.1810113055625493;0.1810113055625493;69.29999999980828;1137.5499999971798;2.7515873015895522;3.284920634921143;63.03899999992882;12.070000000019263;11.384000000019455;15.480000000031168;8.934999999986758;17.243500000020504;0.4350031091846027;4.814614633896696
64.5;0.20082735903500648;0.0011312217194570137;0.20082735903500648;0.20082735903500648;75.59999999980755;1230.0999999971682;2.6777777777800225;3.268253968254477;65.38799999992852;11.440000000019268;10.748000000019374;14.460000000031187;9.369999999986703;16.567000000020585;0.42120239061759435;4.711525918507959
64.55;0.22064341250746722;0.0011312217194570137;0.22064341250746722;0.22064341250746722;81.89999999980773;1322.649999997171;2.603968253970507;3.251587301587808;67.73699999992868;10.810000000019386;10.112000000019407;13.440000000031205;9.804999999986649;15.890500000020666;0.4074016720505824;4.6084372031192515
64.60000000000001;0.2404594659799244;0.0011312217194570137;0.2404594659799244;0.2404594659799244;88.199999999807;1415.199999997174;2.5301587301609914;3.234920634921142;70.08599999992839;10.18000000001939;9.47600000001944;12.420000000031223;10.239999999986708;15.214000000020633;0.3936009534835705;4.505348487730515
64.65;0.2602755194523816;0.0011312217194570137;0.2602755194523816;0.2602755194523816;94.49999999980719;1507.7499999971624;2.4563492063514616;3.2182539682544764;72.4349999999281;9.550000000019395;8.840000000019472;11.400000000031241;10.674999999986653;14.537500000020714;0.37980023491655857;4.402259772341779
64.7;0.2800915729248423;0.0011312217194570137;0.2800915729248423;0.2800915729248423;100.79999999980646;1600.2999999971653;2.382539682541946;3.2015873015878107;74.78399999992826;8.9200000000194;8.204000000019505;10.38000000003126;11.109999999986599;13.861000000020681;0.3659995163495502;4.299171056953043
64.75;0.29718893029083837;0.0011312217194570137;0.29718893029083837;0.29718893029083837;103.70608695664123;1643.2382608712942;2.3593798449588377;3.1923250999083477;76.04634782611492;8.543826086952464;7.862434782601099;9.821043478249692;11.404173913043094;13.503704347817461;0.3590901034947702;4.243825025186965
64.8;0.3088488954431643;0.0011312217194570137;0.3088488954431643;0.3088488954431643;99.82434782620658;1586.9530434799963;2.4375193798425556;3.1978718282053284;75.13539130437584;8.67530434782202;8.109739130427158;10.184173913032282;11.416695652173528;13.784817391295746;0.36596330206636196;4.283964360679356
64.85000000000001;0.32050886059548844;0.0011312217194570137;0.32050886059548844;0.32050886059548844;95.94260869577192;1530.6678260886983;2.5156589147262736;3.2034185565023092;74.22443478263676;8.806782608691577;8.357043478253217;10.547304347814872;11.429217391303963;14.065930434773975;0.37283650063795193;4.324103696171747
64.9;0.33216882574781437;0.0011312217194570137;0.33216882574781437;0.33216882574781437;92.06086956533727;1474.3826086974004;2.5937984496099915;3.20896528479929;73.31347826089768;8.938260869561134;8.604347826079277;10.910434782597463;11.441739130434394;14.347043478252203;0.37970969920954367;4.364243031664131
64.95;0.3438287909001403;0.0011312217194570137;0.3438287909001403;0.3438287909001403;88.17913043490353;1418.0973913061025;2.6719379844937095;3.2145120130962708;72.4025217391586;9.06973913043069;8.851652173905336;11.273565217380053;11.454260869564829;14.628156521730432;0.38658289778113364;4.404382367156522
65.0;0.35548875605246444;0.0011312217194570137;0.35548875605246444;0.35548875605246444;84.29739130446887;1361.81217391479;2.750077519377413;3.2200587413932515;71.49156521741952;9.201217391300247;9.098956521731452;11.636695652162643;11.466782608695263;14.909269565208717;0.3934560963527236;4.444521702648906
65.05;0.36714872120479036;0.0011312217194570137;0.36714872120479036;0.36714872120479036;80.41565217403422;1305.5269565234921;2.828217054261131;3.2256054696902323;70.58060869568044;9.332695652169804;9.346260869557511;11.999826086945234;11.479304347825698;15.190382608686946;0.40032929492431535;4.484661038141297
65.10000000000001;0.3788086863571145;0.0011312217194570137;0.3788086863571145;0.3788086863571145;76.53391304359957;1249.2417391321942;2.906356589144849;3.231152197987213;69.66965217394136;9.46417391303936;9.59356521738357;12.362956521727824;11.491826086956133;15.471495652165174;0.4072024934959053;4.524800373633681
65.15;0.39046865150944043;0.0011312217194570137;0.39046865150944043;0.39046865150944043;72.65217391316492;1192.9565217408963;2.984496124028567;3.236698926284193;68.75869565220228;9.595652173908917;9.84086956520963;12.726086956510414;11.504347826086567;15.75260869564346;0.41407569206749706;4.564939709126072
65.2;0.4021286166617646;0.0011312217194570137;0.4021286166617646;0.4021286166617646;68.77043478273026;1136.6713043495838;3.062635658912285;3.2422456545811738;67.8477391304632;9.727130434778474;10.088173913035746;13.089217391293005;11.516869565216998;16.033721739121688;0.420948890639087;4.605079044618456
65.25;0.4137885818140905;0.0011312217194570137;0.4137885818140905;0.4137885818140905;64.88869565229561;1080.386086958286;3.140775193796003;3.2477923828781545;66.93678260872412;9.85860869564803;10.335478260861805;13.452347826075595;11.529391304347433;16.314834782599917;0.427822089210677;4.6452183801108475
65.3;0.42544854696641465;0.0011312217194570137;0.42544854696641465;0.42544854696641465;61.00695652186096;1024.100869566988;3.218914728679721;3.2533391111751353;66.02582608698503;9.990086956517587;10.582782608687864;13.815478260858185;11.541913043477868;16.595947826078145;0.43469528778226874;4.6853577156032316
65.35000000000001;0.4371085121187406;0.0011312217194570137;0.4371085121187406;0.4371085121187406;57.12521739142721;967.81565217569;3.297054263563439;3.258885839472116;65.11486956524595;10.121565217387172;10.830086956513924;14.178608695640776;11.554434782608302;16.87706086955643;0.4415684863538587;4.725497051095623
65.4;0.4487684772710665;0.0011312217194570137;0.4487684772710665;0.4487684772710665;53.24347826099256;911.5304347843921;3.3751937984471425;3.264432567769097;64.20391304350687;10.253043478256728;11.077391304339983;14.541739130423366;11.566956521738737;17.15817391303466;0.44844168492545045;4.765636386588007
65.45;0.46042844242339065;0.0011312217194570137;0.46042844242339065;0.46042844242339065;49.36173913055791;855.2452173930797;3.4533333333308605;3.2699792960660776;63.29295652176779;10.384521739126285;11.324695652166099;14.9048695652059;11.579478260869168;17.439286956512888;0.4553148834970404;4.805775722080398


==> data/5-l2-c3.csv <==
idx;sim;cnt;upper;lower;sentences;words;nouns;verbs;fleschs;smogs;colemans;aris;linsears;gfs;wrdcnts;mwl
0.0;0.8771180281236813;1.0;0.9978885650634766;0.7065034359693527;62.31269349845201;910.5552115583075;2.8074703905103355;3.1035401211443956;62.598462332301324;10.418369453044377;9.72243550051601;16.827760577915363;11.144590689095342;18.735541795665643;0.4367338665207556;4.485122656986008
0.05;0.8647763891258161;1.0;0.9919490060385536;0.6814117710227552;61.80528776570317;900.8939195303416;2.8081231972172827;3.1001138663821908;62.44415172574697;10.404090778367278;9.746442953861461;16.920781555283053;11.156635626994097;18.81710393752434;0.4390718449985907;4.488731322119453
0.1;0.8564461924434621;1.0;0.9890305903985007;0.6703193905835633;61.59083839081672;897.5996996352384;2.8142558594390623;3.1085728077955683;62.411260665715695;10.392500287968863;9.748109948247443;16.940774054051122;11.179737281726922;18.839912956856548;0.4399115336001422;4.488542167906186
0.15000000000000002;0.8503819769076476;1.0;0.9857747549047837;0.6661456114602389;61.5349721247623;896.1643141452536;2.8113959708032183;3.10089311684312;62.46994412315667;10.381463756668104;9.759264874245549;16.911423023238846;11.158628082845206;18.81441124206981;0.4403222728982787;4.49009863452699
0.2;0.8447966028218195;1.0;0.9832364022731781;0.663261130757625;61.67911220415792;897.6925060627137;2.8082811231054974;3.0928563665545084;62.474759423208546;10.374642340825627;9.767132997426632;16.89949657881267;11.145875077319294;18.798309704823662;0.440188436281024;4.491364134984772
0.25;0.8399362599242298;1.0;0.9814794287085533;0.66274960377253;61.6852200944963;896.9192118429282;2.807348159494202;3.088894547894831;62.43927869669804;10.379971646019175;9.77972034913751;16.907268296444173;11.123098000195597;18.801272093798573;0.4403149983000584;4.493288566613324
0.30000000000000004;0.8347568640991725;1.0;0.9778118759393692;0.6543335524436674;61.76733732753741;897.4033359888798;2.8063963895320025;3.0841169392147347;62.46621537289562;10.379123570288428;9.783166753369803;16.886537856087717;11.121010615180452;18.784455059376075;0.4402574753448217;4.4939912610850286
0.35000000000000003;0.8294865063706423;1.0;0.976240798830986;0.6479433546774089;62.07389351057866;900.1913007185572;2.8043955959469575;3.0770216941188946;62.46351464577826;10.380932459069122;9.79058804941859;16.882476534256234;11.121922560568104;18.780216073239895;0.44033039699115883;4.495197991455954
0.4;0.8245866826611302;1.0;0.9751180946888959;0.633466674731328;62.137941974120224;900.1072351644729;2.802602290548945;3.0726764890643254;62.47089616645422;10.38472513838407;9.793779462508542;16.8744947351364;11.122303112880246;18.77310060135376;0.44038653519068904;4.495815339132744
0.45;0.8200430427096695;1.0;0.9731478646450245;0.6184081023012532;62.25165339355586;900.7532485949079;2.8009620841314105;3.0695778516866503;62.497383595664665;10.387944274225259;9.796306596107527;16.856528624163264;11.116855641899626;18.756729817546418;0.4402960931533603;4.496308998311368
0.5;0.8159210824897503;1.0;0.970405966137264;0.6155916893788622;62.36222608253192;901.253761949402;2.8001941050044277;3.0661623084078538;62.57064414411857;10.393958564555334;9.801470720803652;16.815189967715735;11.113705327496604;18.721277471411103;0.44031404608216684;4.497332410238957
0.55;0.8120133930489098;1.0;0.9684460024744672;0.605322837177664;62.49562558944509;902.0075417519743;2.8006898481283398;3.0633807505952815;62.65313359717472;10.402081998655074;9.808054615930834;16.765892341808026;11.115502030752447;18.680440375559392;0.4402923363930428;4.498644867856281
0.6000000000000001;0.8083489889309189;1.0;0.9671985336712429;0.5988553264777748;62.5808164800718;902.5379886354077;2.8011160067079026;3.060891383364659;62.71681747709345;10.412557253653324;9.817248021248004;16.722606908013326;11.120598843617412;18.644432766172965;0.4403328643502047;4.500089918608323
0.65;0.8048705513679731;1.0;0.9667819951261792;0.5958876716117931;62.64872683521537;902.9150143489875;2.8008249164663805;3.0581771252002805;62.786551058400754;10.422648206439172;9.826368257820393;16.67862889044602;11.124172812296216;18.607757349164288;0.4403808018114185;4.501465760172042
0.7000000000000001;0.8017692948999815;1.0;0.9647014528512955;0.5865608119371424;62.75343390155318;903.7707263948536;2.799992970437552;3.0560862540779614;62.86151920051701;10.427261758453334;9.832950963972714;16.6395970302588;11.125555127384986;18.57289025609776;0.4402904070186293;4.502434173208138
0.75;0.7989434982947292;1.0;0.9638469132640426;0.576089454860783;62.91523396593547;905.2515933716047;2.7992146459591085;3.054979689182016;62.93696275945534;10.429342260234133;9.83745352750008;16.602270769492463;11.12682472714623;18.53862317926647;0.4401530178001863;4.50326619454726
0.8;0.7963027028718653;1.0;0.9635825342982043;0.578304914107572;63.040571060479024;906.7306437109283;2.799020321385984;3.05529042651554;63.031560373655005;10.429724327003143;9.840107936321282;16.554876147372564;11.116970319615788;18.49675299059252;0.44001559478267205;4.503840170982237
0.8500000000000001;0.7936720216592826;1.0;0.9631894646095229;0.5776359583588614;63.077730734477385;907.5407749627645;2.8015877749907983;3.0616827717428454;63.105518457110094;10.425801216747173;9.839611206328145;16.520535071561053;11.09978606340647;18.467358367783746;0.43993731268437597;4.5040592712822045
0.9;0.7912262728132572;1.0;0.9623853519875952;0.5710718929767609;63.12660034770917;908.607751047362;2.8041169592641935;3.0684388109912484;63.1982512015906;10.419525338288338;9.837319779987004;16.476983109294515;11.081253167758533;18.43070845834689;0.4397841717815916;4.504116313445781
0.9500000000000001;0.7888493219472296;1.0;0.9607432307675481;0.5728271499276161;63.16781293488078;909.5645835871045;2.8064913757460506;3.0752419181844513;63.27076732789704;10.411901025651385;9.835181226141142;16.44126112190616;11.063703787822563;18.401048730592095;0.43964379635401196;4.504174878738234
1.0;0.7864966679921174;1.0;0.9590129964053631;0.5639333770825312;63.18317373877349;910.3015257450721;2.8090773899299943;3.0821821336675708;63.32631691361985;10.404343549146304;9.833630402723477;16.41381821129538;11.051267635906292;18.378273715084557;0.4394785661755364;4.504244218748288
1.05;0.7841092070357296;1.0;0.9575707527498405;0.5602822341024876;63.18382343967939;910.6344754153781;2.811470428053484;3.087762942253834;63.35301286967284;10.397358772458851;9.834282940709551;16.397992883323365;11.043910860475583;18.365628663514308;0.43938317604775523;4.504524094372737
1.1;0.7819237134912632;1.0;0.9563914800365907;0.563454761655495;63.14153108135482;910.3993359598155;2.814853783379698;3.0933975641285625;63.34177150432954;10.395140380376132;9.838183448515782;16.39820518493183;11.03765477088329;18.366766331164108;0.4394286362329613;4.505060960452414
1.1500000000000001;0.7797555908772439;1.0;0.9558376459912821;0.5556667095837108;62.97421507297354;908.7199761444074;2.8155099556499192;3.0924005163860344;63.362518171983;10.39108025646934;9.843494652553634;16.38454222158379;11.018748179459534;18.35981468744694;0.4398470061760257;4.505274140891365
1.2000000000000002;0.7776219845970549;1.0;0.9542580870064822;0.5462412233314207;62.90947310089176;908.1053938975757;2.8166366893439534;3.092101456553816;63.37190788246852;10.392480759437328;9.8493200471847;16.37059989827626;11.011170723370405;18.350257379326827;0.44000135549147656;4.506034378744757
1.25;0.775576990137042;1.0;0.9531852589941119;0.5455345737483399;62.83785910919212;907.2487129141666;2.8175301583027377;3.091825634292061;63.367266640680356;10.39235779503416;9.854734391384985;16.36223615281539;11.002163840309949;18.345412348548432;0.44018262280567544;4.506777481189492
1.3;0.7736332009008403;1.0;0.9526294302649614;0.546104568701524;62.730237052606896;905.4794427661811;2.8176271755048155;3.089942316320713;63.34281981521259;10.391970824148249;9.86221026809305;16.364035054663677;10.990465295469402;18.349823972220346;0.4405418572828762;4.50785801213864
1.35;0.7714087923667077;1.0;0.9511854984732562;0.5353112018534115;62.570369668010194;902.9462299374043;2.817651486261071;3.087345391421337;63.30031757237033;10.395891413464135;9.874266019416147;16.373806626327088;10.993244150180798;18.36134245590384;0.44119912799578626;4.509669168427963
1.4000000000000001;0.7694654058818523;1.0;0.9501995651105059;0.5353546285724476;62.49827490170989;901.189777203105;2.816678042043694;3.084362843955636;63.293131762607544;10.397837387660411;9.880455422427866;16.36724163135241;10.989688493073505;18.359533430345767;0.4414830171365518;4.510559937430814
1.4500000000000002;0.7675939247281542;1.0;0.9505674896871343;0.5460351239582734;62.438113271108016;899.6528304352477;2.8159455865153995;3.0817458734695804;63.310040047309165;10.398106300109205;9.885751889861249;16.35100239094926;10.98729889902222;18.34895430189289;0.44171560998576387;4.511450130136675
1.5;0.7659604784126929;1.0;0.9493674522595396;0.5457225426041008;62.39297055430352;898.5286094695357;2.8146235819967544;3.0792919638940153;63.332532942206626;10.396872700110508;9.890796583060835;16.3343187887809;10.984662248816452;18.3373932209141;0.4418452119440218;4.512296002963345
1.55;0.764401037363773;1.0;0.9492914040036707;0.5459457429415447;62.310955587620285;896.8346843987861;2.8123959451805347;3.075534362788013;63.357851239520194;10.395658891168788;9.897132661387113;16.319090103216222;10.979455088871205;18.327691571237093;0.44204859676379116;4.513286543303733
1.6;0.7628530071701247;1.0;0.9496338808164324;0.5416996376976981;62.19047991172883;894.6534336776065;2.8096802423321985;3.072027213092701;63.38398455052615;10.393312204849572;9.90393350332718;16.30952003959322;10.966465871289877;18.32335634237101;0.44235694310424956;4.514226699913575
1.6500000000000001;0.7614384563714178;1.0;0.94823369383812;0.5418636992662437;62.025545044150036;892.2045390204285;2.8087449902618773;3.0723371719942527;63.43483605772904;10.394221367970754;9.89767370413861;16.286971778162535;10.964610313470999;18.3101096249109;0.44263553384379856;4.513617801341616
1.7000000000000002;0.7596988577917864;1.0;0.947703226557607;0.5470206514000893;61.82431316814604;889.3215296965567;2.808240708159628;3.0742924715567277;63.49039913158634;10.402130755303133;9.885313336601053;16.25670033225768;10.945885390468726;18.29110149471658;0.44294088484093014;4.512448747344175
1.75;0.7579657540114004;1.0;0.9472871701321239;0.5427622171965512;61.72140724717247;887.3953113468378;2.8064853728768018;3.0722369796458704;63.5246495034556;10.403286717100658;9.888424093400815;16.236830524270278;10.94528190616644;18.27864022308499;0.44326346829669694;4.513204206025271
1.8;0.7563408279290197;1.0;0.944699559562529;0.5403555441986431;61.704828523988574;886.5107148678169;2.8046600759424454;3.068608693515792;63.55845363799231;10.405175067307939;9.894790804852297;16.2168922378602;10.946885319502814;18.262921743280458;0.4434066850178224;4.514391408438475
1.85;0.7546871632641157;1.0;0.9400785755521306;0.5371283607049421;61.68143197728869;885.8426896202801;2.8036389907767374;3.0658495109622605;63.57637481215073;10.414696167225928;9.900381476307775;16.205290279601332;10.944273215915015;18.25221647355162;0.44340979613679626;4.515492070492226
1.9000000000000001;0.7533376683269645;1.0;0.942934296254454;0.5352702035158688;61.68101746415949;885.8188546343243;2.803271040542043;3.0653389864118643;63.56550031719346;10.431170079699864;9.902379840550825;16.2122211059829;10.937499585144707;18.25421370589686;0.44316210602573397;4.515927920650228
1.9500000000000002;0.7520096496753296;1.0;0.9434768092529527;0.5277888121034793;61.659276517363296;885.4912647718645;2.801849095657441;3.064505187880937;63.555915570259664;10.43295228852832;9.906575989511047;16.21505999067575;10.940245956075197;18.25702118601941;0.4432733834612151;4.516601120103828
2.0;0.7507448214202105;1.0;0.9426935988443869;0.5224398751432698;61.60482815044569;884.3712829277358;2.7998857130587957;3.061644779293494;63.558559191673126;10.433791706803557;9.912818283183205;16.208535561788075;10.939302145512224;18.25351482882517;0.4435837520885894;4.517731267088248
2.0500000000000003;0.7498866293269163;1.0;0.9418694112788547;0.5205163926418339;61.546007440485006;883.4169229188118;2.7994596289231146;3.059027495826399;63.56204486973327;10.437692064907505;9.92240932675769;16.20438116734844;10.933255058369449;18.251490150821947;0.44390479059370314;4.518902109527234
2.1;0.7489459098069503;1.0;0.9424463280222632;0.5221970704468819;61.406551969295776;881.1601055776608;2.7985995078791652;3.0549630756670414;63.536192454086894;10.446924834898086;9.935787309090712;16.212792922651307;10.92163430280569;18.261790564884635;0.44452700838528375;4.520418482320296
2.15;0.7481354347072262;1.0;0.942166302948431;0.520226791230115;61.29629881940469;879.3754557850735;2.7978288400317672;3.050947907436308;63.50880707730821;10.454988847130101;9.94819250104752;16.223367173632642;10.914664672504617;18.273254064785792;0.4450834611562217;4.521726499513736
2.2;0.7474743742305454;1.0;0.9421553542893943;0.5243459706843803;61.254649429886946;878.7881002363551;2.79717461164983;3.0485278010749006;63.490230283376086;10.46104634241425;9.958930917324333;16.231289999697516;10.911079359266772;18.280065783257527;0.44534039306203305;4.522779581229412
2.25;0.7467193465187013;1.0;0.9405494410740701;0.5259331930699811;61.24750192356626;878.7584702175939;2.7962672832798927;3.0469086089167825;63.48321766772559;10.464111117359108;9.966819767801152;16.23388664011748;10.915966886698243;18.28111633548481;0.445390847913646;4.523556425826623
2.3000000000000003;0.746100293037017;1.0;0.939509931123919;0.5243471810476622;61.2841756315965;879.1083014695254;2.795538557023686;3.0447923600274485;63.485610399853755;10.465470308712193;9.972324716806975;16.230498401734195;10.92563156062183;18.27720349520263;0.44537030785711645;4.524122761673094
2.35;0.7456234136595158;1.0;0.9396423661177381;0.5249175913631917;61.338179329920415;879.5780401485831;2.7943586080225797;3.042221406005743;63.502978513281356;10.465483910910583;9.975629945271875;16.22152754215363;10.947432368569848;18.268826054114186;0.4452857585921077;4.524387598004951
2.4000000000000004;0.7452302622992034;1.0;0.9388057683643543;0.5270429114019612;61.38516505446438;879.8969353888375;2.792793189039835;3.039402172572753;63.5279011933757;10.463549811109795;9.977650435283444;16.210790757328297;10.982337286282549;18.259037968338866;0.4452283528588018;4.524481207480208
2.45;0.7448269542674222;1.0;0.9386177172860768;0.5295671447003844;61.421775259740116;880.0248061305202;2.791589996190557;3.0365379950998985;63.53864169884625;10.46228999603252;9.982989245497636;16.203067941985513;10.986469397056071;18.2527130660271;0.44536152675955715;4.525116060421869
2.5;0.7445427920377831;1.0;0.9369072764621753;0.5322563142981378;61.45154161382393;880.1740404659187;2.790861014503163;3.034050100970356;63.548786817980265;10.460718512302861;9.98772937576926;16.195715276471976;10.992056493516136;18.246894474273926;0.4455255400321203;4.525685015724447
2.5500000000000003;0.7444005895239385;1.0;0.9363683209355389;0.5318303714587862;61.49731985288153;880.6188896617251;2.790345067445376;3.031884897294334;63.56207827173081;10.456643103250336;9.98971585534232;16.18867005593008;10.994892908284656;18.241351599940852;0.4456165355648697;4.525805964924908
2.6;0.7440639219235928;1.0;0.9354905387983213;0.5341018651212965;61.5111369488289;880.7501043083389;2.789409252499072;3.030038548435119;63.57071371915091;10.452027380868717;9.990716163420613;16.183325997450435;10.99722003403603;18.238140798172598;0.4457603225698643;4.525825276489744
2.6500000000000004;0.7435233009732929;1.0;0.9356399107418486;0.530528471024046;61.50443885365584;880.5290438961749;2.7879969372427746;3.0280540533512443;63.58102500092349;10.446683414135713;9.990434185618481;16.17572895216307;10.999875363976837;18.234059910221482;0.44594167761446896;4.525719652207262
2.7;0.7428705673996361;1.0;0.9348300640334452;0.5290450567675075;61.450161823116304;880.3014767978289;2.789608576919144;3.0271794291701863;63.6010830005868;10.444462791072244;9.984900839407196;16.161400887580687;10.997825559868579;18.23115478496444;0.44628744860006664;4.525443718003231
2.75;0.7420327107575166;1.0;0.9335300605114244;0.5234457724860737;61.401973005271536;880.3254453996151;2.7927317524599906;3.027172159923595;63.733117554755474;10.443296103544391;9.973401392422579;16.09270442205525;10.99476844922651;18.185296362412448;0.44651184410068606;4.524360940824122
2.8000000000000003;0.7416332154636741;1.0;0.9323559537600569;0.5247416960921574;61.43936476794781;881.7658996444534;2.7949225790676775;3.028979938581429;63.8891632448693;10.4497823732436;9.969255658679714;16.009913484949756;10.985988638424821;18.120420366319678;0.4462969202569144;4.524185375882701
2.85;0.7404041453482769;1.0;0.9296254322481278;0.5235667518669344;61.39150246883448;881.0079495502325;2.7962124994267064;3.0289231349914365;63.892548709653475;10.45439660515953;9.968673287584032;16.007113756708602;10.980831950401837;18.120942808599242;0.44626710703993866;4.52457030549289
2.9000000000000004;0.739939954716349;1.0;0.9264026622108201;0.5162807703018197;61.42937951167826;882.1019339769575;2.797378345847888;3.0298516709904746;63.9020832758931;10.455895085654314;9.968001099416137;16.003161866635473;10.987511095550033;18.116228953443642;0.4459389863628561;4.5245808912500936
2.95;0.7398817267566515;1.0;0.923987008028609;0.5211556586330379;61.4735617237465;883.0911502910685;2.7978393473326237;3.029591984892206;63.90321038191941;10.456435894780677;9.973454025834505;16.00135730599531;10.992322460574353;18.114031176346437;0.44576305290346696;4.52524215531667
3.0;0.7396545479385255;1.0;0.9236557840059201;0.5250828765399221;61.491732025517386;883.2521203801908;2.796984787891123;3.028865344428533;63.947113749369365;10.449343826715902;9.973281454124722;15.98002086467607;10.986722113602228;18.095639614633694;0.4456787836789996;4.525228964140028
3.0500000000000003;0.7392237404919225;1.0;0.9220176689193066;0.5258683746214956;61.43338140303693;881.7584925854427;2.7947617509973677;3.0264618626081483;63.92209384716138;10.438838027415082;9.972498309713048;15.991564051208233;10.986112047857192;18.106076591483713;0.44588739121136;4.525212638281205
3.1;0.7386593745672357;1.0;0.9221692616267809;0.5291109492744851;61.34249827267563;879.9434274634083;2.793870238696733;3.0242350955643182;63.7657993357288;10.434642987571298;9.975400679771072;16.05998015616211;10.99021884523494;18.163040731667994;0.44620854776743507;4.525665737161848
3.1500000000000004;0.7382001289954812;1.0;0.9231654398520537;0.527566972975698;61.28798197511385;878.5982239708443;2.7933907000072455;3.022674540033534;63.61380527223343;10.428758640509967;9.976025274228318;16.127545213554022;10.994355388637436;18.219405443495162;0.44645219143934267;4.525747833718209
3.2;0.7380147263608501;1.0;0.9224595126665036;0.5264350114499816;61.270061373848755;878.0066918000092;2.7937891861796045;3.0228263992269775;63.56770481215651;10.42380798681298;9.974898852774436;16.145727543342037;10.997437481362685;18.23666463627588;0.4465928525426806;4.525697926250427
3.25;0.7378766048097534;1.0;0.9212224575298094;0.528125936935774;61.30988793127186;879.5419928039348;2.7947140913454134;3.0265428328711574;63.64057405552384;10.43313637320459;9.969022673856433;16.106396785486883;10.993641829442304;18.212357575651982;0.446592886823575;4.524802379816043
3.3000000000000003;0.7378206439992728;1.0;0.9219258842440907;0.5278613344698446;61.38941102221871;880.564404833639;2.796053756784827;3.0299921176124305;63.70117107870707;10.428360924493813;9.96192683435835;16.081322246464747;10.99534820927294;18.192006334498092;0.4466623504118634;4.52369543084698
3.35;0.7377831674726518;1.0;0.9213827656039708;0.5322516556829189;61.49364587057096;881.9435830919418;2.79798026470346;3.0324990369739147;63.722495454722235;10.426481538332853;9.957750615999105;16.07183399303182;10.996685797831777;18.18322802240765;0.4465876251099149;4.522988296493867
3.4000000000000004;0.7380605167117378;1.0;0.9198160340136665;0.5409503700428221;61.62149697934888;884.1265937892541;2.8001478934470048;3.035896804341449;63.72583064441396;10.430493907259317;9.956521162132022;16.06330791753462;10.973699711194206;18.174032341870213;0.44624326751227694;4.522724141747704
3.45;0.7382990586459947;1.0;0.9231264051049926;0.5426950156556523;61.736366790798165;886.175299608398;2.802687019712659;3.038970692533076;63.70940163577752;10.43618559600728;9.95818883658479;16.0610757888046;10.94859562873671;18.171104583643636;0.4459595172551767;4.522835035625036
3.5;0.7382942398785525;1.0;0.9228423623260393;0.5417905068911919;61.81649290653307;887.4184817863165;2.8052101130544016;3.040292281568094;63.67156943318596;10.443347769437011;9.961326713748901;16.067902476314163;10.947812994856665;18.17884794277106;0.44583898113017134;4.523274826164254
3.5500000000000003;0.7379514565342822;1.0;0.9193686294351142;0.5503409503197135;61.867145247812125;888.536647356587;2.8054960674483285;3.0427948298338143;63.53250581983368;10.442166301722901;9.958028217469709;16.137967267575892;10.992645919463829;18.235436413706587;0.44563922882086465;4.522513822986665
3.6;0.7378021127418877;1.0;0.921023102477192;0.5460355329970272;61.9849752252959;890.9597385080974;2.808559541648331;3.045532723443761;63.5136845574633;10.452265634389065;9.959597764012752;16.13681399637648;10.995730967168942;18.233130450165703;0.4453201115128266;4.522910924006805
3.6500000000000004;0.7376470951956253;1.0;0.9192861329792137;0.541150296641668;62.06648569029257;893.2184318093048;2.811981129504932;3.0487634127564744;63.5123170958537;10.461152685317817;9.9614572831694;16.127127090595458;11.000680749941887;18.22392532813985;0.44502859130574757;4.523478261919523
3.7;0.7375935192060438;1.0;0.9184949379414318;0.5401345041120085;62.14629599852778;895.4636607192882;2.815111330164558;3.0519320120606634;63.52208868831338;10.468921093672726;9.962684746958864;16.112294543293423;11.003293987740971;18.21063598789055;0.4447244540032721;4.524017312617064
3.75;0.7376866358009734;1.0;0.9193857751631489;0.5358835284908605;62.239720924866056;897.7821948306369;2.818670232439696;3.054911791043315;63.53341853903841;10.477614963550435;9.964033795772002;16.09682742381303;11.006691950969316;18.19725783872359;0.4443852193380452;4.524638783004579
3.8000000000000003;0.7377289542504808;1.0;0.9177075864506827;0.5373033942574621;62.33948798918449;899.9601041118552;2.8211174914331005;3.056931117240027;63.550467377213664;10.480490812897823;9.962544161670332;16.082072947184628;11.007066687242505;18.18287048586799;0.44392772811030734;4.524779603686857
3.85;0.7376801198699603;1.0;0.9175893971844321;0.5377159533297846;62.415605563342154;902.0729688676198;2.822902162097081;3.0589368618472714;63.56476286622946;10.478629375565024;9.960485409327003;16.069445091793224;11.007968928402816;18.170331087156544;0.44351182796484423;4.5247303685152485
3.9000000000000004;0.7375321940067668;1.0;0.9172411793893813;0.5369971327197096;62.490510513390724;904.0719087072054;2.824556814379516;3.061071787911964;63.56907061373212;10.47812005032918;9.960845272990708;16.059783512726277;11.009720509000482;18.162062536549875;0.4432628591582185;4.525011988202747
3.95;0.737225811433098;1.0;0.9172647495811082;0.5363960753787653;62.53381238573756;905.7253386282321;2.826082871201614;3.0631435767522044;63.56570921715364;10.477597079419207;9.962100096910007;16.052858110485456;11.016108398192683;18.15663269513561;0.44310236578475726;4.525350209522468
4.0;0.7365064263407877;1.0;0.9176727329716593;0.5351549723209494;62.50841678459918;906.440660170349;2.82744173307909;3.0644953117868257;63.551817088580286;10.473531278247226;9.963788447382822;16.056816340829076;11.023849045179917;18.159311329626487;0.443160822989367;4.525697488874989
4.05;0.7357707950815399;1.0;0.9182545017250134;0.5321868035556199;62.46787140219507;907.1852923478162;2.828193594112872;3.066921227433235;63.52589456724169;10.467062205290127;9.963376611161147;16.07276234212673;11.033063050481053;18.171561181904284;0.4432274550259615;4.525634035229356
4.1000000000000005;0.7350491014996453;1.0;0.9188792832418641;0.5289798389964916;62.54475137239512;908.6877494683561;2.8292981426317088;3.0671933378898446;63.4718886334076;10.460046738501392;9.9666643609293;16.09647890668487;11.055710723943541;18.19037201229441;0.4432379410787374;4.526144735126216
4.15;0.7346484068363602;1.0;0.9176935376011929;0.5254891656909333;62.66462729995028;910.7342922748287;2.8315607794739464;3.0678415113946014;63.442474078383626;10.4625880733261;9.97346463271298;16.105595417549512;11.08424531492926;18.195170519279777;0.44307528240859145;4.527374005143127
4.2;0.7339006589593067;1.0;0.9168331354096242;0.5261249838549884;62.739168537361664;912.3814845452073;2.833709999012111;3.0686241372695986;63.418119237282376;10.46663825925161;9.979957447583729;16.110807014636833;11.092192629041588;18.195993217068327;0.44291438140657874;4.528680458244945
4.25;0.7334696675420137;1.0;0.9164483851761137;0.5239921422613849;62.74942728703777;913.0523408328346;2.834990160700517;3.0691031367667247;63.37579629947267;10.46815102175748;9.986819915707784;16.127722977091555;11.093779189441912;18.207117828263296;0.4428884453661453;4.529847493915824
4.3;0.732997472149109;1.0;0.9146254209798982;0.5281926773779196;62.717689782259775;912.526585164361;2.8342075303179075;3.0679261850155117;63.342431589775664;10.4665908294998;9.993982157053356;16.14422680123488;11.098995262687582;18.221565105679865;0.4431318149732033;4.531072278552137
4.3500000000000005;0.7324779557061943;1.0;0.9154117690942349;0.52449007020213;62.70098498466176;912.8857797912818;2.8345082728826823;3.0675806523537728;63.30486241318746;10.465996859270952;10.00305058785378;16.16144690855877;11.105518084130548;18.237196399285423;0.4433101340151332;4.5327167103193915
4.4;0.7320193511308263;1.0;0.917066164614482;0.5240880195667181;62.6413513738983;911.9619100141742;2.8338970869308446;3.0665486194650065;63.27865798743969;10.465140502857574;10.00805914843258;16.173599024669926;11.113232823695984;18.249899083475807;0.4435798091429584;4.533688078491528
4.45;0.7321074454598905;1.0;0.9166355529001784;0.5217754777534676;62.722283054482546;913.8141119834318;2.8360612136534273;3.0678895675305338;63.286662216437094;10.470409193631012;10.011427589718858;16.161265030730817;11.121074812436962;18.236934735618302;0.4431835522943933;4.534687985742666
4.5;0.7323387910436072;1.0;0.9145031293777571;0.5266660739252687;62.77994725416434;915.3246368431461;2.8385186770601787;3.0694247723541066;63.288005044205065;10.47456538122714;10.01584072561001;16.149034672356724;11.136227990918094;18.22492534588658;0.442815722597096;4.535853858389192
4.55;0.73284367349538;1.0;0.9135166140070492;0.527013474974469;62.77603232409919;916.1657721302464;2.8411868705052252;3.0713381396708392;63.26006257746305;10.479247928437708;10.01838474692424;16.14751206245698;11.16103691731416;18.223662062161;0.4426055804594754;4.536792892411203
4.6000000000000005;0.7335484534861464;1.0;0.9130428252352527;0.5303526007312588;62.71798762473446;916.2084883829875;2.843310039622815;3.0738848792407714;63.21894721319707;10.485205682781448;10.017952637311682;16.15071165404862;11.180394437474098;18.22799239006714;0.4425502127605343;4.5373163009755775
4.65;0.733790342233269;1.0;0.9125690364634563;0.527460268413848;62.67266017105089;916.3434588936547;2.8455718126172567;3.0773623525876044;63.18688097462918;10.491535770304155;10.019838331589682;16.155697150611918;11.203665496037528;18.232236599237094;0.4423766007145621;4.537849004613362
4.7;0.7338582527526226;1.0;0.9123063527247404;0.5286371554266289;62.6148346629372;916.1854000623147;2.8472499539000773;3.080330368250639;63.15723522819647;10.495807913507727;10.020690599673646;16.161752059557887;11.227587972293472;18.237229374015154;0.4422549176815609;4.538229800700206
4.75;0.7337482229634752;1.0;0.9141278860824444;0.5306403648596033;62.512723735081806;916.1410539602334;2.849965894854388;3.0846667238079464;63.14180923317269;10.502827505468924;10.018873535989067;16.154437591979857;11.242660026170576;18.23142767247052;0.44206647964229584;4.53836144527364
4.800000000000001;0.7336492051037774;1.0;0.9139936417489207;0.5294836177221259;62.450854001876095;916.1168950445118;2.8517939346427514;3.0873769363815615;63.12845429650509;10.511346976607548;10.019634275405506;16.150768419620498;11.249661086099543;18.22852420868137;0.4419941923066426;4.538835782820566
4.8500000000000005;0.7336682197932347;1.0;0.9119951676835828;0.5301580674915519;62.387004349994086;915.8070793339334;2.853760518864118;3.0901058910885;63.10494993879849;10.518043094731507;10.021663328904683;16.152177136727307;11.257199366135897;18.23095645652908;0.4420035856773202;4.539423238739728
4.9;0.7338671526137859;1.0;0.9120118152350167;0.5308325172609779;62.34155400158915;915.3987722754262;2.8557881867189314;3.0927581968440134;63.0738523499032;10.525527314731232;10.024624797713276;16.15809425661508;11.268368828297605;18.237404929745708;0.44200351884945593;4.540168604854449
4.95;0.7336470573323749;1.0;0.9167633019646678;0.536174761338367;62.32938268146187;915.4144308501168;2.8564816649320033;3.092461954630886;63.07858783918476;10.52558001647177;10.025155805499315;16.147636688074517;11.269845520300608;18.23161678921705;0.442078862881095;4.5406556730682945
5.0;0.733554013411311;0.9989680082559339;0.9176865220365835;0.5403994476546837;62.334873665110955;916.0247037636356;2.859726031767174;3.0961255040222424;63.04899342581365;10.52564120903961;10.02388996106635;16.15370134437112;11.280306207125852;18.2380651514627;0.44192333294796726;4.541002271969395
5.050000000000001;0.7333452629966244;0.9989680082559339;0.9177314583767399;0.5378926722203478;62.37212317779591;916.8849121867916;2.8613218061504537;3.098216538454016;63.0121763047789;10.530817376219439;10.024791877099949;16.16426855252802;11.2894013633517;18.245906692474605;0.4417249960031401;4.5412749416385525
5.1000000000000005;0.7335160737231096;0.9989680082559339;0.9128163019712591;0.5414642966223046;62.434312037866576;918.3322478110906;2.8643945039085925;3.1014357064384166;62.99298361389728;10.535142687771721;10.021902293954598;16.16614524219775;11.30783239432802;18.246768182554536;0.44126923928673945;4.540946493763949
5.15;0.733472679007643;0.9989680082559339;0.9093558759696394;0.5379269088928887;62.50957769100194;919.645575716162;2.8653418187156383;3.102257017474467;62.98995808171966;10.537752662731506;10.018648549935822;16.161359631827228;11.31426263020078;18.242190947868597;0.44086294042575186;4.540718074975902
5.2;0.7333842525426935;0.9989680082559339;0.9071174263954176;0.5417564209155515;62.57858971781757;920.707463846082;2.8660432943697454;3.1027277118163483;62.986323357357136;10.539173402175264;10.016699267200934;16.161151822478267;11.30979759274617;18.24207367010825;0.4406804033970075;4.540676680373966
5.25;0.733191179033081;0.9989680082559339;0.9060290046185612;0.5404558712052128;62.63131954570334;921.9294925940538;2.867009050376401;3.1060308476890084;62.97719890721374;10.55354438176401;10.012110515123808;16.164327214687486;11.312259826495579;18.24270100104912;0.4402038767272273;4.540215555545006
5.300000000000001;0.7330833304681107;0.9979360165118679;0.9065866725180713;0.5432186585596526;62.60567230671514;922.4408347938415;2.8696719146991403;3.1073177083418355;62.97379154432511;10.554763325887714;10.014872020388333;16.157698585772547;11.318404815777635;18.238805945708826;0.4402582662136562;4.541018270559994
5.3500000000000005;0.7330184140399169;0.9979360165118679;0.9059359936583063;0.5400257524190062;62.553963161313575;922.6604250980614;2.8720748884877407;3.109768832289342;62.97958706332484;10.553822808729292;10.016313771873842;16.145459426626598;11.325426205424128;18.23013484927318;0.4402574116732227;4.541699491921102
5.4;0.7326376635559807;0.9969040247678018;0.906144155574881;0.5386167035695095;62.52282129280674;922.9113340097414;2.875575204948654;3.111340194236817;62.9699689092156;10.55258366700118;10.020225074547156;16.14334560735023;11.336776435022937;18.228563745732597;0.4403404071198029;4.542672254917657
5.45;0.7323902666281665;0.9969040247678018;0.9033911506541915;0.538637405992568;62.51163967092779;923.3156740678708;2.877360572018514;3.111983863895802;62.95503003669622;10.553361764718861;10.025978226225622;16.144205626355795;11.34869565805937;18.22759335567272;0.4403716441900224;4.543626287163612
5.5;0.7321482268806867;0.9969040247678018;0.9035748141391804;0.5389259144940897;62.49919984874543;923.6189238150967;2.879011802833078;3.112593690343171;62.939844877202994;10.554110909688264;10.030124226686537;16.148313050709177;11.359950743043084;18.229569455612634;0.44038010352511964;4.544237096898237
5.550000000000001;0.731726907072281;0.9969040247678018;0.9013862577125883;0.5412706261052311;62.500492177308985;924.1201115610478;2.8805237263299395;3.1129054312826265;62.924217247849384;10.554639699109421;10.032430601290816;16.157950662823627;11.369848854884442;18.235761932017823;0.4403807412610002;4.544499347762168
5.6000000000000005;0.7312279414460077;0.9969040247678018;0.9038680828540696;0.5398748613115287;62.49041021047211;924.6300774627235;2.88227181838905;3.113110603733183;62.92508828113125;10.554535632830879;10.032303681091781;16.159851910081784;11.384431433000396;18.236930652777545;0.4404409032479615;4.544456035402783
5.65;0.7305525376428529;0.9958720330237358;0.9031271315276787;0.5405263740230721;62.53160519194306;925.9506902339565;2.8833173344900125;3.115887729844425;62.94101684929612;10.551305497231926;10.027314599150545;16.154970700818613;11.421506328333871;18.233017732436352;0.4403787115927186;4.543707845746998
5.7;0.7299084084933857;0.9958720330237358;0.9039047429561607;0.5385810233062099;62.5925390712263;927.0441788856823;2.8827177923450975;3.11534447980569;62.959662312949035;10.550250879819748;10.027686370982869;16.145039943132584;11.43771994199751;18.22540310926653;0.44049900746296566;4.543794383602086
5.75;0.7294430726231396;0.9958720330237358;0.9095186351337932;0.5346956207851621;62.64401346115541;928.053201695918;2.8830159251067333;3.1147690468188336;62.96083596837297;10.553423895546372;10.03262622632669;16.137707592447057;11.449162092310411;18.219594814799148;0.44066415818116333;4.54477749740719
5.800000000000001;0.7286616703734267;0.9958720330237358;0.9099835641384117;0.5345232029269907;62.68383962710065;928.819253321513;2.88330203648068;3.1137411502826606;62.98558144496949;10.549813142061089;10.032414738763947;16.123187288479375;11.462564350883099;18.208041909012202;0.440797233529205;4.545142243550602
5.8500000000000005;0.7275984673433509;0.9958720330237358;0.9074139727466922;0.5332438705332625;62.70787353497943;929.2094338178064;2.882925856371028;3.1122517607880806;63.01097716628042;10.5444826615884;10.031345924947862;16.10791969885509;11.47562790815386;18.196766527434118;0.44099443108544406;4.545401627986594
5.9;0.7266584597203527;0.9958720330237358;0.9045549315397976;0.530812764862823;62.69669218828906;928.9951710759823;2.8823574138934953;3.110977704414127;63.035235520032465;10.539434071841077;10.029758375327011;16.09577405817668;11.485691300489254;18.189138251674528;0.44121878399123066;4.5454399118084785
5.95;0.7258567281829084;0.9948400412796697;0.9050331880629374;0.5274427999245412;62.62491487733863;927.2577868241234;2.8812320874047095;3.1088179671391227;63.04805484659751;10.536548971736574;10.025626661990538;16.096620097000955;11.495479327936104;18.19298214950666;0.4415849700995214;4.54476243059439
6.0;0.7249832303121581;0.9948400412796697;0.9055114445860772;0.5244496782620718;62.57816661780094;926.110304255565;2.8807119289672016;3.105688438600379;63.01180438558105;10.54180911691406;10.031359165696125;16.11375048815348;11.511287352461576;18.209153798127453;0.4419823835863361;4.545692858512776
6.050000000000001;0.7241704074949289;0.9938080495356038;0.9060287229374216;0.5236965044921271;62.691053235174394;927.8147686819227;2.8817796601816337;3.1043784168860946;63.0090222659079;10.54479557972884;10.034829755964688;16.116105907440197;11.521168625559735;18.209809684059845;0.44191645178158157;4.546528517288001
6.1000000000000005;0.7231138439485488;0.9938080495356038;0.9001412900499044;0.5244709710996043;62.72890898664555;928.4339343184859;2.8867170844115897;3.1071062071665243;62.954137622973825;10.542321582663451;10.035336701723647;16.146469100224554;11.53652300657734;18.233720911135276;0.44203002917442835;4.546760148949942
6.15;0.7217254363579796;0.9938080495356038;0.9001496416922563;0.5248069350881234;62.73077710502175;927.9431252382607;2.8918403565335407;3.108745896641116;62.8633398492973;10.538073068351308;10.038625118701322;16.19179769817029;11.558912968676415;18.27176686411747;0.44242066244908035;4.54736329462592
6.2;0.7203828416861173;0.9938080495356038;0.8986572618189934;0.518988692968524;62.74958119930704;927.4664321203214;2.89607275694722;3.110704028017618;62.77610388874232;10.531484564745528;10.039684695175293;16.237322795373533;11.585221174835825;18.310228242559443;0.44274281825349115;4.5474352390919535
6.25;0.7196085242297837;0.9938080495356038;0.8974077957659706;0.5163673803210255;62.70686852007228;926.5709394995313;2.8956142256167636;3.109722678517902;62.771198861681334;10.528840205820542;10.037390940620982;16.238704643080982;11.5861089962405;18.315519524798866;0.44305142699668576;4.547249618495211
6.300000000000001;0.7190843057307783;0.9938080495356038;0.8971815982092426;0.517962664365768;62.66389122378161;925.9877853122465;2.8954205203315726;3.1095407578425873;62.76852328701674;10.526384308905682;10.036653590065132;16.2375149528257;11.580385138735819;18.317490621404566;0.44329876870064383;4.547390100707418
6.3500000000000005;0.7186217210345573;0.9938080495356038;0.897320567610073;0.5152863340993095;62.647938433778734;925.8657565078994;2.898433919673736;3.1110485333010423;62.74518507682629;10.53098853918601;10.040812496081852;16.244340234476294;11.58878543794357;18.323700403793392;0.44336998359278024;4.548232627013227
6.4;0.718049514926249;0.9938080495356038;0.8963430919217549;0.5113956634800854;62.6571998364025;925.7010675834184;2.8992888990608496;3.109940615859123;62.74194060954839;10.532218249474237;10.043530909402211;16.240193762825456;11.592691979768919;18.321982651185554;0.44351712370135843;4.548885680742776
6.45;0.7173696786962962;0.9938080495356038;0.8948460732446554;0.5137140649610641;62.711984771185655;926.5210276462903;2.9015558506346197;3.1106933369771586;62.7660828249289;10.538063462400274;10.04109767656207;16.222972227026286;11.586760389263949;18.309171703719823;0.4434125118559974;4.54883393326589
6.5;0.716614127276805;0.9938080495356038;0.8947587684806448;0.5172300875008453;62.77661067924861;927.4334382828466;2.903623569044168;3.1113339394693265;62.79317354114461;10.543268924227904;10.03832770176458;16.2047475776341;11.580013961065388;18.295664013944236;0.4432957109088549;4.54871470332021
6.550000000000001;0.7157284197053284;0.9938080495356038;0.894118536691199;0.5163616510857487;62.80182356884349;927.7940164340756;2.9041803782592366;3.112395057483202;62.82074429651748;10.543833735430386;10.033226984633801;16.189334132895713;11.5743034538665;18.284536139835826;0.44321657705094203;4.548108787448555
6.6000000000000005;0.7147537936547426;0.9927760577915377;0.8919023176878312;0.5167853604158599;62.872849072949094;927.934752253453;2.900717965199723;3.1091949749205945;62.8435832338114;10.535680839826727;10.03411289395743;16.180389726416063;11.557309183371046;18.275814344139047;0.44336559640064693;4.548351274126187
6.65;0.713932745050641;0.9927760577915377;0.8914791220765858;0.5170661344675667;62.93422444391063;928.1214496925377;2.8991966270609404;3.1074181814484234;62.85127436288018;10.531077721180695;10.034092432168269;16.179182332751047;11.550251314127731;18.27242950892728;0.4433103765930737;4.548370438781618
6.7;0.7131927235279746;0.9927760577915377;0.8909342721949709;0.5167478070681331;62.9933830870162;928.0106352951128;2.8980156224771827;3.1058582135447206;62.86008935622344;10.527937132557245;10.035338730157386;16.173951247022814;11.548220991368874;18.265457602030892;0.44327975171240086;4.5487804552823885
6.75;0.7124640365941075;0.9927760577915377;0.8909895610388214;0.5130755482448501;63.05989862495266;927.7932812595215;2.89652729783593;3.1037498400413956;62.86100964448551;10.525796929224663;10.038088986361632;16.171904967268095;11.548208958028834;18.260794294775213;0.4432800355397339;4.549397570739059
6.800000000000001;0.7117840072829797;0.9927760577915377;0.8921961192762099;0.5131640867327396;63.12846911925036;927.9733361088024;2.8951535177257814;3.102693369610564;62.86592727042695;10.524386156614725;10.038993423400774;16.16958254748789;11.548764786325187;18.257700881995824;0.44323294616095726;4.549491444941002
6.8500000000000005;0.7113056316299442;0.9927760577915377;0.8926203804935706;0.5105613134969829;63.209934318095065;928.5152178278374;2.893851889308867;3.1022191218873076;62.874601606413606;10.522429852181487;10.03853814905897;16.164821240813406;11.551624555502382;18.253335917849608;0.4431299434820818;4.5493062142862595
6.9;0.7109622133630389;0.9927760577915377;0.8929435442615717;0.5079972247224398;63.295599143637155;929.3627716043095;2.893207764792556;3.1026981647262635;62.90273591861181;10.517551240492455;10.035816546499424;16.15144707131565;11.556497515218286;18.24201622623529;0.4429315987296189;4.548921870156539
6.95;0.7106490943567068;0.9927760577915377;0.8913361825861013;0.5054618734302094;63.37038753788429;930.0208424031804;2.892725275371378;3.102459024323246;62.89808582627647;10.50829965747875;10.0335983656571;16.152925379110773;11.576510906489835;18.242191897487803;0.44270143592998695;4.548535081740433
7.0;0.7103305070435239;0.9927760577915377;0.8909323875153998;0.5040343858081591;63.42590897768032;930.0459318208163;2.8916737409930384;3.1010415898433554;62.86183520023672;10.495443751535985;10.031977926832964;16.170377574450875;11.609015186947317;18.255602933278197;0.44257162270354183;4.548176747952776
7.050000000000001;0.7097597190640826;0.9927760577915377;0.889977350779292;0.5055163343499106;63.42806422417475;929.0010086244432;2.88984971203236;3.0974259323704914;62.66821825256467;10.504600449530367;10.046314834798046;16.256011347590523;11.669276737330208;18.321246126986985;0.4427506131041977;4.549605516366969
7.1000000000000005;0.7098198176560221;0.9927760577915377;0.8931271553709262;0.5069412682737606;63.47194230889667;929.6368037577581;2.890702772890678;3.0977805844462067;62.63454824808352;10.497444410834259;10.045934632068187;16.269384209506;11.68650044356214;18.330101254746726;0.44254746036217907;4.549280479391162
7.15;0.7096884588676047;0.9927760577915377;0.8931015291870031;0.5093709363519578;63.50025357405061;929.9944144962948;2.891223827825775;3.0983998097058856;62.614351356752685;10.492878140623931;10.04478748630972;16.277090117582592;11.693720404386486;18.3346886675308;0.44236600295486467;4.548921132362891
7.2;0.7094054245737089;0.9927760577915377;0.8930007718761505;0.5099815069055975;63.50840092976939;929.7773036441337;2.89095291971341;3.098366000217063;62.602066942945505;10.48869164183861;10.043073367415301;16.286871658327968;11.697497144780327;18.341040210512503;0.4422054438012375;4.54856391415613
7.25;0.7092485806598438;0.9927760577915377;0.8888041917762218;0.5103289406411531;63.58931536034146;930.8202344000392;2.8914315775818973;3.098346707637594;62.616752281672184;10.486526275956415;10.041338545516238;16.284507206711716;11.693709448318659;18.33669983798996;0.4418799605361802;4.548243220459723
7.300000000000001;0.7091402890758308;0.9927760577915377;0.8874582315582455;0.5101599402518758;63.72034363737635;932.5474739674231;2.892146258242162;3.098502548508523;62.631266197205804;10.484389751092733;10.03980877072526;16.282485162703487;11.69588192132203;18.33156746224487;0.441455695823072;4.547922534366877
7.3500000000000005;0.7088695048744086;0.9917440660474717;0.8889107342809451;0.5101082874933563;63.80539843615389;934.0173866297403;2.8956686805375687;3.09881081378884;62.62489089943049;10.483520736923364;10.042800285948848;16.28781606458599;11.704897902909588;18.333149291042908;0.44121931673645354;4.548249569125812
7.4;0.7088166018782133;0.9917440660474717;0.8888965535267165;0.5113043616943693;63.8813929308041;936.4800006523704;2.9003532467594484;3.1029205835412563;62.618624988724164;10.483590246303802;10.040426864811087;16.29596188939745;11.716211091268857;18.337862032304372;0.4407808295728841;4.547500083770405
7.45;0.7088228570378124;0.9907120743034056;0.8883002049052251;0.5116350753915624;63.986194611699105;939.7535351231452;2.9060834506824795;3.109625481783971;62.72427445518129;10.497292616175267;10.03091060251731;16.24384861733738;11.666138987372426;18.291790738063597;0.44012121595934145;4.546127883353945
7.5;0.7086228061189055;0.9907120743034056;0.8863874645002437;0.5138599808525877;64.12347914069922;942.3619559009669;2.9082615418271867;3.1116879101248363;62.7313181588538;10.496002674357923;10.032855488288087;16.241407799840978;11.675613331116827;18.286930926749324;0.43985114317273133;4.546285659954771
7.550000000000001;0.7080873145110972;0.9907120743034056;0.8850892876992634;0.522382860385123;64.13881635222887;942.7921126182734;2.911280678716547;3.113834059756972;62.74884714675128;10.493311986847539;10.035892382846217;16.223917363306178;11.674478860449314;18.27439866614427;0.43977879115031726;4.546964141921352
7.6000000000000005;0.7079437657454974;0.9896800825593395;0.8844239454785421;0.5196092185708996;64.24429035506125;944.6919098871558;2.914439550159457;3.115321652189134;62.725904615123646;10.491544907544316;10.04056015817554;16.228726282114458;11.693177040476794;18.27606479351656;0.4396431140043713;4.547325806376727
7.65;0.7078391561426097;0.9865841073271414;0.8841417101556706;0.5217734163682354;64.37567934647242;947.0435049856233;2.9182995336551834;3.11896970135055;62.70647584308666;10.49426522151893;10.0393470818965;16.233928711769313;11.723951211962214;18.278367619013537;0.43925574298666614;4.546809535729438
7.7;0.7074683872693195;0.9865841073271414;0.8825920142404288;0.5208578129283702;64.40491552023595;947.6367034307724;2.9204636761622993;3.1208890336788144;62.72573036228715;10.49858920427628;10.040918957383877;16.22582875073921;11.742445038167448;18.270468987434256;0.4392166670467688;4.5470362945839735
7.75;0.7070158945483516;0.9845201238390093;0.8822914008583341;0.5219779084502834;64.38481973481409;946.1642273607092;2.9201745773732317;3.1209138324376835;62.75814104932061;10.49864891325593;10.039333691139742;16.21355553691697;11.753551052036876;18.260980399437106;0.43931909966107846;4.54677831830062
7.800000000000001;0.7065361475844976;0.9845201238390093;0.8842637695439282;0.5224737534093291;64.43052657714745;946.4601304682471;2.9221621997257827;3.122008137402901;62.76556153026235;10.503470574115758;10.042427572628222;16.208712248421065;11.772941853046003;18.255547002833026;0.4392541352569498;4.547231162608748
7.8500000000000005;0.7061814336737341;0.9845201238390093;0.886767461280192;0.5227836949237862;64.46902065606511;946.6691961526761;2.9241311151337768;3.1229157759205775;62.760044706029454;10.510206591186044;10.046176722379533;16.21020126741794;11.794134659825742;18.255026108380346;0.43919421240979994;4.547728337991959
7.9;0.7058712033643311;0.9845201238390093;0.8859018593333502;0.5206888883951271;64.5307420309983;947.1136981140555;2.9252229966373218;3.122910910726423;62.760497407207026;10.516700333725355;10.049464124214685;16.207782372291483;11.809443881899677;18.251363848884303;0.4391235197034038;4.548098087702094
7.95;0.7056978452050915;0.9834881320949432;0.8840055749468196;0.5187117357457349;64.58677563296031;946.9344536887925;2.925055125633315;3.121520232053046;62.75099413378383;10.523293977139781;10.05497876955537;16.212489775270086;11.82549962901638;18.25295320985194;0.43910867726996416;4.548706416225874
8.0;0.7055614850993001;0.9834881320949432;0.8820535416404401;0.517694368958477;64.67081505305374;947.9139495544656;2.9261444047236287;3.1208526788218496;62.73326633513536;10.532110867200934;10.060298186774112;16.218627820959433;11.844848741556442;18.254957030261007;0.4388940621280937;4.549390033539119
8.05;0.7056455636275976;0.9824561403508771;0.8819587073155812;0.5173160374365926;64.78400669829986;949.1303796012847;2.9270276181492885;3.1193276656237647;62.73605982688937;10.541437136959049;10.06540218166138;16.217065799781196;11.867058046596746;18.24986347592333;0.43864874726177117;4.5502184538037955
8.1;0.7052539399083287;0.9824561403508771;0.8789654715972807;0.5215459355943992;64.85340960512781;949.8231233638026;2.927366115283255;3.1182728324198923;62.750009608814736;10.548653377108701;10.06732087701657;16.209665709417443;11.873566733055288;18.24233845607169;0.4384346756484271;4.550576656690707
8.15;0.7048216307062963;0.9824561403508771;0.8787931417692156;0.5169143316555794;64.8788084510212;949.9990346798039;2.9272156444220014;3.1169063621747886;62.76557466396114;10.556297587106876;10.070042606745746;16.202276345372496;11.877688046224412;18.23526035382445;0.4383038092580465;4.551043433681471
8.200000000000001;0.7043148415349747;0.9824561403508771;0.8768547030132088;0.5156956959396749;64.8746302588355;949.6470045985177;2.9265841637357117;3.115054230876651;62.77296007917664;10.565497852384054;10.075806874058763;16.199495574843933;11.877770075027168;18.231201541496016;0.43826134483192675;4.55175147307816
8.25;0.7036987015394439;0.9814241486068112;0.8745689462760684;0.5123871605009804;64.87375816719764;949.6186710186936;2.926974453759324;3.1134182824668657;62.641837974559735;10.559998908235826;10.081073117252322;16.262998693102055;11.9187543699332;18.278313796361118;0.4382606047313621;4.5517917391671485
8.3;0.703467172504044;0.9803921568627451;0.8727953827702534;0.513464119925438;64.96375951160962;950.786807457553;2.927823711689901;3.1112958726888236;62.683431716992914;10.569306209974119;10.08390241991194;16.241543012811448;11.924672147745598;18.261736398838;0.4381197759151628;4.552636255559116
8.35;0.7032555688215547;0.9803921568627451;0.8738234354932539;0.5162371398716566;65.05406697602257;952.6365155563268;2.930222458039969;3.1130543031090863;62.70517556926479;10.577460479580829;10.08536435944423;16.227706030461295;11.929528168728487;18.250415552006324;0.4378148188370386;4.55319603502357
8.4;0.7030817019636424;0.9803921568627451;0.8723743601096053;0.5136395557491783;65.13811160633757;954.5914455185748;2.932753789751111;3.115283960737471;62.71796639274426;10.583158568627672;10.086510036488834;16.218495928064527;11.936407674418096;18.242751126279526;0.4375186727297979;4.553703664172779
8.450000000000001;0.7027537138313444;0.9803921568627451;0.8726359925691096;0.5153760474763407;65.22636815685398;956.0443142735356;2.933494533277362;3.115813577655136;62.74423940526604;10.588322702453345;10.088153163198497;16.20388717889347;11.939529239309906;18.229270826181054;0.4372386618320691;4.554340781131754
8.5;0.7026236097881364;0.9803921568627451;0.8728976250286139;0.5143480565563976;65.26797454660665;956.5769887550142;2.9332628595487273;3.115701377590177;62.76542816878181;10.588209596044534;10.089336781642535;16.192460032679495;11.93824080385084;18.218712444181403;0.4370406369263964;4.554796971566778
8.55;0.7027511285711295;0.9803921568627451;0.8732418178752133;0.5140522271512646;65.26377438118242;957.3989685278736;2.935543047877245;3.1182861405126494;62.75742248273807;10.587931248874593;10.090299184801781;16.19349589525736;11.9383632512897;18.219052622519015;0.4368211091611693;4.555195612851258
8.6;0.7025053773994673;0.9803921568627451;0.8751397234915383;0.5147167321270968;65.21827684857537;957.8420089443381;2.937429525314208;3.1205104629818674;62.74163630598732;10.591000958852723;10.091856068626209;16.19833600242259;11.937550955536187;18.222244416475814;0.436677907111149;4.555684810338413
8.65;0.7022686139968993;0.9803921568627451;0.8749239549443529;0.5149010699124464;65.16181870978178;958.2693307488782;2.9392643576505377;3.1232137180924084;62.729939870451645;10.593618501286718;10.091902054969335;16.202312555014707;11.937213685233546;18.225441258195662;0.4365337003817392;4.555843511066368
8.700000000000001;0.7020285291023294;0.9803921568627451;0.8741921459479455;0.5132840639924046;65.09603158579382;958.6918646953246;2.9418516034561017;3.126821393411026;62.72287521777159;10.596344947297798;10.091249238443565;16.205667864901006;11.942301829865244;18.229058038793696;0.4364011497347434;4.5557675028805695
8.75;0.701705323068379;0.9803921568627451;0.8751671950178819;0.5099096209914592;65.13342641754606;959.7216551416808;2.9430739990189103;3.128914828502906;62.70846518416582;10.59911616672356;10.092242618931117;16.210922980384712;11.946340319168987;18.23209316743652;0.4361653630647062;4.556029872102841
8.8;0.7014610521627016;0.9793601651186791;0.8771189730467757;0.510594778102889;65.16097712594218;960.8088363625242;2.9452017904483956;3.1320026443462727;62.68051852714419;10.603524426925603;10.094915329466728;16.22159849744043;11.95160214283753;18.23960576821637;0.4359440211127703;4.556336603159478
8.85;0.7011883491497917;0.9793601651186791;0.8790388381424938;0.5059638513730399;65.20151960867432;961.979308612452;2.94709451825709;3.134453600349049;62.65127343059896;10.607150349328519;10.096213679199339;16.23339194341075;11.95635561512153;18.248339079082722;0.43570568531928233;4.556529329531918
8.9;0.7010169598321235;0.9793601651186791;0.877916984552263;0.5016437481242878;65.23832877292244;963.2170184136285;2.949293722573839;3.1367969144615517;62.62456125696191;10.612033589112436;10.097977900100156;16.24302827899319;11.95681138314595;18.254930532378427;0.435468147790401;4.5568197065599305
8.950000000000001;0.7007436062022468;0.9793601651186791;0.8774488741530726;0.5007810379320277;65.26075128870818;964.1731412470422;2.951215590475262;3.138949920088592;62.65308950105222;10.619468420550977;10.100114734738403;16.225794649308867;11.954490047478869;18.240867280860638;0.4353084106639341;4.557155549341575
9.0;0.7003327720058627;0.9793601651186791;0.8762556326039366;0.5044717150997433;65.24874946975704;964.4021553610412;2.9521864570884637;3.140552940028914;62.64823721982622;10.623183421673334;10.102298400987696;16.229328748586184;11.949581630647751;18.24324901752491;0.43531180365303956;4.557420640339058
9.05;0.6999360131252247;0.9793601651186791;0.8769772969600228;0.5012690664469455;65.24721672196527;964.271387080649;2.9511892463520146;3.139579178233576;62.63529584737883;10.624173775434674;10.10763169670142;16.240882359595187;11.946446509001298;18.251722513792586;0.43544578140435763;4.55807865609215
9.1;0.6995462593214542;0.9793601651186791;0.8766762158494565;0.5006198866960608;65.23714295159056;964.1478249244053;2.9505733884722836;3.1393939377366546;62.621047954910566;10.625402251303987;10.111244463397227;16.25260115663367;11.943765806844437;18.26032788751628;0.43551054657632;4.558519852663462
9.15;0.6990146759837881;0.9793601651186791;0.8776575499835102;0.4926906113305854;65.26383184647705;965.2248167522698;2.9502503225775105;3.142008522032469;62.63856302384361;10.62489745000619;10.110332255613875;16.24683322178151;11.936502648532356;18.25280208891741;0.4352753832857909;4.558531863479109
9.200000000000001;0.6984801055166481;0.9793601651186791;0.8812778998504984;0.49354247813080887;65.19890755557235;964.7455677245457;2.951551347626086;3.1435526795268767;62.66465927724858;10.634045442692607;10.112316800533547;16.232121890706118;11.931490910686762;18.24095404030124;0.4352420222554671;4.558897147318977
9.25;0.6983692484811231;0.9793601651186791;0.8802635537000709;0.49104938777918095;65.18087310955758;964.6983447971407;2.9515553496923697;3.1426912452010254;62.6558399667503;10.640530344218245;10.116576496781786;16.238719960595766;11.930364157184492;18.24348270178899;0.43533913889786896;4.559446994258924
9.3;0.6978735256865012;0.9793601651186791;0.8773885445717052;0.4852736662068064;65.21411743191433;964.9675365388954;2.9498661159096384;3.1423063855294764;62.663518619882055;10.642444471115715;10.118616674316225;16.237069436038094;11.921186282343992;18.24146442880041;0.43541453653183454;4.55969224413942
9.35;0.6974387276181954;0.9793601651186791;0.877669135168675;0.48603167852002477;65.24791333548293;965.2323016244466;2.94623299980023;3.139299078941595;62.67341382292289;10.641642052479252;10.123137751408503;16.235472564387077;11.923190604838792;18.240632042056323;0.4356025792554251;4.560198148476287
9.4;0.6970782521597302;0.9793601651186791;0.8779287206116079;0.4857790161691169;65.27641544609007;965.5113597851448;2.942656194791678;3.136419572419962;62.65640299958051;10.63658071796772;10.127584124731634;16.247656099487575;11.926897423804142;18.250667992841496;0.43574701997243903;4.560656216255984
9.450000000000001;0.6964453622744878;0.978328173374613;0.8778103377137867;0.4859840857042443;65.31512618026386;966.5870160038405;2.941609851117961;3.135498225083805;62.63371336238067;10.627522118576808;10.12747726890127;16.260707033680358;11.9402070102825;18.26101557698032;0.4356920906643574;4.560638447122422
9.5;0.6956834559179329;0.978328173374613;0.8757047218935832;0.4852125730813311;65.24398585660501;965.4398627162383;2.939218941147678;3.133533042844235;62.601540940147615;10.625944575522801;10.13369603060522;16.27941543170534;11.944507662071395;18.27699153499676;0.43592290977136766;4.561463862698104
9.55;0.6951617198655857;0.978328173374613;0.8753665488591229;0.48511747993706233;65.2068096302926;964.5785952224932;2.9351473646569035;3.1299045257840423;62.57536630377867;10.619272296497753;10.14010247921555;16.296569317349224;11.938112742178609;18.289994573027922;0.43617996638612894;4.562409949572929
9.600000000000001;0.6949719702846096;0.978328173374613;0.8768664346222418;0.48301886978210884;65.20623821275498;963.7066838885197;2.929704071121466;3.124953649981904;62.495793971192754;10.605220533214572;10.145663350438749;16.341512801393698;11.910775882288954;18.323277481240428;0.43646367368239614;4.563623586144591
9.65;0.6948079022663025;0.978328173374613;0.8766474794600829;0.4825817617957153;65.13191754584659;962.5462400450831;2.9277437083033693;3.1218659986029516;62.382150371763686;10.590462702384029;10.150278590655043;16.40457174716031;11.90227014038889;18.374717658036943;0.43678031209951923;4.564396505033956
9.700000000000001;0.6945811193916073;0.978328173374613;0.8787901545169228;0.4841910625646214;64.9852029266777;961.1116281529612;2.9259061852893393;3.1194896546531283;62.244150544203045;10.573634149706432;10.153753910020319;16.486367782475497;11.90660902499725;18.441677407316103;0.4372074719756585;4.56406897732823
9.75;0.6943764878703074;0.978328173374613;0.878440294896855;0.48338426840269844;64.87961293010457;960.631392368215;2.9254754456221863;3.1195492970563485;62.12917987737961;10.565413319561985;10.155421874974174;16.545211463409622;11.897237300912826;18.490242515863464;0.4373115230276431;4.564158494590713
9.8;0.6942482281933022;0.978328173374613;0.8800106972533587;0.48311623817950944;64.79217710657191;960.4175562476512;2.9241599516418675;3.119857202792554;62.019496963670335;10.557042236633976;10.154967161573516;16.602992099844982;11.884718454540769;18.537947319729334;0.4373673000824084;4.563968037692697
9.850000000000001;0.6940708794149772;0.978328173374613;0.8809670750926805;0.48195371823550603;64.71294992992459;960.3011211947027;2.923540564415019;3.1207652203171627;61.92840007028043;10.55439309016458;10.150956425304294;16.64667904779926;11.861889789336734;18.57576964973238;0.4373999789438122;4.563395796127454
9.9;0.6937345835840001;0.978328173374613;0.8800520518588107;0.4782304847668744;64.65104337490413;960.6021971145717;2.9232132739612045;3.1213070765329647;61.83857665816251;10.55313847999813;10.148743627862151;16.689323917425543;11.846260878443475;18.612238379787936;0.4374353328000234;4.563045626877156
9.950000000000001;0.693780814309509;0.978328173374613;0.8787862021814691;0.4767403403174376;64.61637651019889;961.8659801983856;2.9226323498013373;3.12371002351032;61.94842851892417;10.553583710250566;10.14292934929706;16.634379381499055;11.82747013916443;18.569774479245684;0.43716738576771524;4.562329933689831
10.0;0.6941175689825103;0.978328173374613;0.8778714443166639;0.48121775398474353;64.63585888388003;963.724612568891;2.9218199881530245;3.126194278260363;62.093754150373854;10.551784002699717;10.13315721814749;16.5647635140195;11.80904475357516;18.51505329704045;0.4367258043979595;4.561154580452183
10.05;0.6940507630909274;0.978328173374613;0.8786189854145051;0.48078445110115253;64.62455538858748;964.8523950925497;2.9210782947903278;3.127010813042237;62.235089392491886;10.55153810942405;10.127832424187245;16.49622266613399;11.786265719785629;18.460780505297087;0.4365717272065749;4.5606513243899025
10.100000000000001;0.6941897711594074;0.978328173374613;0.8794389367103578;0.4830923474212594;64.60748401108609;966.2276280472995;2.9245305955291885;3.1313583200192268;62.318553747773855;10.563088680834689;10.123549205770729;16.45526827064802;11.769381526002304;18.431039275257294;0.4364170354593166;4.56037211617749
10.15;0.6947884757645106;0.977296181630547;0.8806854238112758;0.4898912038426002;64.66992489321386;967.7918333640819;2.9203900196543304;3.1278615509174177;62.543629341678084;10.56584922916733;10.11914101082882;16.345703187794932;11.757002302976238;18.34615865992413;0.43631999498328616;4.5602035530544125
10.200000000000001;0.6950416229635593;0.9762641898864809;0.8810788393020632;0.48940181895159246;64.69268306384684;969.2019714715555;2.9214868274366097;3.129609189876593;62.716138096352;10.565108766067835;10.108666757704828;16.263973280778014;11.760782183421775;18.281501014502712;0.4361679582960336;4.559250398302702
10.25;0.6949791384190307;0.9742002063983488;0.8788656832586073;0.49149555370990017;64.6587016594585;969.0989556532227;2.919617740621885;3.1277027600572804;62.853963372577184;10.557028925668687;10.100413129501995;16.20215365880531;11.722449853832313;18.236840823197507;0.43621598302059134;4.558012639637036
10.3;0.6948129500250491;0.9742002063983488;0.8779406220161281;0.49111153068604746;64.64267026890579;969.1725540697632;2.9190486955768002;3.127298946279446;62.961343834661164;10.557001823910234;10.097781964417099;16.15166129996148;11.683487662762754;18.198281070865967;0.4362365191113436;4.557668027557265
10.350000000000001;0.6945413399966287;0.9742002063983488;0.8768972916211735;0.49255269476953756;64.65701337980589;969.9227867467296;2.9203296198153117;3.130612096636518;63.07304011901272;10.550607601699229;10.090620710157106;16.096475221921608;11.64543340890766;18.15630325961243;0.43619161059029216;4.556907229154485
10.4;0.6944601286925024;0.9742002063983488;0.8771521696807316;0.4901779596270478;64.67722673994001;970.9081137046302;2.923471634069098;3.13405116341581;63.11460220310672;10.550641940732834;10.085856199675353;16.077452022716066;11.62655937657522;18.143462219882732;0.4360760594772716;4.556385925132254
10.450000000000001;0.6942213949791923;0.9742002063983488;0.8779225267082262;0.48758897871117624;64.70648511422482;971.7920611564106;2.9259662480871294;3.1356933685334623;63.11059453451641;10.556973791977375;10.084202299965266;16.07998171633561;11.613261298760737;18.14619716362525;0.43594745208391733;4.556214899327556
10.5;0.6941460341213261;0.9742002063983488;0.8776818936956776;0.492452724525696;64.75433063159643;972.8247757710068;2.9284541679195293;3.1354181994011765;63.091369471709044;10.555093104866776;10.09212740311038;16.084841084372485;11.563008904652573;18.148309192683218;0.43591841954121197;4.557373174508441
10.55;0.6939331855333873;0.9742002063983488;0.8779698623921046;0.4977100611899685;64.7999396478957;974.0624640206718;2.9316023306802697;3.136870381734095;63.10473732068722;10.556955944432735;10.094771011419738;16.074781684750405;11.53477055058804;18.140400673269223;0.4358712124016383;4.55789872981322
10.600000000000001;0.6938349922098442;0.9742002063983488;0.8773659315137649;0.49899847884962834;64.8873079708544;975.9789832462354;2.934758580731275;3.139031190244157;63.1394115084087;10.566565710455428;10.093386109227389;16.052652024305736;11.53152429236117;18.12195924680618;0.4355929750841734;4.5578673076893255
10.65;0.6936432731394364;0.9742002063983488;0.8767866900324053;0.5018930874417666;64.85335190516918;975.72978588119;2.938101305255375;3.140085820760295;63.166653957149336;10.57165143514058;10.093805216135394;16.03190621730369;11.524441205170554;18.106238529522443;0.43549015772974303;4.558180157063517
10.700000000000001;0.693509180019876;0.9742002063983488;0.8789906219649994;0.49921879814698134;64.81321495769237;975.4000788830383;2.9416183805936327;3.140856470769932;63.183075469257396;10.577934037862947;10.094485181935427;16.014973938413906;11.516884024115203;18.093741366323293;0.43535613439152954;4.558642729013437
10.75;0.6934339410095162;0.9742002063983488;0.8799999107917142;0.4995620801487797;64.78829077276792;975.0620953687513;2.9448084651103175;3.141314532004767;63.20896480598356;10.58299573866023;10.095530967680414;15.991884669520966;11.501281445710339;18.07503289745228;0.43517929347789336;4.559296764112976
10.8;0.6931211932007929;0.9742002063983488;0.8790812907020293;0.49999258902208976;64.73881371216214;974.0510040919226;2.947461730338869;3.1403658510310164;63.228275443190036;10.589759574123308;10.098686077820542;15.975692406416698;11.489171874861718;18.06361302808934;0.4352313013173776;4.56037535048069
10.850000000000001;0.6930538284345715;0.9742002063983488;0.8761315991481138;0.4964585634780223;64.74868501663654;974.5902639553071;2.9507881154305027;3.1421913470619653;63.223439571390344;10.598274025641869;10.10004432012413;15.9713112797184;11.480406824545375;18.058200495190466;0.43503145589115333;4.560944826468985
10.9;0.6933473877368536;0.9731682146542827;0.8743309903166798;0.49379432071015505;64.7335576749283;975.7159981765648;2.9554877816204703;3.1465110626779884;63.18380561018626;10.608762601679466;10.104353828251352;15.979465079171993;11.483623433289203;18.06214415948462;0.4347856994308096;4.5618298100609
10.950000000000001;0.6940232479846703;0.9731682146542827;0.8751130814572073;0.4976078810733412;64.81345693634158;977.5639378200658;2.9591940605197546;3.149468832482084;63.1443914396487;10.619252129802879;10.109466802688088;15.99165682424257;11.493029853920676;18.06779376112715;0.4344441929654762;4.5627911270315336
11.0;0.694491598018071;0.9731682146542827;0.8770639220146073;0.5059107807670653;64.87430986887065;979.242406576474;2.962266593948234;3.1517129867278326;63.186684138924164;10.632510786881195;10.117536037642164;15.964869410191922;11.503545421200089;18.041889750023234;0.43420198806675475;4.564276803707023
11.05;0.6946149722079132;0.9721362229102167;0.8766772637382623;0.506774818506745;64.91179755973285;980.2392403043228;2.9631033987278053;3.151827644945785;63.1707024446729;10.639374046470474;10.123097661443774;15.96835352127417;11.498968308981244;18.045064359470707;0.4341489566717688;4.5654427123115635
11.100000000000001;0.6943957636134185;0.9711042311661506;0.8743519540686632;0.5054203267011175;65.01429459477784;981.5711768950489;2.963937177538102;3.1513620546907903;63.060559647172965;10.650635939188952;10.136522952256785;16.011817548422464;11.502989117594534;18.07772372821515;0.4340080563614859;4.56746283962917
11.15;0.6942027890996042;0.9711042311661506;0.8744161541263336;0.5028412805923581;65.2585236971265;985.7327715615147;2.963702144174939;3.1514341541407025;62.99522438178188;10.662618313891741;10.145043974197824;16.036793757897517;11.49335246877714;18.09138599032332;0.4333676190307781;4.5687058077953875
11.200000000000001;0.694520040635234;0.9700722394220846;0.8755444093821525;0.5013242269817213;65.30576896887436;987.2142540948527;2.9638780628609567;3.153557157726023;62.948920073217494;10.66693613371389;10.146783240871702;16.056151159324887;11.49124770670487;18.102757891842533;0.43304379926729425;4.568966588744055
11.25;0.6944091562516002;0.9700722394220846;0.8713435618207033;0.5028212125742266;65.37089225391868;988.4295970633018;2.963541604513803;3.152066924071404;62.88928769476927;10.674047924940458;10.154485409475711;16.076992646059033;11.488454277890398;18.115141110912482;0.4328847915117088;4.570154044138147
11.3;0.6943436108184331;0.9700722394220846;0.8680567844555838;0.5027541708499335;65.4267954327024;989.3467056794066;2.96265824202235;3.1496186409822964;62.847600250847066;10.678539795278057;10.161440144360988;16.09083586953639;11.482135027872387;18.122587332212262;0.4328353605716588;4.571201618947532
11.350000000000001;0.6943969943943786;0.9690402476780186;0.8723006161615292;0.4992256454246431;65.52043209591051;990.1404649238924;2.9606359454572635;3.1446843681215535;62.79908426345818;10.685871573573792;10.172855430041736;16.10536053195968;11.47477636288351;18.13105905023379;0.4329242046361306;4.573140473506621
11.4;0.6941229893002484;0.9690402476780186;0.8673403501510535;0.49930561961376446;65.6629532173653;991.9096707574308;2.9608173971550817;3.1430291566519983;62.757090907971175;10.691853978765382;10.179306090461813;16.12527353416576;11.474643297722752;18.14403412547957;0.4328806249346888;4.574491021665998
11.450000000000001;0.6933647567313201;0.9669762641898865;0.8663559108861744;0.49926459222730823;65.71138793218819;992.1140736238442;2.961536979409494;3.141397079581608;62.696090601144284;10.697435179063264;10.183774979782532;16.151217216887208;11.474717980807716;18.16418531202772;0.43290718461704497;4.575281489465481
11.5;0.6926705593136024;0.9659442724458205;0.8691828618440423;0.5003040853515213;65.81470478399949;992.7931908312513;2.9613857319941372;3.139722339312641;62.642574770344154;10.704035417705942;10.188761466988876;16.17745095189447;11.471307927857533;18.184774561025883;0.4329514558472587;4.575837713139361
11.55;0.6920989377557594;0.9638802889576883;0.868784536692228;0.5063380275495666;66.00476705522844;995.2277952309722;2.962545676454347;3.139083481730286;62.582678627307416;10.71005392799938;10.195498668857516;16.20414587273272;11.463041598046301;18.20390488440141;0.43272988289424014;4.576773740109664
11.600000000000001;0.6917929633113803;0.9628482972136223;0.8679437872962802;0.5011277841404043;66.16909598968354;997.2548860731332;2.963107134823408;3.138240942510093;62.549190745254826;10.711687152191459;10.19935002834373;16.225639626196312;11.47495483239502;18.220057279145532;0.43259695495069317;4.577198647258781
11.65;0.690986910128367;0.9628482972136223;0.8649632680657874;0.49430221910904937;66.24125000788742;997.9371637908494;2.962726718680264;3.1365968729006806;62.506842576765315;10.714919675050297;10.205138642770226;16.249113085730365;11.476354984602567;18.237905878860527;0.4326658461480063;4.57791797334699
11.700000000000001;0.6899573876212934;0.9618163054695562;0.8669737246050997;0.49227443369283996;66.30653198226878;998.4490857998234;2.9621393847474393;3.1346230885355086;62.45918130866296;10.720166088490254;10.213871056546061;16.271892102704722;11.473755633479614;18.254086806076156;0.43283632804964534;4.578957582892086
11.75;0.6892183434004335;0.9618163054695562;0.8692856934808462;0.4874232857291918;66.3708074428431;998.9648557720728;2.9618690663075977;3.1326824592435694;62.43400537583463;10.726192174003462;10.220772312943922;16.28123134278713;11.46852146243255;18.25958512103184;0.43290326497171067;4.5798991968155445
11.8;0.688372565497371;0.9607843137254902;0.8692069875782952;0.48241679688517647;66.41229356891422;999.7328273371534;2.9630414479320684;3.1323702424745656;62.40641704642956;10.730835719784075;10.225558118786573;16.29414046093683;11.47033402063597;18.267002161855096;0.4328344397275715;4.580643367244486
11.850000000000001;0.687914833316011;0.9597523219814241;0.8716221134235589;0.47677578488043737;66.44546530757901;999.8795781117319;2.9628811540511677;3.1311541747980725;62.33991930530435;10.736250103436472;10.229481804613256;16.327511097777254;11.482370267514256;18.290933758941687;0.43283972083043176;4.580775818723689
11.9;0.6878834897808476;0.9597523219814241;0.8696895632372583;0.4777366432907259;66.5167109147557;1000.7173950332575;2.964612509246574;3.1313054690758966;62.30509303818692;10.74356002073687;10.23402911760456;16.34185345652559;11.484618205840807;18.30115028033381;0.43270966453377235;4.581396376972081
11.950000000000001;0.6879627400300761;0.9597523219814241;0.8654354228850495;0.4781829997176201;66.54025921198662;1000.5535199222379;2.965198094460773;3.1309669616403117;62.289621224804236;10.7524100622229;10.23986068287861;16.347635088803298;11.496916045002818;18.304429048847936;0.43271898187306895;4.581992691595981
12.0;0.6879726804273586;0.9597523219814241;0.869075959219658;0.4758611218961619;66.554211533852;1000.1575486498367;2.965269664482666;3.130217221413357;62.30143717198139;10.75904885247175;10.246634728365846;16.339485034085133;11.511755082695956;18.296575980366036;0.4327554848133981;4.582704787448274
12.05;0.6880213295356459;0.9597523219814241;0.870796604536264;0.4767311785932641;66.59841310010748;1000.2294876523538;2.96694810620258;3.1296255639780903;62.419316322265495;10.764928762244457;10.24880331387547;16.274038304597767;11.513665300122387;18.247409031009354;0.4328066748156749;4.583234985130552
12.100000000000001;0.6879466262088891;0.9587203302373581;0.8706908524035342;0.4771851439479001;66.58550761087069;999.9737028799902;2.969525006317843;3.1301773456356403;62.57094765380294;10.762101771173006;10.246977877113011;16.19443780089009;11.515931764901763;18.188885413894347;0.4328701912755062;4.583091878162361
12.15;0.6872508538053044;0.9587203302373581;0.8667669835090577;0.4768275224629949;66.56114173501983;999.6541318833138;2.972388123430695;3.129782950990954;62.64331139415868;10.771350346249298;10.252493109641346;16.15142038787965;11.524085066322323;18.157112512230302;0.43279363378793306;4.583963028781771
12.200000000000001;0.6867731917678699;0.9566563467492261;0.8591637938253338;0.4764699009780897;66.51562875079921;998.4696503629272;2.9710721521300227;3.126294160596846;62.664536816610465;10.779957596188588;10.259044205246479;16.142221497614482;11.517689000925504;18.151130937778518;0.43291592949178315;4.584830940367016
12.25;0.686279197044807;0.9566563467492261;0.8573785326193959;0.47385660123496254;66.53148794057377;998.3109981028848;2.9699024488525634;3.1225196355783824;62.706694151089216;10.783951796299439;10.263345852701525;16.120402428495293;11.511817123967589;18.134615886018224;0.4329629224945608;4.585548734692934
12.3;0.6851628496199679;0.95562435500516;0.8615715558882178;0.4782120618509911;66.56893702467384;998.0303698434326;2.9668846758526444;3.1162518952980935;62.70739236965246;10.787521171217136;10.271051355213855;16.11275576022424;11.491010402883635;18.129315878410942;0.4331607283572119;4.586809961870459
12.350000000000001;0.6838974789782892;0.95562435500516;0.8636845925024539;0.477040197530837;66.29251997954799;994.7947535607959;2.965278570500932;3.112984528966477;62.68701828419225;10.795079717743915;10.2809639057775;16.11591708447871;11.492651564727234;18.133764377269763;0.43370783128566154;4.588263600895967
12.4;0.682841298787906;0.95562435500516;0.8648523725163335;0.476062240016657;66.22705907472861;993.4564026521305;2.962902648944617;3.109644131258537;62.68902913838749;10.797660489033758;10.28667560971567;16.110691939694448;11.490594287945314;18.12963940345777;0.4340051762981321;4.5892608073459655
12.450000000000001;0.6820458837716389;0.95562435500516;0.8625621508806693;0.4765852550389438;66.18021554246484;992.3713784298225;2.9602138084722815;3.106477208275409;62.70447483738118;10.798400843755697;10.290924285012691;16.104011289576224;11.49119464554701;18.124000913148183;0.4342647275584664;4.589991760414865
12.5;0.6812429852247542;0.9535603715170279;0.8630803724518066;0.47474206905612704;66.20085536835988;991.4379658335303;2.956086911355781;3.1016692340725047;62.75430602531953;10.7951440196059;10.293558831060725;16.08455449947162;11.485371331143956;18.108424420507923;0.43442029539105187;4.5905395676689915
12.55;0.6810788894890285;0.9535603715170279;0.8609091926079507;0.47012024388020857;66.21346455660327;991.4129140886234;2.954667415865491;3.099506315911311;62.77198008389091;10.797450595608192;10.29663179420588;16.07342694267436;11.484944345181914;18.099570406798996;0.43449648005643937;4.591203253191868
12.600000000000001;0.6810358553462933;0.9514963880288958;0.8601179841120382;0.4729078529510833;66.19329259837427;990.4529378723774;2.9491953798707335;3.0958125342653005;62.75550263310294;10.798249366467404;10.293973011223002;16.082900275427157;11.468344068396576;18.109747999940392;0.43465176279140566;4.590838363554266
12.65;0.6806649942322776;0.9504643962848297;0.8588710692994994;0.4721868385720007;65.86002006444488;987.6601323414678;2.947778696498229;3.094117649979352;62.77277004059705;10.8023519617248;10.296601090626977;16.074256692257464;11.450810866316813;18.10651435804016;0.4349815340023717;4.591641289774697
12.700000000000001;0.6800560165700167;0.9484004127966976;0.8579325711490307;0.46941739320756515;65.87814960196016;987.586668276555;2.949726329518847;3.0955174698379397;62.77950172121489;10.808871121494926;10.300078446593963;16.065568815447097;11.42821768766485;18.10117133901477;0.435283388535252;4.592643363201135
12.75;0.6794404726556573;0.9463364293085655;0.8584034995527461;0.4661571350622523;65.90973899025145;988.5613498289947;2.951567701134958;3.0997148646327957;62.790816584728866;10.81309041342617;10.292065353127333;16.059601703374103;11.416084147871842;18.094285157554;0.43508149582322997;4.591546967250363
12.8;0.6792464219206849;0.9463364293085655;0.8588744279564615;0.46946753979623;65.91811128041286;989.2591474439046;2.9523257177289786;3.101823922874619;62.76565315067314;10.82819660034959;10.289857952403196;16.066347082485773;11.429319094885875;18.098813133009642;0.4350864789722455;4.591085130490903
12.850000000000001;0.6791157944555845;0.9442724458204335;0.8597716698146343;0.4695092456191885;65.85851629362688;989.4627283901292;2.952898923752998;3.100948342622479;62.73377676610221;10.837937479191021;10.29007048528733;16.078187245528753;11.433521992931666;18.108887435615713;0.4352006787203171;4.591467844290993
12.9;0.6790021188881846;0.9422084623323014;0.859996819943418;0.4714632001894173;65.85916961719789;990.4911997957842;2.954613572136863;3.1002849654620555;62.727438448591634;10.843917413050317;10.293360895339989;16.079396735332647;11.444687071030238;18.106640258446593;0.4350672593798372;4.592292540230874
12.950000000000001;0.6778214120754041;0.9422084623323014;0.8602872131676078;0.465716914006177;65.86034295248346;989.7207172406864;2.953027365273051;3.095123796858945;62.714221653264424;10.850353475411211;10.30263315290693;16.08028403149219;11.482508957709777;18.107151025846218;0.43533124051053435;4.594211111980497
13.0;0.677328435880246;0.9422084623323014;0.8579207836297789;0.46714260858984713;65.90783223516202;990.2001145643645;2.9525897693240464;3.091733144598096;62.69981022545585;10.852596749656422;10.310557227435332;16.08210708529162;11.534079013552478;18.10716590693677;0.4354653104379577;4.595800165689851
13.05;0.6770333408949426;0.9422084623323014;0.8599893420579882;0.4703903357347018;65.96687917877813;991.1977993388832;2.9534111597103543;3.089854531093192;62.68048783529802;10.85500766136757;10.318534477451585;16.086510859863044;11.55472576402906;18.108878096483185;0.4354540087154765;4.597424192792915
13.100000000000001;0.6763952778123977;0.9380804953560371;0.8600709461791209;0.4700327142497966;65.98973489217654;991.4496692940609;2.9511921641797203;3.086693196711211;62.725935261038046;10.84873826711223;10.322025849379276;16.05271830272207;11.55238294136243;18.081889782411352;0.4355990966483574;4.59856979763405
13.15;0.676050665938942;0.9380804953560371;0.8564805370039825;0.46548656132286303;66.06090109550317;992.7103356262287;2.952260581911136;3.085742740870968;62.6882212026402;10.851380445281311;10.32939766761628;16.060524368629885;11.56862934542536;18.08696528977896;0.435581007202764;4.600089977478176
13.200000000000001;0.6756667569263782;0.9380804953560371;0.853894964341194;0.46823415822726133;66.1293684564627;993.9263263492305;2.953188452888153;3.0848242459617183;62.64753409207282;10.854319112263493;10.336926767673962;16.06827793753934;11.584124056943512;18.09210331488151;0.4355666025137902;4.601612625464082
13.25;0.6754657573207647;0.934984520123839;0.8500385795320765;0.46615081305304495;65.84279704398054;991.3144324330976;2.9564204090529227;3.0852296179305108;62.5666139990359;10.862471498856099;10.347892118739939;16.09483758915809;11.60284525075785;18.11490032976725;0.4358795721855449;4.603223668653272
13.3;0.6752324698617186;0.9308565531475749;0.8482736732278533;0.4663306782480199;65.84015575626947;991.9211278736225;2.9571844835512455;3.085044342968273;62.664906284464784;10.842865405460346;10.340518618575427;16.04031847408939;11.600069013767204;18.071113074463323;0.43580548202332325;4.602791203352975
13.350000000000001;0.6750249753134548;0.9287925696594427;0.8493437440622476;0.47025460236443783;65.85956758214435;992.4261677887209;2.9586136475400076;3.0855359762677783;62.62741261665598;10.84376099938235;10.337965135935843;16.053188771597984;11.621087140210511;18.07804907923742;0.43545778266154583;4.602377671242679
13.4;0.6744783461531626;0.9256965944272446;0.8475175538370645;0.46894959530717717;65.81677748125023;992.4437034905314;2.9625483451878423;3.087344069675463;62.56577050965091;10.849322436041064;10.345622938983409;16.079006677121615;11.638806055256293;18.095866939765198;0.435357414053803;4.603658098733279
13.450000000000001;0.6742002218513682;0.9256965944272446;0.8461681831424317;0.47849631042529817;65.79875974738103;992.4522196105297;2.9648417025928557;3.087695748297815;62.52399578715561;10.853766561317906;10.349445369437836;16.093316198009624;11.649762221368775;18.106065973888825;0.4352716663280257;4.6043337269667655
13.5;0.6737473856288877;0.9236326109391125;0.8460629477220365;0.480356855356739;65.7737531500964;991.9888551068391;2.9662810828524595;3.08566116887824;62.47080691579074;10.858123434144346;10.354553840987798;16.119363072487268;11.65616432521526;18.125862237423032;0.4354209360421545;4.604954326460129
13.55;0.6735855116085736;0.9236326109391125;0.8443682739609157;0.48404685493399247;65.77331865104588;992.4217560284742;2.970312111047831;3.086331062180666;62.40996307150426;10.863904928215602;10.358939020710313;16.148586177665393;11.655600434567027;18.14728953271563;0.4353580155499155;4.605471285057833
13.600000000000001;0.6734421040091063;0.9226006191950464;0.8448112743250524;0.4778548133052958;65.6173016687441;990.7499425686976;2.9746817796488467;3.087936285799065;62.33969652099718;10.870546507218544;10.363489503110042;16.180866180595284;11.667346525650181;18.17462182252458;0.4355899775727501;4.6058485094456305
13.65;0.673263878391248;0.9226006191950464;0.8437554793698421;0.47907548097479247;65.57207601110694;990.383528794013;2.977384503696004;3.08925679701203;62.297009133511715;10.871561830510267;10.362934728394135;16.20067837378281;11.67256524815731;18.191346538482932;0.43561865472401307;4.605522431511377
13.700000000000001;0.6731087624814126;0.9226006191950464;0.8423077642917625;0.47849337458611885;65.53310955526167;990.2569066290243;2.980463617896237;3.0913737387088314;62.26552416275294;10.87046824178983;10.360078044355825;16.216234383311253;11.679304366328155;18.204176598516117;0.4355844334550607;4.604830794959667
13.75;0.6731512443802444;0.9215686274509803;0.843606187094902;0.4763707142850011;65.49952327848631;990.113245996617;2.983290352750145;3.093649425183919;62.249638246829065;10.867914664512318;10.355559093666798;16.226761347672984;11.68159992120668;18.213363904043113;0.4354838116848663;4.604072386575963
13.8;0.6727863948128641;0.9195046439628483;0.8431974419261663;0.4796346466612028;65.50730507185354;990.4320781298227;2.9863005001646425;3.095646798856048;62.23390524853038;10.862508901839007;10.349969717179867;16.230808267941967;11.691947682377279;18.2182641806687;0.435438484536787;4.603268331293312
13.850000000000001;0.6728455799523038;0.9195046439628483;0.8414655104162827;0.4798210352233396;65.3480108455651;990.2967993634958;2.992737843218189;3.107090887481378;62.18000200784009;10.863485796771377;10.341459457778656;16.253393628268423;11.647001583033898;18.239362183970137;0.4354680095756267;4.601957510238161
13.9;0.6719120089326767;0.9174406604747162;0.8419153082680451;0.4781171181239279;65.3707084312972;989.3067834249421;2.991641014674328;3.105075899074342;62.18035031653253;10.85746291730103;10.340441505472782;16.251222337827585;11.65416177430423;18.238656728261557;0.4356002711363091;4.601954398649137
13.950000000000001;0.6718410035702149;0.9153766769865841;0.8421249479784272;0.47608022309011644;65.49681691830251;991.3781827482966;2.992584700978513;3.107769946689113;62.24748892584146;10.841466009653143;10.32972416056846;16.238433169829005;11.6259139049119;18.224379750042157;0.43506765763532657;4.600344643213714
14.0;0.6719658545663788;0.9153766769865841;0.8404973225678958;0.47414219544993264;65.59784070306408;993.1470395853697;2.9954618544833997;3.109929468298078;62.38314443037131;10.83839993108793;10.322890084122356;16.168009153657326;11.611519754476712;18.167888146357726;0.43464553450198906;4.599933376413039
14.05;0.6717140253316097;0.913312693498452;0.8404031511615471;0.4767738581522527;65.73913046541391;995.5993788917413;2.996320386882512;3.114042845717456;62.54126117922473;10.836050905129236;10.309437825598883;16.090898904836692;11.60411366292736;18.10346317712685;0.4339716859632877;4.598304540503628
14.100000000000001;0.67150068502569;0.9112487100103199;0.8368130718406869;0.47026614016956503;65.80264425264397;996.6509207100063;2.9978181863591096;3.1157870112011694;62.58449910142335;10.833872460426125;10.304440871583298;16.070263584672226;11.607083931392017;18.087667145024852;0.43377330979600437;4.597627370447081
14.15;0.6713176868137901;0.9091847265221878;0.8366357138795395;0.47059547167381854;65.9167188832799;998.6026353379692;2.996555049063012;3.118245618570466;62.632206397000814;10.835306730611682;10.29907835800475;16.048786696583836;11.615431444812483;18.06813407897586;0.4332666233057484;4.596776954479152
14.200000000000001;0.6708347722489678;0.9071207430340558;0.8379433488144556;0.46922199264850106;65.90294360595026;997.4316002070736;2.994638516582923;3.1178557468805774;62.6202483927477;10.837687654672516;10.301729850628735;16.048334370106087;11.594742287812062;18.06883647279544;0.433487849430957;4.597081997848515
14.25;0.6702160874241921;0.9050567595459237;0.8358319865875563;0.46541968800802724;65.84717634303585;996.1869236061567;2.9930176804304867;3.1169205348849225;62.759361749666034;10.83269803811461;10.302119242934207;15.973408268066889;11.526505321852838;18.00979408588138;0.43357599245249334;4.597091338418394
14.3;0.670195338290976;0.9019607843137255;0.8409914947927929;0.4657995714167149;65.85196167106747;996.205280894737;2.9954312839453263;3.1208620802837084;62.7865628778022;10.831175611612196;10.298622459449037;15.957688960819235;11.489231714459937;18.001418605238452;0.433629576240017;4.5963912512419745
14.350000000000001;0.6700863210378967;0.9019607843137255;0.8426478149123495;0.4663014651409112;65.92910661143632;996.729002623053;2.9948271112727824;3.120884654851855;62.83637247835721;10.82429318488529;10.298158609300707;15.933211572329554;11.492498617467453;17.981530333796723;0.4336005001111409;4.596355292966674
14.4;0.6701658481761511;0.8998968008255934;0.8417856865512406;0.4684109465481191;65.957709530088;996.2270137321804;2.9948702367712468;3.121039837453288;62.827073534701015;10.819901403200147;10.304332294999828;15.937874757817633;11.491208152015336;17.986901619531654;0.43374164865759235;4.596985617746051
14.450000000000001;0.6702721188231734;0.8998968008255934;0.8416780117770719;0.4645553857967737;65.99587705089587;995.1354128920887;2.9951485922249805;3.1209412293046324;62.788642615832146;10.819815750553172;10.31282613803839;15.954303708266448;11.49157728818387;18.002148196559734;0.43389108399335186;4.597788139104171
14.5;0.670447524527691;0.8978328173374613;0.8402825828354983;0.4655255872842906;65.98495913386576;993.9449687097953;2.9958237880813696;3.1217755260507443;62.743380873031406;10.821683339220268;10.31584855605445;15.977959156159955;11.487701800007116;18.024279080150652;0.4340728811818149;4.597693789448371
14.55;0.6700277721732822;0.8957688338493293;0.8411053208594721;0.46585681289441183;65.67671632977402;990.9025706064751;2.9986070344124056;3.125366485801065;62.677789053853004;10.828553230556034;10.320093329645681;16.008021610152955;11.486270047800609;18.052550353984785;0.434299181328258;4.598492546203804
14.600000000000001;0.670028748567912;0.8947368421052632;0.8414996355327222;0.4656935264119513;65.71439778049722;990.4917435571468;3.0000029024946477;3.1275907990980705;62.66030594461107;10.828780483234743;10.319327558290905;16.009961846626364;11.48138982191846;18.058519869850944;0.43426835367222605;4.598476373605649
14.65;0.669687673692182;0.8947368421052632;0.8424629192076527;0.4631385017524976;65.65062736972781;989.3489423266471;3.0009767415184947;3.1285560125219423;62.59749033866824;10.835716782429513;10.32618469853045;16.040089979249522;11.487272172676912;18.083562211344603;0.43431330276375574;4.5991734783043485
14.700000000000001;0.6686593888821755;0.891640866873065;0.841044131052691;0.4578003699165336;65.54200135417865;987.9308108602427;3.004443070548541;3.1291975073524125;62.50556359690076;10.846775132371473;10.336235996708115;16.076983388982892;11.503197312653342;18.113420983350764;0.43457111070058996;4.600580528098043
14.75;0.6684845232705642;0.891640866873065;0.8420849199451144;0.45823120524792577;65.4962609456686;987.3717992222753;3.0052465449718104;3.1312598315712212;62.47912513967848;10.850194300386855;10.33701882698851;16.083012145531455;11.492349770741358;18.120034222298226;0.43478120187318087;4.600574339959959
14.8;0.6685379394845873;0.8885448916408669;0.8407139241181569;0.45314909808734694;65.26443305181999;986.2244651611176;3.009420867758437;3.1358322881931184;62.42491664594448;10.85332985323231;10.338954147048655;16.10299451326199;11.496938215284429;18.13790687932535;0.43496300168304175;4.600359459278459
14.850000000000001;0.669104334337075;0.8875128998968008;0.8436411563411219;0.45544878366646113;65.30176000250194;986.7151962926357;3.009181777699739;3.136334774439886;62.47406811799701;10.851878761171072;10.336403870238927;16.07905791220426;11.496426738917094;18.120047943364476;0.4349463586048583;4.600200475291525
14.9;0.669646604652892;0.8864809081527347;0.8480667699069253;0.4604964903702079;65.2292567396142;985.8740077613586;3.0106264911138134;3.138527901873357;62.43848304632926;10.857190841066297;10.338552588650089;16.099442836028796;11.501434801556854;18.13853710523424;0.43518587599205616;4.600487112004216
14.950000000000001;0.6698903846587709;0.8823529411764706;0.8480233947284692;0.4680514799943811;65.3244829898216;986.7138712535327;3.009880466340739;3.1397749784929734;62.44121980137081;10.851854723173226;10.32542239879283;16.110641953043345;11.492107661178789;18.14733397212966;0.4350590559513766;4.598278885928922
15.0;0.6697691120125832;0.8813209494324046;0.849164927184977;0.4643297763406309;65.35128202723081;986.1447559879122;3.0086322853446927;3.138832574403949;62.437916771423765;10.846192943439664;10.321745258620178;16.113941816391705;11.478029371756131;18.15163753583029;0.43512178047601396;4.5977037699178895
15.05;0.6694970892207806;0.8792569659442725;0.8501691886070963;0.4702558323208903;65.38662092521157;986.7280151387631;3.008312836704564;3.139742351163085;62.37631874368365;10.848123304134855;10.31721428955254;16.141291687580154;11.480687125601648;18.175210823162626;0.4350184685041938;4.596441914019586
15.100000000000001;0.6696243719752019;0.8771929824561403;0.8511324722820268;0.477158557612682;65.45141896828844;987.929471944366;3.0077953513037925;3.142180578014292;62.3733728463884;10.840237070425747;10.314647124115261;16.14167513196624;11.478676323393733;18.176403057304096;0.4349357900666361;4.596109947617027
15.15;0.6695191572418394;0.8771929824561403;0.8478087993407795;0.47496024530297065;65.43716595673872;989.0453554472266;3.011033837241223;3.1477344211931686;62.43707711543579;10.842047210585104;10.310267365430299;16.10584914847667;11.458586944315023;18.14906542627029;0.43473739129727806;4.595497762059127
15.200000000000001;0.6691420652625809;0.8740970072239422;0.852561383696306;0.47414396913983137;65.43757309765493;991.2025389248147;3.0165339964862254;3.1536573151966474;62.68890753980839;10.85499542966993;10.300483787283392;15.977828131058246;11.391974074329628;18.044005443968114;0.43416601947352174;4.594562853066993
15.25;0.6685480634989625;0.8730650154798761;0.8518594630683536;0.46953417672057396;65.41214549184647;990.9464624386897;3.015954195690756;3.153465329876649;62.66049385302916;10.859275396918726;10.303014420226337;15.99241469040226;11.387469102362413;18.056945031518428;0.4343155919502952;4.595039347715383
15.3;0.6682288170432833;0.868937048503612;0.8499394692718358;0.4678250266504813;65.36465410362793;990.2590603706673;3.0152522462706925;3.1527014456596905;62.60266920483859;10.864800706019054;10.305576979638479;16.015454796190372;11.378361010042594;18.075377336410476;0.434459827608877;4.595271463899461
15.350000000000001;0.6675554795736659;0.8679050567595459;0.8506114258708424;0.46863774368135624;65.28268090741685;989.9294860643154;3.016274955310641;3.1541891791809964;62.54942925359619;10.865400677347592;10.305143178750924;16.039343752050392;11.366811946993248;18.096912423004692;0.4345796089483667;4.59538622952161
15.4;0.6665733996838239;0.8668730650154799;0.8511470282934002;0.4684041200314606;65.26339245927763;990.4152201562189;3.017345931168332;3.15560201340372;62.53424263560563;10.869829567661704;10.304996059675657;16.047065996210577;11.358745531346425;18.100204471735204;0.4344103238542786;4.5951704150018715
15.450000000000001;0.6651978773830013;0.8617131062951496;0.8507547265438852;0.4656595147840852;65.07935931866257;987.7324413102169;3.018477303250538;3.157412980132314;62.5418580340799;10.86903545453283;10.305315947592941;16.050494589995484;11.355311008712155;18.102956256862832;0.43460551018982624;4.594917309326553
15.5;0.6644326358614295;0.8596491228070176;0.8470688537496573;0.4603326770635271;65.03558427027593;985.9765050775372;3.0185362145812387;3.1549924106294043;62.55762376439339;10.868931214600746;10.312865750395849;16.03732409218476;11.339884800916096;18.093658620213503;0.43485032712212324;4.596193936659322
15.55;0.6638797602850992;0.8565531475748194;0.8488342779344125;0.4574606545234412;65.07067679160508;986.3880030970894;3.017492286291186;3.1566554495797297;62.605018230089016;10.850416139990555;10.311714795845022;16.003732471816797;11.310389589147977;18.06611418263203;0.43480649308296193;4.596145961875829
15.600000000000001;0.6641867195420739;0.8534571723426213;0.8485064981773967;0.45820915981614063;65.15013765954903;987.4894513063948;3.0187000867789364;3.1587313769697563;62.48853010423914;10.857382036526863;10.321794566039475;16.043225359806627;11.337287059566965;18.096320206131608;0.43472346788139177;4.59727891647789
15.65;0.6636478320805512;0.8524251805985552;0.8526226176172876;0.4607086827971706;65.17022228170764;987.5359542285865;3.020674477700907;3.1586868567339237;62.39150862185504;10.866308779868762;10.335806713784914;16.07449408115984;11.365207724338475;18.12281766104579;0.4350472857230096;4.599195477468302
15.700000000000001;0.6626550491561612;0.848297213622291;0.8480410663807986;0.4624093971082206;65.06189121108127;984.3797574970029;3.0198764800040157;3.1538523966761662;62.19286453238303;10.878452276890716;10.355088528661076;16.146043597093236;11.384687369930797;18.183241304126078;0.43550417811747216;4.601100316950116
15.75;0.6621902987211642;0.848297213622291;0.8484620691322897;0.4680488652143846;64.98349419263559;984.005053106625;3.0210423930430443;3.1525108067343814;62.05098071497672;10.882027767844562;10.367978098776883;16.198229785791902;11.401613845899837;18.22486591932668;0.43559952025755316;4.602354881889525
15.8;0.6612063636081579;0.8410732714138287;0.8468309726188172;0.46954154670239134;64.88549576374473;982.9309810686342;3.0211593802499244;3.1494118806075604;61.903874264784655;10.881897548708917;10.380314302964122;16.26795553023641;11.433419387691087;18.278216520800875;0.43548072747360866;4.603619385213047
15.850000000000001;0.6604532327832594;0.8379772961816305;0.8481787204526496;0.4731076214994767;65.00687654918418;984.5799957918467;3.02077513146117;3.1491045914595466;61.798377457316164;10.886924932655598;10.389244817271782;16.313077775890168;11.428523068072796;18.31050772643517;0.4352784024322093;4.604558177650753
15.9;0.6601991127626818;0.8328173374613003;0.8445469344052265;0.4738672582339998;65.01579166235996;984.160378968915;3.0199570282403445;3.1493661481955657;61.79169991064422;10.89862515099381;10.393235144593254;16.321187065998814;11.409311874248202;18.313688772560017;0.4351198652289304;4.604567102639157
15.950000000000001;0.6596137882234524;0.8317853457172343;0.841296590721051;0.46920674088152525;64.95920540627752;982.8423270013578;3.0215827920578637;3.1505257837720113;61.851087675252195;10.910388820141796;10.393981694800209;16.29635089347967;11.371493913645041;18.28864454164405;0.4348277451625104;4.604444829012384
16.0;0.659172965392073;0.8297213622291022;0.8446270881051443;0.4641335604055925;65.1200989136387;985.5978452703006;3.0218124585678567;3.1503454560750774;61.900460140166274;10.917018006913302;10.400483512094828;16.26663678131386;11.353057742454544;18.256426183069973;0.43420285833935257;4.605366521564256
16.05;0.6587126745329159;0.8297213622291022;0.8464243933558484;0.46239023660865697;65.13581079392756;986.6232586657458;3.025204922559032;3.151932986974647;61.89702223834068;10.92752780271555;10.410626447212408;16.262589814777904;11.342586538342527;18.24825524691441;0.43400630458079276;4.606649697257495
16.1;0.658132886863236;0.8297213622291022;0.8450411710859671;0.4572338117773693;65.07888220600618;986.4734050801649;3.026958992297856;3.1532939046636645;61.923853756323325;10.933128643873745;10.415298860006065;16.24887143498396;11.331948963765734;18.235757920376418;0.4339819704811829;4.607033021872475
16.150000000000002;0.657700536081835;0.8286893704850361;0.843404895076195;0.4579894303817902;65.02620289815864;986.1152459050041;3.027504709060778;3.155239576542729;61.96042141313958;10.933929052003204;10.41702063088902;16.24071001435509;11.323018510290595;18.229834524178703;0.43412310986183184;4.60705241288094
16.2;0.657666784327588;0.8245614035087719;0.846995141931901;0.44948862317727567;65.01088570385619;986.1278989525615;3.0281542864000075;3.1570434813399775;61.96037244740324;10.93950850343771;10.41906344888332;16.25370164822723;11.33276857071945;18.238686707641573;0.43407053087802067;4.606764500213839
16.25;0.657746874196444;0.8224974200206399;0.8477759461273378;0.44701488136694634;64.9241157074552;983.1867245767755;3.0265107458486367;3.155586751772141;61.94856434909966;10.946083576071898;10.42582461998232;16.26850000157475;11.32508149548046;18.249032831021456;0.43430311451994996;4.607288048677686
16.3;0.6573254992816965;0.8163054695562435;0.8487460889730143;0.44856781720548955;64.91092770104444;982.2316048642723;3.0263742033868297;3.1530644034185844;61.930144383139144;10.950343395077644;10.431206949766226;16.281095010549244;11.310104273985138;18.258473902534323;0.4344353559331454;4.607933418331842
16.35;0.6568786158951148;0.8142414860681114;0.8466176384861048;0.45005805997155457;64.90210518283519;981.6316304014723;3.0237143376246927;3.151844927787385;61.94924677352649;10.948319719846264;10.434606960078877;16.276147210541623;11.30543777298384;18.25064144816816;0.43449420504823716;4.608490820473121
16.400000000000002;0.6564888083359985;0.8142414860681114;0.8448148855629047;0.4512561349122;64.83390036222615;980.2991637196042;3.022022619887276;3.150404514524579;61.92246941670025;10.95203385585545;10.43664212443133;16.29593943244602;11.303169770221936;18.26510650362513;0.434598196990632;4.608432614066863
16.45;0.6561925018551453;0.8132094943240454;0.8438278653747605;0.44913171442043565;64.77514996252977;978.674274901256;3.019056777814488;3.147394752811813;61.89872480383072;10.954755458485394;10.440426266107835;16.316175462582134;11.302495430989762;18.280337183151254;0.4348063836834333;4.6087109171917
16.5;0.6556804492648888;0.8080495356037152;0.8413135648057846;0.4402660652995072;64.69911837160497;976.509775249043;3.0164513098083563;3.1439589653209516;61.83196006876096;10.960229854688933;10.450641557875567;16.344222940689647;11.321448145862515;18.301577103918028;0.43525687360222715;4.6100373681526445
16.55;0.6557221758748467;0.804953560371517;0.8390185680331295;0.4482848265939633;64.66000767393402;975.6061051764037;3.0158444080951563;3.1418317503453848;61.839413551551104;10.962967966913713;10.454380058431882;16.337512081663824;11.328545819956249;18.295320651208186;0.4354668766277437;4.610670306295197
16.6;0.6554636560764779;0.803921568627451;0.838907900891722;0.44589332622701683;64.73988701883357;975.8188406752466;3.0165194120225625;3.1411123506858347;61.80107819029956;10.96855326921497;10.458273801384227;16.34987175835068;11.354068509606977;18.303665972546188;0.43536106007180814;4.611249448556868
16.650000000000002;0.6559066256008578;0.8028895768833849;0.8431099028825614;0.4508447062140953;64.91719690246927;976.4877285837007;3.0146290004507805;3.1370975280483515;61.762401659980014;10.966049187165689;10.461593591312994;16.368412940763022;11.393445522717911;18.31455288109855;0.43523506408120527;4.611770878071841
16.7;0.6560984310843904;0.8008255933952528;0.8400257951342263;0.45010861003289326;64.87573749314186;973.9347218654863;3.010866303398302;3.1291281914873466;61.73817936892262;10.961801712012768;10.464534550790647;16.378564574047232;11.420432128783828;18.325099094780864;0.4356950541366117;4.612524506512561
16.75;0.6560017175217776;0.8008255933952528;0.8433014174853399;0.44493442282586537;64.88189863624221;973.8325483031753;3.0102931368944432;3.126545890007138;61.72986430897113;10.956163596763197;10.463782321303748;16.379766060736458;11.435107655055711;18.326245856564427;0.4357255466505493;4.612976032217847
16.8;0.6562257890473105;0.7977296181630547;0.8431066587403123;0.4363273247592311;64.9451037267572;973.5148461825939;3.005432877908238;3.119238836897702;61.76037000910064;10.943270715573258;10.458419016494046;16.365428581152997;11.446097440784126;18.313857166585187;0.43570755318101606;4.6127163589936115
16.85;0.6559545727360615;0.7936016511867905;0.8422645388175565;0.4339358243922846;65.14004862997139;976.094399288074;3.003290645956661;3.118096759327585;61.80881336939613;10.92362670259149;10.44331798393829;16.33670287464765;11.452144258220219;18.28907842036678;0.4350947515414711;4.611109242151559
16.900000000000002;0.6558868472814632;0.7894736842105263;0.8478585682987108;0.4317905170058469;65.12750138875026;976.3587858308563;3.0043691604259375;3.1186283193954933;61.87063396205743;10.918142369772305;10.437828458953007;16.296854465630627;11.442408982875067;18.25789029721178;0.4348602637789866;4.611395257380248
16.95;0.6551186270494421;0.7863777089783281;0.8432340955127944;0.43964034310250133;65.16343103884141;976.8209940173756;3.0043029205073277;3.117295037985246;61.97686718531781;10.91354892037782;10.432457637292755;16.241467799997956;11.424431596660549;18.212178646311692;0.43461277711242025;4.611401580642031
17.0;0.6546955031277412;0.782249742002064;0.8431390425862482;0.43360404637399763;65.24430271384098;978.4524836029346;3.0040141506949247;3.1190473878012637;62.03875329149087;10.919753768530816;10.42795460733488;16.203970803634355;11.409223961616588;18.184556997922453;0.43417340758407186;4.6110024812032275
17.05;0.6550774946439049;0.7791537667698658;0.8443662178739745;0.4359712702013674;65.32618077665707;980.1557520986217;3.005678124711603;3.1199105770542754;62.11040789376246;10.920874825018197;10.423753145071233;16.162250251959875;11.392438426012031;18.15101346925304;0.4338269377681353;4.6111691710547955
17.1;0.6549261703624085;0.7739938080495357;0.8432141492453675;0.43944554983522477;65.25642432463806;980.3555845512147;3.0068331630374527;3.121322674423522;62.17071209971379;10.925057347339214;10.412519266002763;16.124872165128473;11.3802245199507;18.126266749931517;0.43353971478018494;4.609905701506901
17.150000000000002;0.654417468987187;0.7698658410732714;0.8456572451281488;0.43409942395467205;64.9432395082262;979.9174935295565;3.0087369119235623;3.1262381105143486;62.29317513976472;10.919774464283602;10.406055715914858;16.058157714708233;11.372568294362987;18.077493054850052;0.4333689205039457;4.6099712639406025
17.2;0.6541133420996964;0.7667698658410733;0.8428249997261495;0.4314311369149615;65.06576272504762;982.4750115478616;3.01107365880652;3.1268730481848572;62.33708197578422;10.927211292643554;10.403942744924533;16.019567286429233;11.365218980098899;18.04522784816762;0.4329307281765723;4.610162111750886
17.25;0.6530882489145167;0.7585139318885449;0.8431514246290185;0.42771013686672466;64.9133790678826;982.1970531794374;3.0123564597517363;3.1303703885603182;62.44187920160958;10.923866244442927;10.391209751839574;15.97849650855652;11.375519131666913;18.014123442335958;0.43277423239756047;4.608497940063252
17.3;0.6520489051151891;0.7554179566563467;0.8440581078971824;0.42751772191997817;65.0200917256302;983.9537112634829;3.0131446209566564;3.1299046260413674;62.5133593353899;10.928996451743773;10.394347633817947;15.932401646496144;11.387180633927692;17.97545108726392;0.4323874264956406;4.609648583148368
17.35;0.6513160472248601;0.7523219814241486;0.8421078902215549;0.42702586818757426;64.8138139644685;982.6122319296783;3.014769768117803;3.1344000681230084;62.63653667055217;10.924923368638062;10.384130086678239;15.868324426126128;11.377651875529931;17.928371552637053;0.432279354663215;4.608432058195011
17.400000000000002;0.6505522506691347;0.7481940144478845;0.8429807463708616;0.4316119812699002;64.71790295603823;981.2964272283824;3.01527033232481;3.1341177542811107;62.69952557226541;10.928705062485745;10.386762920728758;15.841116223843837;11.359521973255973;17.90347956778045;0.43222654511116465;4.609049416310773
17.45;0.649212711867921;0.7461300309597523;0.8449415211048761;0.43373555838088773;64.68694716104817;980.8691511541281;3.0170286609393244;3.132610283190264;62.76468728412678;10.931719337603338;10.387474462945766;15.807566587671825;11.36449263943618;17.880300328250378;0.43241949640008726;4.609735457379489
17.5;0.6481772526266584;0.7409700722394221;0.849245442155147;0.43281122042964904;64.81758150062052;982.3193550732418;3.017454194637792;3.1309319626283143;62.78361097649347;10.932300384452743;10.382973817267937;15.783479734666198;11.331730543847097;17.865074127166277;0.43230380893777615;4.609783444634014
17.55;0.6483981401854045;0.7389060887512899;0.8479824474169515;0.434466411885992;64.86466395636543;984.2219197873776;3.0187944672678895;3.1345872964447903;62.87855022888067;10.92665483523052;10.369396776053701;15.745214629564934;11.280395409906253;17.839267768356763;0.432048515785034;4.608169025422307
17.6;0.647845069227495;0.7358101135190919;0.8454363989491013;0.4348516538548188;64.65951418249846;980.7314696143372;3.018691102426057;3.1345016056392074;62.968236588877765;10.924584724374009;10.36172576836722;15.715266915938646;11.23809199763551;17.824134139373584;0.43245987857972373;4.607248262275958
17.650000000000002;0.6468004758595458;0.7316821465428277;0.8457628238519702;0.4330282919108792;64.36820957809145;977.3569326110571;3.0183337823061844;3.1344414244882817;62.999155010531446;10.916420489020856;10.362509092449397;15.70557082691552;11.21563818965206;17.819725339081938;0.4328833976471323;4.607007263944478
17.7;0.6453485814754024;0.7213622291021672;0.8450734406287239;0.429179194371339;64.12587088744215;973.8108332603013;3.0213486246454666;3.133332701787658;63.011995739147245;10.911428499980772;10.367276578153255;15.683942363620462;11.18916153818034;17.813745064741383;0.43386294710364615;4.607393495840399
17.75;0.6444747652073827;0.717234262125903;0.8465692008386838;0.4263773619064186;64.14557799143995;974.0237713391875;3.024669156508447;3.1326698907857278;62.99117191780127;10.909013722534104;10.381514656478526;15.696400891987793;11.196508966075712;17.823104284116695;0.434081765061656;4.60969552377946
17.8;0.6431470472598019;0.7058823529411765;0.8436982062600826;0.4142786945176584;64.00220791076545;969.2245960767247;3.0204925343728455;3.1276626621352612;63.03773418615605;10.905784167419013;10.38226956248469;15.68039122368621;11.15395093437573;17.819165041415538;0.4352183284396897;4.6111667292912335
17.85;0.6444896875440187;0.7027863777089783;0.8427629624950117;0.4230796755376127;63.93986179803841;969.1528691686818;3.020833685630516;3.1284098745926934;63.159645002176426;10.896021798211926;10.36005109596734;15.628887082775394;11.107410183419615;17.7832443960535;0.4350713754185245;4.6081426603093485
17.900000000000002;0.6447936060632636;0.6996904024767802;0.8422392248809161;0.43424203084713053;64.00936726664061;969.983515150123;3.0221363754125683;3.1298467379386903;63.164904760647666;10.909931034038411;10.356620586039865;15.621138042216513;11.119233216705787;17.780521644439823;0.43496150939717126;4.607341821745246
17.95;0.6450552728213319;0.6996904024767802;0.8395904103328167;0.428464483546217;64.06866514035632;971.2443796945794;3.0223138378138605;3.1310937389578166;63.22753639515098;10.91526297868103;10.350803270710749;15.590741430082556;11.107822798960502;17.75758474284597;0.4346679597233595;4.606890678005873
18.0;0.6452603638732893;0.6945304437564499;0.8381875893834545;0.4313828968600517;64.15531221511084;973.899203188003;3.0254618124492327;3.13672240851189;63.31658539428062;10.91548013099479;10.341284671835416;15.560901865854797;11.091025491722597;17.73570994849049;0.4340553616384982;4.605915354937252
18.05;0.6450647971882706;0.6904024767801857;0.8372931545101021;0.4300999732143911;64.0842268983092;974.7090106342932;3.0323357978387575;3.139331420843647;63.32035886143216;10.923611753929979;10.339362652005414;15.555648991782073;11.083380676244568;17.730053793498303;0.4337059771115272;4.606385118393904
18.1;0.6451720838233717;0.6904024767801857;0.8360334948698658;0.4273141326848414;64.25989785521837;977.9647842089062;3.0345641445234945;3.1420130510155664;63.36013307797034;10.924614358827114;10.332573612107304;15.544663615511606;11.084256685918989;17.71873298112202;0.4331087817177556;4.605612048765244
18.150000000000002;0.6455299625616895;0.6862745098039216;0.8369070354697046;0.4275569285834401;64.51443131388471;980.6908364200862;3.0314500347724644;3.142036870400183;63.38546117961187;10.920072276721255;10.328925247063452;15.542098799729105;11.081168692364457;17.715733598838266;0.432637368149965;4.605396748636833
18.2;0.6462879263320777;0.6780185758513931;0.8406441332628676;0.42436402293275144;64.64323651321813;981.4953940800192;3.025841411233322;3.1402821229930282;63.37048106603421;10.919081118063163;10.316927044380886;15.539333499448128;11.07222675409492;17.717861682156034;0.43245655586351384;4.6032319417843635
18.25;0.6467598588565718;0.675954592363261;0.8383103865716093;0.42062203824489885;64.7202318350435;983.137780301111;3.026577988038173;3.1408312241430174;63.40591893235885;10.915613117847286;10.311898849538585;15.525899312938932;11.069905182957383;17.70351083253434;0.43210245869630276;4.60266929285306
18.3;0.6470004352658754;0.672858617131063;0.8417960261281635;0.4218251791197707;64.94904140223875;986.4946800949585;3.0217764286318514;3.1370301223910033;63.43531120697058;10.914274979280027;10.310332259623884;15.500989419194298;11.06102843260836;17.681185108882016;0.4315788571391694;4.602601749068111
18.35;0.6474071073126016;0.6707946336429309;0.8451340181170061;0.421252611927464;65.10966292279774;989.6300203811707;3.021260115983293;3.138518940012275;63.43299290619354;10.919685542944206;10.31773926726211;15.498837661272283;11.058637515262921;17.678368637772717;0.43142038636948804;4.604415505098611
18.400000000000002;0.6478628203433595;0.6666666666666666;0.8427853472145156;0.42207518342558714;65.31970195627376;993.319946553668;3.019556739446362;3.1404614847470427;63.47926495795304;10.913379530448804;10.32047781067916;15.47601796058868;11.057379626326272;17.661028757930495;0.43122742816097315;4.605143767170882
18.45;0.6478655587313988;0.6635706914344686;0.8420741755250508;0.4132005790104589;65.55079381620467;997.7347383466415;3.0228448569102175;3.147145393897966;63.511978920481994;10.908299844706082;10.311593358985228;15.45398415556549;11.05444651157657;17.635063372988;0.43029775847857005;4.604031858371807
18.5;0.6482787387647329;0.653250773993808;0.839199149352542;0.4231109483455849;64.93306034302236;990.6960704406852;3.0249468993962862;3.1504353136513634;63.51936906977671;10.914009998994098;10.312515028218261;15.470057039259379;11.080733498572814;17.660429489615044;0.4314221763755256;4.603786776808241
18.55;0.6482765785124256;0.6491228070175439;0.8331676445252132;0.4167803165818773;65.03029332762068;992.7682104003993;3.02418095079999;3.150335368123118;63.53725888166016;10.916713226698848;10.309332586194241;15.480958212273466;11.079221457983131;17.67043662544281;0.431501191955964;4.602932483142704
18.6;0.6483134299963823;0.6439628482972136;0.8375415946964089;0.4113162463778366;65.19091274076735;994.2450058895034;3.015501447326268;3.143861854007738;63.529221128245624;10.915361666200296;10.30876708696659;15.50089882869057;11.066770587023074;17.687061816409393;0.43164099098908765;4.602141118399478
18.650000000000002;0.6488783334730239;0.6418988648090815;0.8357158844841646;0.41272274910052853;65.23935861238664;995.0426965924304;3.013978610162951;3.1410164392684665;63.5059436389783;10.917237514031566;10.31174053003751;15.519572045329545;11.079343858093038;17.7022934361415;0.4318015382542733;4.602319451615563
18.7;0.6501925636181243;0.631578947368421;0.8375977777665957;0.41560962597024353;65.36491660378877;996.9385896443672;3.019819117955468;3.1393989294856013;63.44668041641373;10.92444472151088;10.328161690684789;15.563507134419273;11.110182798287575;17.731991879328607;0.43168728234899545;4.60381696781501
18.75;0.6493412322492028;0.628482972136223;0.8309267749556504;0.41278789743134237;65.27047481875097;995.4374558588735;3.0194821903394313;3.1386232396990956;63.35014174536829;10.944974612447554;10.337902577947899;15.614888727964738;11.116554485290466;17.780117332178037;0.4321082097960031;4.604392151858254
18.8;0.6492681713383056;0.6264189886480909;0.8332300946104878;0.40431204571983664;65.27713350233486;995.8172785861058;3.018892003609324;3.138801747942201;63.360987501095394;10.940469826606396;10.34450103916197;15.628305988742687;11.122647363968946;17.785083921925075;0.4323736125529641;4.605775725215334
18.85;0.6488958820565587;0.6243550051599587;0.8316575031961142;0.4072457992545526;65.18226008270052;995.2452572843872;3.0221042818242703;3.1407236360250055;63.298857539673534;10.946593712206669;10.353745916576086;15.663376406305888;11.140900943445972;17.810945126211273;0.4323903561543343;4.606698959408375
18.900000000000002;0.6503038149984872;0.6130030959752322;0.8320228673163461;0.4197904127357487;65.34145022824666;995.3395263763133;3.0105341912859154;3.137537088109096;63.42109213896334;10.920036536792534;10.341948590462751;15.609432696674189;11.079767560441896;17.764330379627875;0.4321735772089728;4.604999953643336
18.95;0.650087032671165;0.6099071207430341;0.8301463346514473;0.41856719746933435;65.70097337797839;997.427891805144;3.0064913830992688;3.1318273695084984;63.38745201834717;10.917233985068671;10.343031207700623;15.654466887750653;11.032295949881957;17.790997436553056;0.431944002200317;4.604027984957398
19.0;0.6505682349394561;0.6078431372549019;0.8284166164176325;0.42229843821606616;65.59529393424236;996.9770075343472;3.0100716853138296;3.134519453432087;63.338336670576716;10.917571870329471;10.345279740793174;15.693876045832418;11.03639573836407;17.821227459557157;0.43185259410284765;4.603861279422479
19.05;0.6513450093533942;0.6016511867905057;0.825386924106013;0.4237672841268645;65.42676554063415;993.8186034229983;3.0126097548467374;3.1355009492498302;63.36958013798731;10.90161695756635;10.336047753751163;15.706353509002655;11.066154915816224;17.83728678461163;0.43234972616339934;4.6024718780222855
19.1;0.650956563338642;0.5933952528379773;0.8258943770441209;0.42051327508732994;65.22168307251152;987.5873792909272;3.0051240556877765;3.1215783897216003;63.379929921067465;10.887798059532127;10.333635227968436;15.723202749212936;11.058083313073825;17.860667923464867;0.4334377999612715;4.601850803087239
19.150000000000002;0.6507604854393333;0.5902992776057792;0.8237291743212038;0.4187216581559343;65.22002150020283;988.5112863748157;3.0078431754297847;3.1249642932080253;63.333464863175145;10.885727846036502;10.333707239643685;15.752311032528914;11.08047137500581;17.881453218480328;0.4333436542405325;4.601791141904039
19.200000000000003;0.6504165400705453;0.5882352941176471;0.8274805158763686;0.41431752859873155;65.21246415863463;988.4608519276582;3.0067986762411376;3.120779521150406;63.793545924861505;10.85655413779124;10.333894562157763;15.536717942347803;11.095828628937635;17.71126477642942;0.43363213720918375;4.602109844194766
19.25;0.6505729364408577;0.587203302373581;0.8270839754455923;0.4112279058708484;65.14747089096876;988.0595742486765;3.0075645429111493;3.122444344955716;63.8434104308316;10.847500860001913;10.32417467045738;15.514455776666768;11.101472366196509;17.69500450617013;0.4335156255397709;4.600722586269285
19.3;0.6504648690640953;0.586171310629515;0.8308775760345293;0.41048060775533646;65.08864426973832;988.2533066576897;3.010030119723093;3.1246469637396608;63.85476583418008;10.848241323991848;10.318809892870329;15.510306492261298;11.122508319804885;17.694930337733545;0.43368190230339226;4.599531047273975
19.35;0.6500358542373018;0.5841073271413829;0.8348261758374376;0.4234201202123993;65.12039304907054;988.7500481422328;3.0106755953336592;3.1265403009091837;63.83701377658036;10.856442529345335;10.3240391540373;15.52300012916609;11.16602323121632;17.704447705113836;0.4331970298434604;4.599945929625749
19.400000000000002;0.6506324869835394;0.5799793601651186;0.827130375120801;0.4363596326694621;65.09665336190623;988.2799870040428;3.0096883007944704;3.1270150819176092;63.82436149841822;10.855017336809965;10.325894770338667;15.536009111788147;11.218256038815674;17.710888748097933;0.43269391382261757;4.599804753759187
19.450000000000003;0.6503480076285516;0.5768833849329206;0.8313810834983738;0.4337613400388327;64.88419406386453;985.4686647485313;3.007395890458326;3.129773427143368;63.818348883319835;10.855131672363372;10.319348780218894;15.546614766042294;11.224151059414458;17.723045956550745;0.4328301765389842;4.598599040608314
19.5;0.6491403808883479;0.5706914344685242;0.8250915351253192;0.4298441244407636;64.9355893721638;984.8564679536831;3.0020785585998513;3.1269907519769196;63.89753845163206;10.840327938266018;10.314876115241816;15.517929811362729;11.237836446983698;17.702309885071873;0.43310120325312984;4.598336002405297
19.55;0.649010299617947;0.5686274509803921;0.8240721151275783;0.4320263869732033;64.89792260345813;984.8081906637998;3.001174497348221;3.128268086301342;63.91791247780981;10.824918302597293;10.30415527167837;15.513409505241183;11.235685809883565;17.69753084513301;0.4329504641160928;4.597139665334151
19.6;0.6474146080845462;0.5624355005159959;0.8189749174333918;0.4276796868616297;64.68848358491393;978.1989150255195;2.995171570433246;3.1214493096633436;63.86581651250532;10.81699107685636;10.30364869680556;15.540260202145753;11.216328852416046;17.721162455023716;0.4338300643235631;4.596863510500113
19.650000000000002;0.6468299027669884;0.5603715170278638;0.8212813998347793;0.4260680332707256;64.41137845761942;975.3998253127422;2.99543968097159;3.121227710003955;63.89875407522832;10.806208408413783;10.293472149407153;15.537029544650466;11.23366284977149;17.724474241239395;0.43415026913266636;4.595316068269685
19.700000000000003;0.6465456157577296;0.5562435500515995;0.8217188975833655;0.42705897822854144;64.40683391281225;974.9585296240124;2.994053141623312;3.1222776892186257;63.81316530484725;10.804872482131247;10.29108744308514;15.573008862331639;11.228975606248216;17.75131133652061;0.43403914517353914;4.594799255909016
19.75;0.6461093173225803;0.5562435500515995;0.8216826871674234;0.4279795753764555;64.5098295525394;976.2982148385761;2.9919021881138157;3.11905069117355;63.72594471444208;10.812752686370949;10.296328359693954;15.619615507495661;11.242064093513182;17.78393358200223;0.4337565355003882;4.595115048403424
19.8;0.6463701543697732;0.5531475748194015;0.8212108887644881;0.43000779375924825;64.59877545345672;977.394627080293;2.9877785160629777;3.1166673576121826;63.8664900980105;10.824373331012794;10.289358224215178;15.578536466874192;11.093414093574387;17.748846335603908;0.433341895119165;4.5934327443578615
19.85;0.6469060705310234;0.5510835913312694;0.8196293679967314;0.43547192864796647;64.5511650335799;976.5942456856327;2.9867204182693365;3.1157268740778026;63.893955100760394;10.836484372019118;10.286025330763689;15.579583361872281;11.063752781115964;17.751475286481;0.43342015155810515;4.5921562851381506
19.900000000000002;0.6469487917934128;0.5479876160990712;0.8199701768107058;0.43834455243871506;64.56662841588991;976.3728027513943;2.9884724275895436;3.1146035696904453;63.88781244252736;10.838441091546029;10.282980178829;15.595037211360623;11.076633976147344;17.76126960157044;0.43329223689358115;4.590857530138642
19.950000000000003;0.6464211371107323;0.5459236326109391;0.8179730174288224;0.4417418067326224;64.72120431311993;978.7479622029429;2.9921341513272135;3.1186094774035977;63.88517002511924;10.84277182897106;10.284536002335873;15.611929437219121;11.08587208724356;17.763525458362746;0.4325925733716628;4.592054078581083
20.0;0.6455269848760087;0.543859649122807;0.8159758580469391;0.44053358415949107;64.84454429620338;981.9497654894947;2.9974168531741583;3.122459895822568;63.8224961266267;10.853487838161028;10.289318469131105;15.624290348657794;11.107259063707152;17.770953700342137;0.43200781221892703;4.593531112855042
20.05;0.6453016377171187;0.543859649122807;0.8199408667172946;0.44059403278814935;64.81190760069256;982.2484665000165;2.998845486339521;3.1237658620360196;63.798743285630344;10.859687026507288;10.28980197468395;15.62696060032297;11.11494905017776;17.773178683381428;0.43194253051033915;4.593889387866278
20.1;0.6443401515667444;0.5397316821465429;0.8196868623078559;0.4380522824399242;64.65972208615038;980.921179533026;2.9965334528593734;3.1297255750538353;63.743839420470806;10.866440869035834;10.281242545901511;15.645676780335318;11.120249759174744;17.790293117042875;0.4319430737494283;4.592049071597483
20.150000000000002;0.6440314512284279;0.5386996904024768;0.8158663354234067;0.4384352993048677;64.64924731813477;981.4057383581676;2.9961811617977414;3.1326168732189372;63.765330083783475;10.865160967352713;10.27376962359295;15.629919325061962;11.107046169197503;17.783672667833432;0.43196383559501117;4.591190490410879
20.200000000000003;0.6436257947188281;0.5376676986584107;0.8157616281221626;0.4436062487498127;64.668239177011;982.363660012562;2.997385818466695;3.1338433012674165;63.73788735686643;10.871069629037834;10.273203050130597;15.63689515910052;11.113627162667111;17.788783292312285;0.4318387623184842;4.5910954835682
20.25;0.643808989350226;0.5366357069143447;0.8146682448972911;0.44877719819475725;64.74175521720655;984.7625426774133;3.0001471051641393;3.1377044606902764;63.688785023661566;10.881927326585565;10.276159682050407;15.655027544292473;11.134519880638521;17.80074725800623;0.43148421826840466;4.591306587627236
20.3;0.64340727600887;0.5356037151702786;0.8157833064733833;0.4509752972865202;64.73064460864974;985.471896336742;3.002682184983305;3.13989175097097;63.62667583578151;10.895432827918311;10.280062462724077;15.666237081153394;11.143238047716297;17.80909755874989;0.43134501396928326;4.59175921199114
20.35;0.6427966188689545;0.5345717234262126;0.813188679106413;0.4532975196228306;64.73590216531393;985.9835611327794;3.004041215736128;3.140124597163952;63.56474385166432;10.906723344768782;10.289786785239148;15.681704204817919;11.14893295037097;17.8212393979754;0.43144667738129455;4.593144530521666
20.400000000000002;0.6424113750499186;0.5345717234262126;0.8134845594564677;0.4450792642337591;64.747434972625;987.1089878660633;3.006131462324118;3.142237206652678;63.536234864309236;10.911735432625894;10.29122051547597;15.688664921207192;11.154977600374918;17.826935978457318;0.4313088284964048;4.593199422908341
20.450000000000003;0.6420390505425855;0.5345717234262126;0.8119365915791478;0.44713963339794427;64.75992976504642;988.1057305648197;3.0077323967340663;3.144364512097276;63.51717513538636;10.916692288847486;10.293866287240274;15.694008734465497;11.16090675860926;17.830844213126067;0.4312077801281269;4.5934739524134365
20.5;0.6416607415856689;0.5335397316821465;0.8121050885018262;0.4445330610986584;64.751039828836;987.8670675545025;3.004939939267388;3.1449950229010017;63.59878913522097;10.911171475077959;10.293210510624089;15.652399998459456;11.157288139803757;17.797722274719444;0.43117948878148765;4.593590683164811
20.55;0.6411598398335686;0.5335397316821465;0.8079332131540804;0.4478431713584401;64.70066807126574;988.0865284279837;3.0070776694728956;3.147192011531995;63.58012669113393;10.915759772677655;10.295236544667253;15.657217969936006;11.162436355780995;17.802033211997262;0.43112228742324116;4.593862090052072
20.6;0.6404532856538734;0.5325077399380805;0.8079367964955971;0.44507968375569007;64.68944268294672;988.8462012056049;3.0095345721435582;3.1498468526831584;63.54247028500205;10.922755198400953;10.29990803096518;15.670449655988827;11.169904435300358;17.80971175456731;0.43087522304884135;4.5945132302966325
20.650000000000002;0.6396656004838144;0.5325077399380805;0.8078364383739659;0.44231619615294004;64.63295838044202;988.7430213559755;3.0100457047963975;3.1508428358274867;63.51564826530162;10.929663770611779;10.303581867936145;15.676832021318162;11.181564481526893;17.815019956737306;0.43092031826449845;4.595183586859236
20.700000000000003;0.6388564676364091;0.5304437564499485;0.8056873116918499;0.44154273266044375;64.61253087105602;989.451537586056;3.011934078541951;3.154066815637827;63.52041652650749;10.937044371963719;10.309188870974266;15.645619679767599;11.199464180665355;17.791226777863177;0.43082086023600236;4.596837041479936
20.75;0.6382042792693744;0.5304437564499485;0.8129475731152181;0.43800455365527524;64.56066215194201;988.8763341070465;3.0112896441575723;3.154550362625965;63.47127270924756;10.950132037827233;10.319847656507951;15.657617880688498;11.208837292445976;17.798661094992276;0.4308843445183914;4.598462141797873
20.8;0.6373433718232157;0.5304437564499485;0.8131846271530137;0.4340257333446902;64.49103457652399;988.0811349839622;3.012523931808362;3.154392420911437;63.45502176223707;10.955087053086237;10.324520704202511;15.655724128959207;11.225488650953086;17.798921761934494;0.4310424123771978;4.599536322207466
20.85;0.6373100837954455;0.5283797729618163;0.813284566960575;0.4273459117132321;64.47627645557878;987.5846282614373;3.0064051673615055;3.1529179642635827;63.467882837994914;10.955305205686717;10.319609531583865;15.652320243361881;11.201875317217452;17.794936098872032;0.4309350621623138;4.598411957646931
20.900000000000002;0.6368011813657386;0.5283797729618163;0.8134530638832534;0.4263770499813666;64.41767182603122;987.1743317747779;3.008332821255618;3.154370754151193;63.44801570364759;10.960964827928784;10.32408786821617;15.65700140897198;11.216058920803745;17.79739836521806;0.43087073255792346;4.5992345653704385
20.950000000000003;0.6362850171244099;0.5263157894736842;0.8131992736862051;0.42573527053644034;64.35726272751825;986.5910233897798;3.0100346051134688;3.1556927886860926;63.403296902157834;10.971451313076535;10.329400652039508;15.67432595464048;11.244208415869638;17.81129034557877;0.4308507266081554;4.599859536478608
21.0;0.6357041388479877;0.5263157894736842;0.8132137153719622;0.4225700251872948;64.33112743924387;986.9483140482945;3.01285469971626;3.1576492678148607;63.38050774135324;10.976603292197318;10.332558988020377;15.680055666030297;11.2564518467876;17.814598654878566;0.4307471585537132;4.6004964868103615
21.05;0.6355786854229618;0.5252837977296182;0.8136696867442472;0.4264557411273209;64.3321636082486;986.9275110583756;3.0127162898453936;3.1571193952329626;63.37659685966295;10.978193320228074;10.334570638570877;15.679353542714386;11.254108707461947;17.812417717526966;0.43074244636576053;4.600885414204962
21.1;0.6351248505356777;0.5252837977296182;0.8146067741190821;0.42300552626449717;64.32999872052531;987.5935846949856;3.0151093713698236;3.159131111548535;63.35345988973995;10.983359931636546;10.338406655217213;15.685832048534818;11.266292046864077;17.815988095717056;0.4306232322662428;4.601575740666813
21.150000000000002;0.6345239585074002;0.5252837977296182;0.8143527697096434;0.4229955010352674;64.33152125526846;988.4648592834596;3.017510426781594;3.1614047578547697;63.332288580114266;10.988630517646909;10.341688322897397;15.691479881877713;11.278739699374338;17.818867638330158;0.43048182429761467;4.602177489241743
21.200000000000003;0.6338619358360164;0.5252837977296182;0.8144640454193238;0.41881841229219274;64.32651357009769;989.3403827974658;3.0203669641360524;3.1645935933444007;63.33280793824063;10.990141922122271;10.342122210164733;15.686815178555362;11.27176173647811;17.81357297680676;0.4302344982847842;4.60241299046227
21.25;0.6330577621087997;0.5242518059855521;0.8139177508213897;0.4165002103104749;64.2649007734188;988.8280920706253;3.0233092976762457;3.166272413067708;63.32538737613666;10.992210306690914;10.344660297901312;15.685143091043406;11.251064013993174;17.812710457698284;0.4302519367555075;4.6028590749756955
21.3;0.6322425996161167;0.5242518059855521;0.8132252705714463;0.4100397986430152;64.25979648679474;989.6471040752555;3.0259336034066537;3.169827190719811;63.3294543112984;10.991648893249568;10.343160329490424;15.679305171630581;11.237164186677507;17.80697526626352;0.4300289856368335;4.602801076240889
21.35;0.631470891229774;0.5242518059855521;0.8114287851352994;0.40811689719076893;64.27212043071621;990.6519451037304;3.0282285398483038;3.1732203993279695;63.32564065185857;10.992116133020087;10.341409742563318;15.67782582056342;11.223738520767624;17.80445243840626;0.4297635667710424;4.602636594450033
21.400000000000002;0.6306622351423684;0.5242518059855521;0.8112529858815646;0.4079260003787567;64.27173256822442;991.4317249501665;3.0300039125541245;3.1764471351246772;63.31537109007386;10.992461054689747;10.339588372252557;15.68109429374881;11.210325308573985;17.80587527066621;0.42955069683554575;4.602369110009134
21.450000000000003;0.6299956734002383;0.5242518059855521;0.8132140631477234;0.408841982705729;64.2958067534994;992.4391240815336;3.0302226609625147;3.1788149302311397;63.2833941960301;10.996239721911028;10.339573314853162;15.69531438092859;11.217600535041937;17.816474932361796;0.4294849496262569;4.602259214364552
21.5;0.6293335273789958;0.5242518059855521;0.8132329740377692;0.4040537483478417;64.31852574812864;993.4124438602674;3.030323990747171;3.181234681863228;63.25433727733064;10.999316200780399;10.339107283044823;15.709246923492064;11.225196162759879;17.827030748539396;0.4294252444653567;4.602071482030007
21.55;0.6290105742206579;0.52218782249742;0.8132348999043499;0.3998274112833432;64.34101164340845;993.7940073782147;3.0289478973135537;3.179254840328083;63.16895018214252;11.005188531822528;10.348021934418723;15.747894515239764;11.255266805227425;17.85922543769438;0.42984654594342736;4.602933262576756
21.6;0.6284281790218291;0.52218782249742;0.8145940486115482;0.39850238992953735;64.32234218543543;993.96732247211;3.0270238676361445;3.1794715672665235;63.1179082077398;11.005061707213182;10.349820357574709;15.77157396969467;11.268553731585934;17.880666752671054;0.43005346607503847;4.602864757300932
21.650000000000002;0.6279484728137789;0.52218782249742;0.8159805177234295;0.3975143827715224;64.27779823417175;993.7522835185794;3.025402329509019;3.179408569534516;63.06039861650268;11.006172621271233;10.353120630308926;15.798494229456812;11.285299398238248;17.905502797973565;0.43035458047544367;4.603038010428665
21.700000000000003;0.6270028504705272;0.5211558307533539;0.8115587212058178;0.3965847660340689;64.20086315118118;992.0207150343637;3.0218867622533536;3.176513291674473;62.993748175722295;11.007198670020578;10.359246736135184;15.827662286094068;11.304367285253164;17.933043151861106;0.4308427204547828;4.603611271258424
21.75;0.6265302714793418;0.5211558307533539;0.8113363612011113;0.39343137504917713;64.18107939852035;991.7870464643078;3.0197502057080405;3.1749963456341206;62.92269315581924;11.00792101316801;10.363478967371778;15.863278335585306;11.324114694049232;17.964677686295122;0.43117524332732377;4.603883947885044
21.8;0.6261743217894491;0.5211558307533539;0.8126447952123839;0.3912349063767142;64.16096371776938;991.6425432376503;3.0187156092212284;3.1746810708717303;62.85978200697435;11.01283369257825;10.367123747781045;15.89555321527731;11.33547519503047;17.992169806269768;0.43140443499620645;4.604138015086884
21.85;0.6258518491027824;0.5211558307533539;0.8137224081327326;0.3914637134893105;64.16123912984841;991.9948410298775;3.0195265644303007;3.1753402323994426;62.80235554067019;11.018167721248577;10.368969139608785;15.924418258525073;11.34507579111882;18.01531690980007;0.4314271961318331;4.604398034415779
21.900000000000002;0.6255779102944456;0.5211558307533539;0.8152616632349289;0.39269119095212934;64.15922386166093;992.4601925877687;3.020568882697882;3.1761435080359437;62.753309208452585;11.021786404776448;10.370523172665035;15.949001880966486;11.351589989202264;18.035018268685736;0.43143186618850327;4.60464563579202
21.950000000000003;0.6260954715764144;0.5201238390092879;0.8161439709014827;0.4031827511085613;64.10198214910248;991.7464761095516;3.0203942307695355;3.177774016547168;62.72127022581488;11.019907402669633;10.367376300187209;15.965922284935068;11.353942962726306;18.050117523948067;0.4315149142099492;4.604196014188242
22.0;0.6263807791190572;0.5190918472652218;0.8161516829980959;0.4060744013540081;64.21403971888319;994.3878206307306;3.021371534578644;3.1803252408864537;62.67569165141132;11.020240926634846;10.362390797599152;15.987024176227381;11.35501755347505;18.06120185114253;0.43074286322277716;4.60390167062273
22.05;0.6264307158560445;0.5180598555211559;0.8161593950947091;0.40869763629335676;64.23596020948598;995.4971866489844;3.025221235703662;3.1826241863765703;62.607716072630225;11.02672488096149;10.368381498028256;16.008305767111402;11.371686140391807;18.077645478231105;0.43066828136691787;4.605115903540556
22.1;0.6264332907670482;0.5180598555211559;0.8132560844367376;0.4099947760137135;64.2312783095899;996.3371377201836;3.0278596425626394;3.1843599023831968;62.55775095420626;11.028500103497091;10.370474056759848;16.028699675364535;11.378231472636598;18.09417994628133;0.43064980286044824;4.605530876440342
22.150000000000002;0.6264605154748938;0.5170278637770898;0.8097204611452069;0.40527478311472964;64.19457039366094;996.7346282582927;3.030614244035764;3.186227908203685;62.47039280737099;11.036572309901155;10.377366773718633;16.06519610724187;11.394625914074261;18.121753900033415;0.43068388080343367;4.606433804579878
22.200000000000003;0.6261818581311752;0.5159958720330238;0.8106376684079838;0.4023519743913797;64.2193166498887;998.2225421673322;3.0325907014420435;3.189318374879498;62.43038498812787;11.032138076171298;10.372058387986046;16.082688347621314;11.390882114570516;18.135178236153475;0.4304257765017378;4.605476181695707
22.25;0.6260471184497677;0.5159958720330238;0.8128538311411443;0.40236072326379385;64.29060357230543;1000.3226011540698;3.0315866236912083;3.1908195109425934;62.454913818410986;11.021459591090077;10.3632431223346;16.075877817354957;11.347582963997668;18.13050222643956;0.43001762569635704;4.6043154251249465
22.3;0.626897300655614;0.5149638802889577;0.8161979555777753;0.40236741275122423;64.46540637273736;1004.2526974355692;3.034021780395275;3.1948061358853943;62.43630414616066;11.015374026213017;10.35914858915939;16.07930198345489;11.31546310823898;18.12524789609424;0.42909606906749975;4.603979584130906
22.35;0.6261733699876196;0.5149638802889577;0.8162056676743885;0.40208671398220475;64.44638668692531;1005.0281282959003;3.0384412184937264;3.1981440790655857;62.40511808346372;11.011284776814371;10.355367142882619;16.08997392113832;11.313131013302353;18.133845803952426;0.4289192363648118;4.603655518022771
22.400000000000002;0.6255415269590524;0.5149638802889577;0.8153628110885551;0.397414181366992;64.44880854724319;1006.2712985230502;3.0429717527586884;3.202669498061421;62.37471673088584;11.006424725858635;10.350457753091911;16.10329841920067;11.317832087634383;18.144524436124982;0.4287206612891679;4.603177888901177
22.450000000000003;0.6246332519961826;0.5128998968008256;0.8134638525025876;0.39815452160917486;64.22265514685185;1005.4048244686066;3.047975150547676;3.206893528968692;62.260768627731075;11.014966461044853;10.356188838447963;16.149412131935616;11.324743237417453;18.18130875112564;0.4288103870295399;4.604122301021455
22.5;0.6244822431258049;0.5128998968008256;0.8133402627030092;0.3963634129613336;64.29209279687497;1006.999764541743;3.04935614048757;3.208901159667464;62.210076630017845;11.01557724463564;10.357099155969644;16.17623525559446;11.333297276978604;18.201552059573608;0.42876269590353716;4.604296067158199
22.55;0.6238593386719611;0.5128998968008256;0.8132734172359639;0.3946670130656592;64.40167993852612;1009.1937533664455;3.049584996299727;3.211529096429589;62.16129212920498;11.01485427570123;10.358082060673318;16.20008156960793;11.341660056250255;18.218612064653986;0.42862257112049174;4.604377901058573
22.6;0.6232227384393191;0.5118679050567595;0.8162442281574547;0.38990149453834605;64.42132136121263;1009.8353409150868;3.0489129720567427;3.214436129793253;62.124964246011466;11.010376130117686;10.3540941859754;16.22002912740058;11.345416600160739;18.234846883368;0.4286323008572937;4.603582778114045
22.650000000000002;0.6229728265158454;0.5118679050567595;0.8139137697777068;0.39086825179833307;64.49231704561475;1011.8260925336567;3.050061876244853;3.2174601279910906;62.09208903972676;11.00845420125881;10.355466253075324;16.235621689367854;11.355462736549388;18.245203063578945;0.4284647803027148;4.603845924453566
22.700000000000003;0.6224749183951812;0.5118679050567595;0.8146063343464607;0.39085186084712076;64.51851337148689;1012.936673621631;3.049734128156002;3.217338688102926;62.07445460017055;11.005301071082538;10.361573495692099;16.244514870929326;11.358681176266431;18.25075114134158;0.428647769474528;4.604768967241524
22.75;0.6218037405734796;0.5118679050567595;0.8137598328600794;0.3908400455187273;64.53608599135501;1013.6852678213568;3.048583782850043;3.2160176116119064;62.08867105186762;11.003951875654774;10.369188521666942;16.237597241951782;11.35885598709727;18.243791828071775;0.4289619909766138;4.605997537109721
22.8;0.6210315888742679;0.5118679050567595;0.8140964471696521;0.38918718288199783;64.56655852364877;1014.6834853184693;3.047761675406107;3.2159680854234254;62.14537220912122;11.005868729358427;10.373359010454356;16.209836824174452;11.360563921905415;18.22054596556534;0.42915654608418796;4.6068469993578685
22.85;0.6203780767613905;0.5108359133126935;0.8132849724354482;0.39473528083828124;64.52684277683804;1012.853021295943;3.0449548339209085;3.2120737917681836;62.19130209960698;11.00899395005045;10.381412925402245;16.186389181550215;11.353474985079632;18.20287941168233;0.42972389890313434;4.608289361420298
22.900000000000002;0.6200200560760858;0.5098039215686274;0.8112157177158172;0.39368005226185865;64.4852091008104;1012.4673895369931;3.0445275239011584;3.213747360557966;62.19633475980107;11.01423809791501;10.382511334006331;16.179643498253494;11.365355896749877;18.198245752530205;0.42974263990546385;4.608554862237326
22.950000000000003;0.6193760731651549;0.5087719298245614;0.814980146412954;0.39445236075417967;64.44921975904224;1011.7535427645793;3.0442212564981057;3.2138587365683424;62.22568078425024;11.007463049137408;10.37412520405424;16.166533076825324;11.374932515539797;18.19177098912728;0.4297983456631597;4.607468186859278
23.0;0.6188627879892595;0.5087719298245614;0.8169847919295392;0.39672627707902625;64.50875509414209;1012.2147002256725;3.0444724679434354;3.2108531462570515;62.226668808255546;11.001641033684178;10.371985209467821;16.164401705995232;11.35581667699875;18.18839955765019;0.4296863486550224;4.607202178384419
23.05;0.618367460737228;0.5087719298245614;0.813292675901771;0.39589164835692525;64.57764031038921;1012.8704078731706;3.0442599049397865;3.209694676221771;62.20851349990591;10.994861387735222;10.369987286316404;16.176555114483232;11.34829333202558;18.19565100924157;0.4295263938350587;4.606880684848569
23.1;0.6184712070668444;0.5077399380804953;0.8132946017683517;0.3971838913042189;64.72359086998601;1013.781848988077;3.042428904346681;3.2087414698981562;62.19630265853101;10.983093921400199;10.36315492127835;16.189047287241717;11.348900037742116;18.202503156420004;0.42930747225403604;4.605731542698704
23.150000000000002;0.6182289288769888;0.5067079463364293;0.8125767157358197;0.403552780536375;64.94142342487038;1016.0428113311475;3.041412479441425;3.207556218928176;62.232154479324635;10.981107769668847;10.356429302540473;16.17687100331823;11.331309049129358;18.187851750480412;0.42900631009207935;4.604800529017599
23.200000000000003;0.6187177256185433;0.5067079463364293;0.8099739058412271;0.40568115830270113;65.18530412132145;1019.2424954336564;3.0437186226514057;3.2079464012615135;62.299720590787125;10.990749082801425;10.358771690029196;16.142720265739666;11.275131006150195;18.156047655458458;0.4286687745643964;4.605568207294557
23.25;0.6188298073918254;0.5056759545923633;0.807934631379545;0.3978703126420079;65.3732285538866;1021.1891079642518;3.0428221789298746;3.2092858606855312;62.26179784761638;10.98961393424055;10.3580347633603;16.165014899568607;11.273493121439792;18.174719130944478;0.42846875992521943;4.605295177627827
23.3;0.6180401035842094;0.5046439628482973;0.8064931035041258;0.3980991197546042;65.42031600400753;1020.8126972881012;3.043811479756036;3.209466662719351;62.2568936648321;10.979316045667723;10.354571274092107;16.18087472662132;11.263239721081296;18.18655770757536;0.4284624799171661;4.604717458847336
23.35;0.6171063950844886;0.5046439628482973;0.8064419162304494;0.39714775223052357;65.45412116764487;1020.2001212810935;3.042951362821981;3.2085143490359638;62.2000262790937;10.975675031724984;10.361312395560402;16.215626392612496;11.24606664337363;18.213866504396616;0.4286725282282281;4.605391272567251
23.400000000000002;0.6158252622466356;0.5036119711042312;0.8069092308482251;0.3895681375807136;65.37425832366964;1016.4076749002085;3.0379306598606814;3.2026082067672426;62.12035600398685;10.972619286027687;10.37494088441256;16.266297383805814;11.198777756952923;18.256937968316766;0.4296273096830148;4.606480179147983
23.450000000000003;0.6153566175745891;0.5036119711042312;0.8064334519875442;0.3835654412780558;65.41324812875882;1015.9862256691752;3.0376088498288834;3.202630432388889;62.07973164255242;10.9673778863247;10.376464369652734;16.292052092492867;11.185545109398733;18.278003696000564;0.4296474305422949;4.606608976333847
23.5;0.6151049733603073;0.5036119711042312;0.8010860367021668;0.3738355594624494;65.4315485098065;1015.4232503914434;3.0376304692871257;3.2033517142777055;62.036221797663856;10.963060811312245;10.3787527742221;16.320504785592846;11.176305360983184;18.30041280829639;0.4296073176687198;4.606767051632638
23.55;0.6147945941813096;0.5036119711042312;0.8007287391474628;0.37323608855209045;65.3840404022257;1014.2057524131653;3.038120889984507;3.204553381987852;61.96201953525653;10.96163006709802;10.381970663900033;16.36234956702676;11.169621452870768;18.333614707730177;0.42956778554242303;4.60699942501281
23.6;0.6147423453541614;0.5015479876160991;0.8011992634189579;0.3675886468163624;65.11078319929521;1010.3181731194543;3.037982529186809;3.2086851228890714;61.970855859911836;10.947143450440683;10.380603610127551;16.359687236642035;11.162582255761132;18.33533681949566;0.429754903455396;4.606730640574943
23.650000000000002;0.6145770326250708;0.49948400412796695;0.8015833075704333;0.365227568292088;65.13127478851825;1008.8694096115375;3.0369626310289357;3.209382443076957;61.87192869485659;10.947667138792605;10.384467393181396;16.42094037329506;11.186727733898904;18.38172224058279;0.42965700241307414;4.606684159521433
23.700000000000003;0.6156047705365026;0.49226006191950467;0.8037861842533727;0.36627266662464786;65.1385605821336;1006.8908466387539;3.030789245883416;3.2094041419646224;61.81409814835965;10.943938368342813;10.375023161042769;16.46715147471327;11.209667382593329;18.42142792300929;0.4295032651629186;4.604149468291298
23.75;0.6163762450068391;0.48813209494324045;0.8078508819303427;0.37456727114981136;65.1015519813566;1005.1107138890867;3.0305793596154933;3.204870014163204;61.64747851332281;10.947049285412733;10.386534159822078;16.55259570322176;11.236289248761965;18.48572833352763;0.4298987135107296;4.6049844993707305
23.8;0.6163312286861142;0.4850361197110423;0.8102311534540954;0.3742246880063056;64.92882342952355;1005.4622078249298;3.036973330078886;3.215463150243407;61.698359599373525;10.940287460855671;10.385126940908767;16.511926383820935;11.159584742902814;18.454493379983397;0.42953552211531326;4.605415932631464
23.85;0.6169728769354703;0.4850361197110423;0.8142589032649781;0.36830938346317144;64.91541943565134;1004.4023462592602;3.03377121173768;3.211875153713604;61.36973822392525;10.93481623068524;10.406431593358393;16.664759428547764;11.163014896184713;18.583814544673253;0.43020325174310714;4.608009082274529
23.900000000000002;0.6161394891368248;0.48194014447884415;0.8130612031582878;0.35793570326253654;64.78130209167162;1005.3542503363998;3.040252261574917;3.221577398145323;61.33349081590482;10.934192293902472;10.390177611516052;16.691867410933966;11.172790611160856;18.60529974346687;0.42955714363201264;4.605346691163203
23.950000000000003;0.6164951415156636;0.4809081527347781;0.8133273415002237;0.3747071987612691;64.45439641237519;1000.3718694631059;3.042372915777719;3.2251615168471224;61.306281983367015;10.942189958438398;10.397277259284815;16.695969603050262;11.226556866528993;18.60923418140554;0.4297333781822567;4.606691151908467
24.0;0.6174043731603693;0.47678018575851394;0.8111765177533237;0.3784494861084724;64.86346453613578;1000.8059589943772;3.0415104565375453;3.227578683599162;61.292450027699985;10.949728016000847;10.405209380215025;16.696949810365602;11.326708996810815;18.608588678594387;0.4298748922954689;4.608144932363754
24.05;0.6169411180163585;0.47678018575851394;0.8125996521794029;0.37402925540640597;64.86260411696614;1000.3907844490407;3.041895057292473;3.227782410225764;61.344882816226296;10.953690714150776;10.404184481919335;16.66650932274774;11.34255894104385;18.58462036114676;0.4297688945205599;4.6085452994713085
24.1;0.6179828488139766;0.4757481940144479;0.8133331190999658;0.38872960361111697;64.94926863897578;1002.7575149619942;3.0460056121428747;3.2310823960659962;61.42128676290487;10.952444404449071;10.40473379633044;16.61968648344754;11.350695963475482;18.544535505862026;0.42926629195718036;4.609578140448836
24.150000000000002;0.6176615856410083;0.47368421052631576;0.8164833031524645;0.38583776008870607;65.07136184220015;1003.9309671992163;3.0485525141376275;3.2259604606547576;61.434746168965766;10.966809982042736;10.419443593486868;16.60479501366076;11.3831049853316;18.530207908231638;0.42932444642456324;4.612326881991451
24.200000000000003;0.6183123750972307;0.4664602683178535;0.8168690554576404;0.3907295446671739;64.92995699964744;1000.5465513611783;3.0524177569917135;3.2253513732657915;61.3528603025125;10.980236205429403;10.432768094478025;16.630777603864427;11.445234811836574;18.547095048389703;0.42980765556872347;4.614268794169887
24.25;0.618202370011308;0.4664602683178535;0.817566157998248;0.38935616476279833;65.00892725902402;1001.5874638288453;3.0548649571095656;3.2272355131298167;61.36873583813879;10.985469600819478;10.43422229121307;16.614308965312034;11.474982750973245;18.52957918716598;0.4295263343437897;4.61461226500169
24.3;0.6183299038603495;0.46542827657378744;0.8165064394423042;0.39081479098116345;64.99137808834728;1001.2905320657063;3.0566135006139414;3.228392519745886;61.38925253918856;10.991207482528909;10.444004378231652;16.599504459933875;11.498993902359032;18.51418532427083;0.42963658198299975;4.616387351774857
24.35;0.6185706040769161;0.46439628482972134;0.8149030500131449;0.3887924464220629;64.99280072426208;999.7400897611233;3.057042804333492;3.2249144216715924;61.39579194214239;10.997068231759181;10.452285454617613;16.58561713253353;11.510306968916236;18.501798200531884;0.42992429475474225;4.618222182644873
24.400000000000002;0.618824107826682;0.4613003095975232;0.8129016869261312;0.3917199718601416;65.06522288814686;1001.2728646798845;3.0595754975988703;3.2305444412817064;61.35216635586044;11.003690195005113;10.451545003287697;16.601204676664953;11.53543358052705;18.509324108139253;0.4295188395656417;4.617946578987598
24.450000000000003;0.619075165005503;0.45923632610939114;0.8134361971170456;0.39072319535686706;65.13261105007088;1002.5436348244837;3.06042418375478;3.2351575208751595;61.31831221715264;11.010692514752073;10.457450071800423;16.611350785709753;11.570621269457448;18.514601942358237;0.42938903629503516;4.61904819519972
24.5;0.6196229612241316;0.4582043343653251;0.8115996474900307;0.39173098232433623;65.17936804822068;1002.9048505279728;3.0604211686862848;3.2372400923721836;61.404154152270976;11.001194126344203;10.448967512226073;16.575353394441105;11.539828161963534;18.487357487854883;0.429174982611614;4.61835611052207
24.55;0.6196925011307071;0.45717234262125905;0.8129577297932417;0.3901536354329993;65.22376915051524;1004.377349948631;3.061844863121006;3.2419141119021258;61.428378525112095;10.997858160528011;10.444832522030804;16.56970729155431;11.550819515118176;18.480178717104515;0.4287691931921734;4.617914939124786
24.6;0.6198009027754562;0.4540763673890609;0.8116696955222796;0.39097350638591344;65.09034026637933;1006.0492781833349;3.067380099283262;3.2446979918026626;61.818018750785534;11.025916380036168;10.4385465744872;16.311674308908596;11.492267039815882;18.287267247830417;0.4283510026007581;4.619495706209394
24.650000000000002;0.619496199231479;0.4540763673890609;0.8108350922167304;0.38970134068618323;65.06690186179117;1006.9703697384723;3.0694395041267977;3.2503735467241297;61.85139641338001;11.024640451981087;10.435425144353621;16.29260101383484;11.499542702280106;18.270254606710868;0.4280005948440913;4.619264283531555
24.700000000000003;0.6200443285208297;0.45098039215686275;0.8133475373570851;0.3975974957326036;64.68320006869178;1002.9944957304562;3.0687053799405994;3.2596657039941563;61.87492852866465;11.01320190459841;10.421074042927343;16.282744783683984;11.513112218135005;18.271003324388676;0.42827713671219375;4.6167964305717755
24.75;0.6196650373286859;0.44891640866873067;0.8107901561503259;0.39419910072226916;64.61013073526479;1004.1485715472502;3.074822752199193;3.26848291025954;61.8595571186011;11.017738721385617;10.422014833949046;16.287472882249773;11.530357870937308;18.271002484757165;0.4278606309639851;4.616969599482341
24.8;0.6199282770886344;0.44685242518059853;0.8054121821014846;0.39195517886363884;64.65669569176244;1002.5278915911744;3.0675560815255696;3.2624834034760775;61.942368788086995;11.002805942243393;10.418700665033597;16.24480886400091;11.463207427166328;18.235605551934725;0.42790146658337186;4.616678057415557
24.85;0.6203098508157012;0.4458204334365325;0.8085089371754943;0.3929131666003274;64.78339819144459;1005.5408762817949;3.0723144940547407;3.2700184264265393;61.95614200181634;10.999386241210392;10.415858914239207;16.23987247675492;11.482127144934669;18.23004449642096;0.427157632125149;4.616671442638853
24.900000000000002;0.6201785904741426;0.44169246646026833;0.8039414898965078;0.3949064234128248;64.58673625834813;1004.2088080861267;3.0765838523416402;3.275680070801128;61.92136124525094;11.002012530441174;10.424886317768216;16.250682499121535;11.481583418776422;18.236057562196365;0.42741504277424786;4.618123189648269
24.950000000000003;0.621005277611101;0.44169246646026833;0.8027201429009285;0.3922303318977238;64.6364057670049;1006.2744906445354;3.079963582012281;3.2815297785148334;61.94123225167949;10.999589896878422;10.420339091311384;16.236977149530382;11.487227209617364;18.222825850596312;0.42692196637943813;4.617592330730141
25.0;0.6212631474139483;0.4406604747162023;0.8018758691750414;0.39425644604485655;64.65477958024724;1008.3176115115725;3.08411095002703;3.287242937443853;61.90585968741639;11.001686899161628;10.419584505466085;16.24645331369707;11.508350413130552;18.227996042135672;0.4264781403996258;4.617078912588285
25.05;0.6215372788260439;0.4406604747162023;0.8022304724902432;0.3936893409535198;64.70628769083258;1010.1503349847277;3.0859312045577623;3.2903504831471277;61.87247765639878;11.004860721193532;10.425044226235343;16.25176552073763;11.512374471218102;18.229457908668333;0.4261526984423429;4.617803035651014
25.1;0.6212847414850674;0.43962848297213625;0.8059801549157992;0.4000810504515915;64.63801068300657;1011.0777785307675;3.089287089813358;3.2959499776670906;61.799351151611276;11.013482223015526;10.435637569025747;16.27278345853456;11.518941918819044;18.24321262093667;0.4259352643793073;4.61898424712214
25.150000000000002;0.6209646676383874;0.43859649122807015;0.8110585276979645;0.3996259508960416;64.55542491655022;1012.1240277459034;3.09439022789193;3.3021210864029342;61.74491068348846;11.017290877117011;10.441727495518082;16.282253664632165;11.516892169719297;18.24854160941516;0.4258051951309882;4.619927997589458
25.200000000000003;0.6197693258847382;0.434468524251806;0.8116027498245243;0.40263067483898496;64.40265546128946;1011.2482783208341;3.0970026073501296;3.30584843562623;61.70528136429872;11.014248091983147;10.441887703457326;16.294655373865524;11.53693261027377;18.257543731999945;0.4258595407577949;4.620067381014922
25.25;0.6198207343123557;0.4324045407636739;0.8116725368797783;0.4055625608385631;64.14038206193563;1009.6101279979472;3.103177949120419;3.310429735085891;61.674399904314036;11.01451895077965;10.445933252045393;16.297682167092134;11.530896991094092;18.261277181522562;0.4260198669163559;4.620565483118319
25.3;0.6199132664707209;0.43137254901960786;0.8117279640266135;0.4085308658098241;64.44287829266227;1011.6597673396865;3.106167258135854;3.3135443846887114;61.6462756511996;11.013550218195816;10.454453901882168;16.31563101414348;11.543687796800247;18.271304291092722;0.42575801566304017;4.6216407798600345
25.35;0.6205482721289355;0.4262125902992776;0.8100805624491358;0.41223432018883743;64.1808731717657;1005.9435018345408;3.1053427222859966;3.3100634904567348;61.643342477562356;11.005940622238864;10.464103396862535;16.32166818849531;11.493889540814054;18.282748078658948;0.4268906279955586;4.622535634414025
25.400000000000002;0.6206863371265284;0.4231166150670795;0.8047563585611126;0.4144674757523459;64.2794155621071;1006.7745623721914;3.1008975114964654;3.298688114231042;61.597118270986165;11.003492249526225;10.480136468766974;16.325901977478907;11.488391590391805;18.28266884558913;0.42712777088325843;4.625068813917293
25.450000000000003;0.620059392880319;0.42208462332301344;0.8013483184072143;0.4096100447865081;63.9856357402557;1003.9696425570568;3.1061372538491128;3.3030413893703434;61.53159791963287;10.999690077014598;10.472681312255869;16.34140830567075;11.476664289712687;18.29965433539302;0.42704707953332394;4.623594966480225
25.5;0.6195111590717763;0.4179566563467492;0.8016951254744669;0.4183104616797211;64.1021509641812;1006.1351176998262;3.103364598663182;3.30173703667116;61.45703580715848;10.992981042162688;10.482577500112294;16.363884689972785;11.463579892393659;18.309154357308035;0.4266981923275955;4.6255168680966365
25.55;0.6187699431455063;0.4169246646026832;0.8033885893722277;0.4217689000069651;64.0830807159778;1006.768981394191;3.10695957836316;3.3008098405729602;61.33472575423645;11.00744704542763;10.50186637394186;16.397216963777794;11.476768280714357;18.334013274597922;0.4267667622663317;4.628440725470721
25.6;0.6180762454708089;0.41382868937048506;0.8012789872785311;0.4248386907967232;64.20164280288485;1009.922897322186;3.110904085872533;3.3048444738171927;61.45945172682426;11.028827706452399;10.492649939787976;16.32868294262535;11.44313107257184;18.27282957933843;0.4261095133235707;4.628158545454404
25.650000000000002;0.6174804742885615;0.4117647058823529;0.8003630433037574;0.41283214921569744;64.28178308333818;1010.6178757798921;3.112874625777284;3.3022357848592594;61.381032371041584;11.03200587018479;10.507810238346446;16.345796097031215;11.428302676145952;18.276277829691526;0.4256525627992442;4.631183511381353
25.700000000000003;0.6169272126787056;0.4086687306501548;0.7958710980994841;0.4041667093546977;64.2862263554816;1011.0212262687158;3.1152990078612857;3.3024475573491343;61.25667487773047;11.049032865448474;10.52747383298417;16.39766725097097;11.411577169902579;18.309699446995925;0.4255389134786731;4.634158599771921
25.75;0.6163620900089734;0.40454076367389064;0.8003943766067798;0.3956069673883231;64.15572255158885;1011.0368785488527;3.121803624978187;3.3068006204324876;61.2689149219634;11.054263478188517;10.555757417296148;16.359801471678477;11.43899975898849;18.26726599442423;0.4255002130528534;4.638246442649655
25.8;0.6155939204364199;0.40454076367389064;0.8031533581634981;0.39006074596495255;64.21634897409723;1012.8736713251724;3.1240814539040893;3.3072921364449672;61.19534405266837;11.062167361738252;10.565991701467384;16.38417436636673;11.450438916887848;18.280896674170567;0.4251187336268166;4.6398897112809445
25.85;0.614810868790954;0.40454076367389064;0.8031033923228819;0.38753096839165946;64.35374890015252;1015.4091896264144;3.125104350553366;3.3067273150047387;61.140642247871035;11.066880287948923;10.572400336717159;16.399652080660367;11.464116164186235;18.28831533998229;0.4246871401063679;4.640955821167399
25.900000000000002;0.6140514965085492;0.40350877192982454;0.8016783650611601;0.3927325884577364;64.32373825727966;1013.2883356395249;3.1199727391133547;3.30074334649795;61.11761902438244;11.066566266334542;10.56846326892526;16.412326192580192;11.469902992623444;18.3027734603486;0.4250105234094244;4.640830518557535
25.950000000000003;0.6144883034205518;0.4004127966976264;0.7989946089501396;0.3966605104507792;64.58968638378774;1016.5442525161274;3.1180592939447878;3.2983253166265296;60.99439377109893;11.068643932344274;10.565336681978808;16.4800784477482;11.498178527250325;18.35958613730681;0.42471182572923244;4.6408024767006255
26.0;0.6139484958755141;0.3993808049535604;0.8013101404621388;0.39394618905580137;64.61430048180424;1016.8693033350579;3.1157268124006836;3.2968092820084345;60.93089108557253;11.058146483260801;10.560598438858985;16.510200079116892;11.534575970235032;18.38416002215887;0.4245723056661681;4.6400546501045214
26.05;0.6132249526299544;0.3993808049535604;0.8016193158742404;0.3958207121481938;64.7691516958434;1019.0811427979156;3.1126304269960707;3.2935522367475927;60.87754439581345;11.0494167363981;10.558272701349962;16.53596940420711;11.569423355656305;18.40239396789224;0.4242436840054818;4.639956010071287
26.1;0.6127454633133741;0.39834881320949433;0.8013496927916544;0.3921537005863873;64.95890806485612;1021.7597855975516;3.108188755533332;3.291773626968059;60.82603718246814;11.038129904625634;10.551278106181858;16.56499815218064;11.602459711372276;18.421271057142764;0.4237885708645674;4.639029876812144
26.150000000000002;0.6123613841428006;0.39834881320949433;0.8063629114535322;0.38848668902458083;65.13728465219793;1024.0803686838665;3.1041611056447755;3.2878686257543595;60.80270182746334;11.026033768759358;10.546760578420088;16.5783309541918;11.622444912663173;18.43035074783137;0.42345417637044186;4.638696162215017
26.200000000000003;0.6128273200217331;0.3973168214654283;0.8069600316127652;0.39916707636139614;65.11416759801628;1023.7269542980881;3.101911060809449;3.2850226361238506;60.75110974329162;11.016737389164252;10.544355773539868;16.605162776079876;11.647320247883497;18.450371496299297;0.42327029896729734;4.638566283378208
26.25;0.6133165144838171;0.39525283797729616;0.8058593968433164;0.3999648692061484;64.95619867159778;1024.2093173756848;3.100727405341215;3.2839081567356407;60.72102874811025;11.006652731556468;10.527446908369713;16.607346304896403;11.650824499632673;18.457557920888366;0.4232410760122003;4.636368748168297
26.3;0.6124527833242683;0.391124871001032;0.8100470506031965;0.3879865380573979;64.8268935300931;1025.9157503226952;3.1081010860556884;3.2949310867961206;60.68970266178073;11.008074854768196;10.519914455444658;16.628780841122488;11.675800164402338;18.479235164804056;0.4230866576516038;4.634902000919423
26.35;0.6125085058052817;0.39009287925696595;0.8102307354604532;0.3826970730361765;65.00232984433603;1028.2245528377919;3.101149013273537;3.2843815367217157;60.746199857179164;11.00764348585794;10.525348288727772;16.595946068875367;11.68575278471699;18.450415891508353;0.4231451679843295;4.636039545873315
26.400000000000002;0.6116000939317909;0.38699690402476783;0.8132776391506199;0.37201408579426687;64.78106272519248;1030.6730758325739;3.1120665056375274;3.293567018716519;60.82407450208444;11.001658876423589;10.529520972220894;16.560501853044734;11.696112682926524;18.419685316198862;0.4230006489748524;4.637579746935107
26.450000000000003;0.6101323562248243;0.3828689370485036;0.813258242643653;0.3664846196537419;65.07738217056661;1035.2729154742817;3.106332521185582;3.2888902708603505;61.591299827974034;11.03095680810809;10.533753205272584;16.199239341681153;11.656901295823543;18.12396325046489;0.4229590742207645;4.638496233179614
26.5;0.6091242932923602;0.38183694530443757;0.8056171834469104;0.3628176080919354;65.28485688106386;1036.8867728944456;3.108172095469844;3.287695678398548;61.57357270032101;11.043203472496955;10.54418912764573;16.20677130476815;11.647106005193821;18.12162463810118;0.4227194278532463;4.639882145473173
26.55;0.6096538813744362;0.38080495356037153;0.8110190497504601;0.35944869351649744;65.63951864259938;1041.7148167520936;3.1112966592901024;3.2908907629306245;61.528668890630534;11.051568592072298;10.548447820677529;16.227153853470718;11.6411454662068;18.120589115200904;0.42151614727238856;4.640513041000471
26.6;0.6093982418216164;0.37564499484004127;0.8071661036123352;0.35548358496832244;65.3696801507501;1038.103598697633;3.1117280930979487;3.292605646086859;61.44986163072045;11.055462117595997;10.556726922015667;16.281240051887877;11.671549737516719;18.157977287874672;0.42186283202131925;4.641026777783502
26.650000000000002;0.6095674772520838;0.3746130030959752;0.8136265744268898;0.35280188664796786;65.61218534604603;1041.334948107274;3.113462158728942;3.2887348609603686;61.31133678996707;11.066301696162979;10.571130659795635;16.336958092872234;11.676554847853911;18.195617082965445;0.42163278471884785;4.642997183763122
26.700000000000003;0.60831985064221;0.37254901960784315;0.8136963614821437;0.3652079426967658;65.6445573360303;1041.581758757346;3.112339236126406;3.28819149103212;61.27703463001847;11.056921710064078;10.566660464146375;16.363790772520428;11.682563577940035;18.211723275848698;0.4214225602788674;4.641922718432929
26.75;0.6098505077148376;0.37048503611971106;0.8137661485373978;0.3643821336329265;65.75785359128388;1043.358943932282;3.1132240521842003;3.2890819580230883;61.17982505381492;11.049895414225611;10.562583989078583;16.40872946555537;11.705852049449799;18.24320853418212;0.42097186448195106;4.640593590450361
26.8;0.6097720536686281;0.36945304437564497;0.8138359355926518;0.370172257125406;65.9034708257079;1047.3108733016927;3.119251312424303;3.2947729230781073;61.43467533491077;11.012647219695618;10.555744979146166;16.285049432487753;11.664318318414479;18.135414967556684;0.42012695351942636;4.639461425319346
26.85;0.6095385471149074;0.36635706914344685;0.8139057226479057;0.36780696273171687;66.16263109613665;1050.4267227334335;3.1236803688891377;3.289990440056993;61.348844321582774;11.020088596000612;10.561832763687532;16.32678763246028;11.677464467472081;18.172381462076117;0.4200634959549525;4.641434482894072
26.900000000000002;0.6090190567012512;0.35810113519091846;0.8116293695379899;0.36255828584811844;65.63637575766329;1046.9113037630755;3.1396983662228704;3.301649072435734;61.057843221942264;11.041785564614274;10.594774449591242;16.458486648065822;11.7960885058436;18.275619443035065;0.42114178095975435;4.64621838418596
26.950000000000003;0.6087188116959925;0.3570691434468524;0.8132875502110126;0.35324490646423;65.66721282995503;1046.5016492200193;3.138334136021496;3.2996674466983413;61.02889024994833;11.03281637107638;10.59116522589911;16.477439485259367;11.804039663643916;18.293984143830667;0.4212365385548915;4.645289679269415
27.0;0.6095168580134371;0.3508771929824561;0.8123955329213348;0.3562299845548118;65.4692152132818;1045.6974813837203;3.143647448221043;3.3017391850979063;61.49430910808536;11.073364016825675;10.588293987113843;16.255272618925297;11.750431837370215;18.132936021227195;0.4217277079022762;4.647479632175857
27.05;0.6091361050315847;0.3498452012383901;0.8170028930814262;0.3598013463197738;65.58756372023568;1048.081458941754;3.1451509114926774;3.298985448559659;61.64877021841375;11.056880981053697;10.577990732850632;16.20955200826335;11.761084127495716;18.09384338589062;0.4213941174212062;4.64679717405479
27.1;0.608649915259127;0.3498452012383901;0.8173542031677647;0.35645916325986127;65.7036792137886;1049.96767431515;3.143207248122489;3.29545160417046;61.67886470704582;11.053364370072854;10.566766847606823;16.21622642708273;11.769984361932156;18.092350866280135;0.42079131449915874;4.645190936967016
27.150000000000002;0.6080035911454572;0.34881320949432404;0.8198335382909798;0.3488534289599068;65.8506681997761;1052.6488953554756;3.141846000653154;3.2917453659027878;61.742664102622456;11.042240096589515;10.550363002595303;16.20713120988095;11.756920612792625;18.080716653466997;0.42023938343929823;4.643525151685068
27.200000000000003;0.6089922042609001;0.34674922600619196;0.8149816286658912;0.3564093236700421;65.9145021521038;1053.3833643354749;3.143746766715585;3.285327628218424;61.70545091469888;11.05312555830174;10.562763495507285;16.230346832342804;11.765534392843367;18.09193084874888;0.42032880622280916;4.646061494440606
27.25;0.608892748529619;0.34262125902992774;0.8102624014672606;0.35128030558851187;66.28708271063859;1056.8665677874585;3.136297242696162;3.2704156152913697;61.7973133808608;11.026757144577205;10.55717574181574;16.20847664740693;11.731676818911039;18.062201938811185;0.4199841092647745;4.6460637814607875
27.3;0.6073891572848893;0.33539731682146545;0.8153738534496355;0.3602939314341883;66.47085077540417;1058.924120186491;3.132740213204497;3.2606707911378376;61.71724533019518;11.0302969359559;10.585091026653005;16.225733723521415;11.690851468457897;18.071484317556358;0.42044697581382307;4.6509000337689805
27.35;0.6086820974019884;0.33126934984520123;0.8156937613145829;0.3585717779451095;66.50639657157704;1059.5193644952226;3.1332636523168014;3.262797406445606;61.546489520046165;11.038500232669298;10.610763096231764;16.292572071335695;11.672535912563006;18.117916732604364;0.4205904355765535;4.654118934328782
27.400000000000002;0.6091881915916126;0.32714138286893707;0.8199850199934966;0.35684962445603075;66.74766538864367;1061.616338673926;3.1292375995992;3.257810002937715;61.40483821939124;11.052149283485766;10.64271249662004;16.302903744712392;11.656097921432211;18.117770015965565;0.420408172369873;4.658750854207656
27.450000000000003;0.6083151242115159;0.3240454076367389;0.8229190312946918;0.3639590957830009;66.71970432870458;1061.695462086105;3.127029173278475;3.258100362796525;61.26977366611527;11.051757447761522;10.660956125690934;16.31805435348095;11.630242474092915;18.119267623754617;0.4202272083611869;4.661844873211729
27.5;0.6071192763016877;0.31991744066047473;0.8145780704890706;0.3650305147148779;66.83622084935728;1064.9015782497067;3.1319601245095563;3.263280220199668;61.03479928145496;11.067050094818205;10.677868870654168;16.39998410091735;11.66804662762114;18.183714917468837;0.42034697398344206;4.663171302630836
27.55;0.605922397766285;0.3188854489164087;0.8183381608608853;0.36610193364675503;66.84928159836254;1067.835840741072;3.1358224533657184;3.2668693569282348;60.88489191559716;11.075366564843495;10.696826941163353;16.44607788035831;11.67473000774848;18.218099457981555;0.42032576333706195;4.665928711641449
27.6;0.6056895927852216;0.3157894736842105;0.8200934734124345;0.36717335257863215;66.66132156676595;1070.2188983596895;3.1434115846441912;3.2809046550765864;60.65269652879487;11.088385483800252;10.717274245316762;16.49726449648518;11.682249855455252;18.254071668883252;0.4194983055833983;4.667004763971092
27.650000000000002;0.6056964273104868;0.3126934984520124;0.819820080784504;0.3639614495424217;66.96828093660393;1074.6549076203548;3.1464029732660697;3.280194360441726;60.573899036889294;11.093623153418108;10.72571762616183;16.534006046453154;11.707256592555284;18.275917441545122;0.4188823398002046;4.669016879899392
27.700000000000003;0.605878595948083;0.30546955624355004;0.8197704787621722;0.3644785551734895;66.81174466919906;1075.467471077061;3.1548988164202254;3.2860572695992833;60.50350543281155;11.079623611809586;10.724122769554517;16.577200605614813;11.70910240619882;18.304336912722896;0.41865065811148355;4.669212930119671
27.75;0.6058395786740273;0.3023735810113519;0.8153030417689191;0.35887334644615176;66.82845700180636;1075.2199865531773;3.1562984401896923;3.2771113367333613;60.396912609844044;11.077401949140121;10.748791521194171;16.619907323740307;11.695189144006664;18.335750197734896;0.4194242051080674;4.673839534645557
27.8;0.6050713013033924;0.30030959752321984;0.8137745802908825;0.3637606553888477;66.84688470589666;1076.199614714541;3.1549078393709316;3.2747594110448355;60.20597357988378;11.061236938861764;10.773931253872771;16.688107071352444;11.71468018259141;18.373306760209836;0.419457631674235;4.672332079204291
27.85;0.6051243808403648;0.29927760577915374;0.81174813415765;0.36952505661903245;66.77307501030998;1075.55941739839;3.1547687643779496;3.2736445522297823;59.97213781983601;11.049607050341054;10.823218948242888;16.75523040411409;11.756910667353777;18.402265589426584;0.41971033941833347;4.67303645905234
27.900000000000002;0.6049168482537249;0.2982456140350877;0.814153488975419;0.3601464953810094;66.33163435016174;1069.681727966773;3.1552217509453873;3.2749643525340155;59.70568481391929;11.041520011794587;10.871045177686394;16.839243285831667;11.76349385890086;18.449898202795023;0.42020525697974953;4.672880079078525
27.950000000000003;0.6042314983865981;0.29721362229102166;0.8194171496998377;0.36961043004370686;66.28388295954477;1067.9659553482575;3.1529091908590257;3.2708569188049066;59.467310819403956;11.021721865623725;10.915479241294006;16.918648497803545;11.815903670495786;18.48163887548088;0.4203253615803433;4.672328238151846
28.0;0.6045220164756634;0.2930856553147575;0.8212282740525699;0.372347610306615;66.08271049279463;1063.2067011919007;3.152712604930931;3.2626981808883477;59.19750365018839;11.013449445536482;10.977984431388945;16.996399804511693;11.876088980308184;18.516779958966918;0.42128445155033306;4.674645260051669
28.05;0.6044213006954462;0.29102167182662536;0.8228458782660724;0.3684427013510372;66.24338958961057;1066.598889953746;3.1540183027537956;3.273853202678401;60.16099263003065;11.0358732418135;10.758446253625575;16.728633298657872;11.674788383679324;18.42497797328707;0.42088218500416585;4.674793292386438
28.1;0.6054945509858793;0.28792569659442724;0.8246278331831663;0.35181953906505115;65.95878952917982;1058.9132463204278;3.1505299939728917;3.270543753431053;60.07652457297767;11.0451309005842;10.76400589711846;16.77090582698915;11.646593861365165;18.467175404810177;0.4216611661939882;4.6757048507417265
28.150000000000002;0.604869005045213;0.28586171310629516;0.8260810866930771;0.35537555600920356;66.00879062038847;1059.6958301635716;3.152869281157441;3.2707715050206194;59.946608094674055;11.055609394685973;10.779730542368581;16.820012999984627;11.633903930476775;18.51283884854176;0.4220718368378182;4.679275430993193
28.200000000000003;0.6050879962784934;0.28276573787409703;0.8212781547679938;0.35672797448430327;65.71931854084575;1055.4311060694954;3.1493871141548384;3.2769795113618985;60.474533128826224;10.993413364351449;10.762797167029314;16.575770823771332;11.599027002350986;18.32879336653389;0.4226170205104884;4.677325072901515
28.25;0.6066360274230296;0.27966976264189886;0.8199720423162331;0.35282306552872544;65.63416701380675;1053.3748976668944;3.1450926420016403;3.279295829940844;60.47197886734684;10.987427938199335;10.757967733176379;16.57538677502688;11.60483001604376;18.328419947416332;0.4228459144885948;4.676767042474451
28.3;0.6069965719293134;0.27450980392156865;0.819004448813462;0.360688636724814;65.6337900559144;1047.205631079458;3.1307807275839066;3.2667917085122715;60.45223670903465;10.978928628328545;10.764788728242142;16.587276733012377;11.53070228501448;18.336055375186824;0.423934385140843;4.678412472835247
28.35;0.6066143733884012;0.27347781217750256;0.8190961423511589;0.362157733828802;65.7692842828253;1046.2053996609475;3.1184720249985873;3.2617575135435515;60.506469682197746;10.96761167937656;10.755449989712792;16.577109087601617;11.506083845609774;18.33255840937218;0.42405915055240895;4.67731344795363
28.400000000000002;0.6064148979801954;0.2724458204334365;0.8195189769778422;0.37516697586492764;66.080642740101;1049.7697070900638;3.113093454330959;3.257177348218049;60.5312916647091;10.963811899480898;10.756973291877792;16.571516994668848;11.490814310709935;18.32356213527244;0.4237819683111479;4.678275143457123
28.450000000000003;0.6095060479684493;0.27038183694530443;0.8228899932162168;0.37757183453065934;65.98919591461286;1055.3651299761693;3.1278029073008327;3.2703412815798303;60.878465832903224;10.955861864072496;10.639296228669542;16.52721249343072;11.484518260287356;18.312903937710974;0.42203189646645783;4.65581087690037
28.5;0.6098636744129934;0.2672858617131063;0.8201969258210224;0.3734815898351149;66.40664232202339;1062.6680244325842;3.129808190001829;3.2778106955044013;60.82973420095048;10.949602619231907;10.624509821910591;16.556139971231996;11.464457407092342;18.33926680052995;0.4208979707725616;4.653464099547048
28.55;0.612588286461643;0.26522187822497423;0.8237031118644189;0.37971990409618117;66.81213677373191;1067.4315180221527;3.1218611046929725;3.279638325889246;60.855987718936674;10.940135453627336;10.608431512400479;16.55379141508434;11.433719033735922;18.33314433662869;0.41973366372505105;4.65102602284079
28.6;0.6115141396205958;0.2631578947368421;0.8184418499834853;0.3782502019006815;66.70839486175012;1067.1146113681082;3.1259505835965813;3.287603340108483;60.89651480790076;10.951387343726909;10.598401908180128;16.530530494874682;11.429728452890712;18.324704738179197;0.41926661609338994;4.649742039369617
28.650000000000002;0.6111473733914212;0.26212590299277605;0.8225849418342412;0.37521663905734837;67.07374393778099;1071.3273210942434;3.119163606980469;3.287178571662466;60.946780948068444;10.962303392987405;10.583850337648494;16.507048415089265;11.400261309046002;18.3059304650115;0.4181836194982068;4.647878116856971
28.700000000000003;0.6119735306315002;0.25593395252837975;0.8280678544938866;0.38990663388991775;67.21746598498022;1069.7278915426632;3.111126835200848;3.2841298430894272;60.87225716889797;10.978706614265588;10.58037212817551;16.56509172246911;11.40315972642894;18.363559793007465;0.4185059080824339;4.647604619928566
28.75;0.6122677026971393;0.25386996904024767;0.8335507671535316;0.3952426070435966;67.205940474257;1067.4170185046191;3.1087461846375897;3.2834009288672497;60.80372353499714;10.988478552716103;10.592129155732353;16.595920742179796;11.403462421612787;18.389425881262063;0.41896146095562853;4.649091678558793
28.8;0.6134218454097475;0.25077399380804954;0.8268457232054272;0.3953462489023609;67.495155106999;1067.477408814171;3.0982995691716972;3.273022994417138;60.97630309788323;10.964169410423542;10.567311569963525;16.532344442356315;11.353941068643127;18.34897225300818;0.41926486468338414;4.645301050039976
28.85;0.6138156054429423;0.24974200206398348;0.8264174368787103;0.38941316421896044;67.06816365494943;1065.5066867143842;3.1004703452981306;3.2801364334091914;61.03215197908028;10.955376412119337;10.548792277374712;16.5132041151169;11.335744050530044;18.341236604177794;0.41930590589719424;4.64280728975919
28.900000000000002;0.6126337687941592;0.2476780185758514;0.8318280326631138;0.38649844280664225;67.32366650345823;1066.9371257710557;3.0935986287391204;3.2783682178935747;61.04026127993909;10.954113260658625;10.544347600349994;16.512122747853553;11.332542259742253;18.339629402753964;0.41930115851319155;4.641983071483133
28.950000000000003;0.6134871323685825;0.24045407636738905;0.8248801352477555;0.38358372139432406;67.09036803096089;1059.9176801222593;3.077123996446953;3.278470032191312;61.75324438403798;10.883364824318043;10.500813925333814;16.183672680777896;11.328954812963122;18.08863158575422;0.4196277706989319;4.634749135754579
29.0;0.612143889254884;0.23219814241486067;0.8041700525370035;0.3806689999820059;67.24154349741659;1061.2711248275516;3.079621888471765;3.2830014529957285;61.62031164807442;10.893628272896983;10.512347757981786;16.23441716299104;11.418788780906947;18.128585185966426;0.4198454057300648;4.63687006956664
29.05;0.615126999606841;0.2301341589267286;0.8074837432515549;0.38626133912610605;67.11753602860675;1060.7060508823834;3.076864963598095;3.2913711428470434;61.720103296060365;10.88735501134861;10.486434872031472;16.208528656249676;11.423129413430571;18.104029104447605;0.4193559124560727;4.632308251786441
29.1;0.6146024563102641;0.22807017543859648;0.806554285011873;0.38142967668447625;67.39053239458954;1063.5220969630625;3.073460232114183;3.290314990513047;61.766164162986634;10.880609154368596;10.488352144453648;16.181392154304604;11.381327471611959;18.080054175677265;0.4191173778816955;4.632206034607247
29.150000000000002;0.612223921183557;0.2260061919504644;0.81169099795859;0.37192483574505153;67.30240961274748;1065.2518309319312;3.080298485468746;3.298928228158537;61.70687253376289;10.885149071537006;10.484429479457972;16.20159876364299;11.415372541853758;18.10843110439279;0.41957874566922315;4.63095429055839
29.200000000000003;0.6137732601021844;0.21981424148606812;0.8151058649548066;0.36901011433273334;66.62917521122466;1057.774035779043;3.0818262717982123;3.3006328097685045;61.621956003320186;10.89369301138923;10.482545416685277;16.251503571666852;11.460145918807926;18.156697752762565;0.4208074713477609;4.629167516179603
29.25;0.6143512277626708;0.21775025799793601;0.8089240875589283;0.3779740626523376;66.72861381595264;1060.6657081325432;3.0872460534604915;3.3103314210818118;61.82885407520493;10.868022761756231;10.440438045674364;16.18225465885583;11.378125142664933;18.1094700416898;0.4203175389649216;4.626370764528518
29.3;0.6145384333889834;0.21465428276573786;0.8168045558567512;0.36782891535402307;66.78611250107207;1061.9646908038276;3.087106424757586;3.3134606139878944;61.84505357545715;10.883941215618252;10.432618908353422;16.198124093458382;11.44205067671032;18.120125032891767;0.4202018250137509;4.624191062256078
29.35;0.6136881657957209;0.21155830753353974;0.820396338663373;0.360265950095779;66.66635321177868;1058.9758156055902;3.08540245003799;3.3122372922955825;61.69520278513825;10.915728039919184;10.434450605047317;16.25567723340253;11.5530485130561;18.161881310396833;0.41972751037606815;4.621847511137393
29.400000000000002;0.6117323550127135;0.20743034055727555;0.8200514971956849;0.3564350133139591;66.96298200333851;1062.7002415254408;3.0882395945350543;3.305647052077175;61.39640468144376;10.975638847464026;10.469032752639691;16.36264770228624;11.578374645449482;18.243143848679495;0.4202731140890036;4.626519043468398
29.450000000000003;0.6113598007319673;0.20536635706914344;0.830009216653596;0.34587241828074955;67.12962531141751;1064.981353458644;3.082195510907365;3.2969408903210766;61.46674063619768;10.972195164207903;10.475697927283449;16.324916808805614;11.540529267685823;18.210935608106183;0.4202648465747521;4.627340191474327
29.5;0.6087896752916566;0.20227038183694532;0.8399669361115061;0.34941118952218764;67.11186262372965;1064.4199360940115;3.082739626101109;3.290263825716558;61.40823052661249;10.976351063534096;10.49770988861212;16.3431886877228;11.538852398389183;18.227419935378116;0.42103730835081254;4.630328634160212
29.55;0.60832502600167;0.19607843137254902;0.8499246555694171;0.3315700674169566;67.850168358676;1079.46170381739;3.098751757164504;3.3028335123147268;61.132399361595375;11.014827640614401;10.553693653341643;16.428236463485945;11.610676056409524;18.277958985660604;0.4189365346624886;4.638474889629587
29.6;0.6084077886684836;0.18988648090815274;0.8353010252509646;0.3456923430341883;68.04885983001971;1077.4939702304691;3.0904419441995175;3.2973051346539957;61.086449703491624;11.011381973950366;10.572366471900695;16.432063672020227;11.682263130212357;18.277914257694544;0.41908744181561136;4.641392408716365
29.650000000000002;0.6072963942967723;0.18369453044375644;0.8496923526109907;0.32462602128553764;66.83182117790622;1067.9820641870976;3.1102157317573464;3.311816290063884;60.75628298168435;11.03810603862631;10.60085602631732;16.549065225094918;11.74722710545246;18.377978629728364;0.41959582124872713;4.645492813802479
29.700000000000003;0.6068038083135062;0.17956656346749225;0.8355208685538138;0.3299405014884309;67.51724839287368;1080.7620323829879;3.123649133650136;3.3366381815651036;60.78600665768354;11.03946232628648;10.593621089471908;16.517998320032433;11.812710023278532;18.333192345256297;0.4164958103924354;4.646365497542459
29.75;0.6034872639875571;0.17647058823529413;0.8356307902052383;0.3311455895626718;67.34101028339228;1080.9676914773568;3.121146652239157;3.341012775564333;60.908062686417885;11.00941963442049;10.558287036704037;16.481394530638422;11.749994541831379;18.31503718546883;0.41652986486053156;4.64179808510596
29.8;0.6033564506596841;0.17440660474716202;0.8357407118566629;0.33403345738491574;66.84770124096652;1081.5978392459797;3.1339716601038092;3.35060339625897;60.757642806417806;11.027673694944486;10.5603969071587;16.525389902349588;11.761716757628562;18.35633804161503;0.41664989584764067;4.643710565776156
29.85;0.6037378154689033;0.17337461300309598;0.8358506335080874;0.33758966674885826;67.1076235951201;1087.4911621306912;3.1408602459308486;3.3502331016817237;60.66707798884478;11.029238004450018;10.570797397834143;16.548134785856583;11.784880865018756;18.373886792152454;0.41651459361461296;4.64586721492715
29.900000000000002;0.6051764623043842;0.16718266253869968;0.835960555159512;0.34535581050185726;67.5006469739066;1095.6700735210857;3.149929891499604;3.3700048794570865;60.43913311214171;11.03917998941353;10.555241607565238;16.632667731089423;11.830178957734068;18.426804972348165;0.4139364308959375;4.644580234978558
29.950000000000003;0.6050956373002291;0.16615067079463364;0.8360704768109365;0.33720207498989385;67.65936143989907;1102.1934785602684;3.1603394891611085;3.387787792691129;60.41488072238434;11.03362782533313;10.534518041697298;16.65179456021412;11.848699443526954;18.446921565869435;0.41317370774037454;4.642738516271255
30.0;0.6075484732158042;0.16408668730650156;0.8361630945164729;0.3177128674002785;67.27356601289628;1102.897134488891;3.1737997607912503;3.4037942510593187;60.26584054735783;11.05431192485988;10.53848019756835;16.726109939307023;11.89588968782944;18.505847559477175;0.413222987942632;4.642727105312281
30.05;0.6101916896256674;0.1609907120743034;0.8362903201137856;0.3457123313926047;67.00844623747255;1094.4647038493656;3.1628573484682967;3.401077526124608;60.396574351888;11.01963348126711;10.535343002422302;16.665947644284998;11.883151873098498;18.471990856496067;0.4143326192227729;4.642050351416464
30.1;0.6055268940238435;0.15583075335397317;0.8126549712658102;0.3419277431624461;66.53387838215856;1078.6077132956675;3.160712112325654;3.388607291236424;60.32904619041123;11.008315325578941;10.54872668751934;16.703359347294573;11.830142790780782;18.509571974869537;0.41623319647579937;4.644712209431414
30.150000000000002;0.6077553690678535;0.15273477812177502;0.8082708653707411;0.34653775538028153;66.3499545450454;1076.1086529925674;3.1713113120758387;3.3926900918385234;60.32686725966426;11.003487065980055;10.557404841992993;16.714109982932758;11.79702432865694;18.516972645204167;0.416475690610443;4.646554406664126
30.200000000000003;0.608249881453499;0.14138286893704852;0.803886759475672;0.3417569219642056;64.87806599719558;1054.690333101401;3.1938313006958574;3.41954285971574;60.95850298703186;11.058577885340416;10.527198217056126;16.487259106918884;11.67956911854665;18.329538486110835;0.41638032331060254;4.644076960883557
30.25;0.6035739743745488;0.13622291021671826;0.7995026535806025;0.3369760885481301;64.57466151774747;1052.6686580930868;3.2156385898081634;3.428779162377532;60.815534137832785;11.045718387075743;10.516839314339613;16.533033912131135;11.658049918841273;18.39179561674238;0.418007738615876;4.643262245448918
30.3;0.6062167472536671;0.13209494324045407;0.7951185476855334;0.3321952551320546;64.32513775337299;1046.7161944959544;3.227970657453494;3.4262644718591653;60.88399607280935;11.029961776982743;10.496946185632291;16.516267716764204;11.594172258400848;18.394295466661198;0.4190868343745879;4.639863258462231
30.35;0.6135923676759052;0.12693498452012383;0.7977750039212834;0.3576637821878892;63.99225694105157;1031.5577831372755;3.21068226087062;3.4127629992461554;60.75581531535559;11.017517166443815;10.488663901265205;16.55771311367596;11.556827985386876;18.421022134268508;0.42046098506121726;4.637679379320199
30.400000000000002;0.620262536093406;0.11867905056759546;0.8073918218972014;0.3608109899929779;63.15364379650761;1018.4538427008056;3.138235045966821;3.3237256513759426;61.18304926133614;10.997235836974987;10.535007123485316;16.33078639930102;11.401265270746466;18.238110838633254;0.42262168551466933;4.643724518530601
30.450000000000003;0.6233005425989246;0.11661506707946337;0.8095615654014146;0.40582705889976944;63.089921519315396;1013.3599073227302;3.1262794254282986;3.3020539482062192;61.09454379194565;10.983770814901927;10.53728150261815;16.324884479705233;11.355579294977423;18.25453958434264;0.42425046772768854;4.644424889875307
30.5;0.6250224828312244;0.1042311661506708;0.7929362831416942;0.4201866143509414;63.972612146901426;1033.9624042235268;3.140774035278823;3.352753023364128;60.368492944560714;11.02501013311025;10.539616156239337;16.66807903416012;11.712126944092544;18.47987407214595;0.41984215999870145;4.638485718040941
30.55;0.6260615643620302;0.10319917440660474;0.8023624901589308;0.4102721457194214;63.86911232091732;1038.6886241848463;3.1615543922960363;3.3764319670030547;60.42099658341962;11.023514995736782;10.552964368369567;16.624984275931023;11.707563041278691;18.43814828853908;0.41879739009567646;4.64207649645984
30.6;0.6199206267592982;0.09907120743034056;0.7987573455931138;0.3968329025852886;63.5428041573226;1036.1319717700837;3.177255577439226;3.384085775253421;60.03337833498271;11.062707984682227;10.571395051370112;16.796151356552382;11.877283189608136;18.59593843601647;0.4192733541346845;4.6420456995221295
30.650000000000002;0.6209495386851718;0.09700722394220847;0.8021872569719588;0.39383485048046163;63.10438585869935;1028.5876006133383;3.1811580163038244;3.3873580169798707;60.005264446932046;11.077731117541003;10.567243219233148;16.807883594746684;11.829549174582326;18.630569366714674;0.42077709040057343;4.6416527247933805
30.700000000000003;0.6263599073113155;0.08978328173374613;0.7951155488932049;0.434341699316692;61.302379779708794;994.4219361392978;3.181834982867706;3.3865147985219894;59.70005762596234;11.083850223485754;10.589018828241535;16.940305618698716;11.868667594243423;18.752925427153848;0.42471789654565384;4.641987820396996
30.75;0.6225637045662045;0.08565531475748193;0.7964571643334036;0.43356080169637856;62.61055926014845;991.8537956242138;3.1044340749808836;3.3059300218139356;59.800659549703134;11.0260575717232;10.620399033088427;16.702710630129424;11.659970262297566;18.575509972155086;0.42666774961841364;4.646066947596026
30.8;0.6220838282276643;0.08565531475748193;0.7852826447535541;0.4290550390050818;62.4266662688746;985.0037413174281;3.095010641245712;3.298622748384402;59.91840925054387;11.00244913802343;10.615422887858962;16.654992713346598;11.629888509078201;18.55589198100358;0.4282667321380008;4.644766788809491
30.85;0.621519997431555;0.08152734778121776;0.8033063248583578;0.38913586023877555;62.76050642374031;990.9173864093823;3.1069026471822405;3.2934962874105227;59.897329561095184;10.94434536816411;10.602802458263167;16.670813525550617;11.512897777365726;18.571911777126857;0.42819205573794944;4.643974507393148
30.900000000000002;0.6183210875569427;0.07946336429308566;0.801373573701998;0.39228306804386426;62.45041951396844;986.5388532933084;3.107632696586292;3.303149166020276;60.04323626836775;10.904659302065683;10.575693072634344;16.67243058546513;11.457907057734662;18.574812855454844;0.4295333454424373;4.63746614615061
30.950000000000003;0.6189948451470698;0.0784313725490196;0.8091211585894096;0.39543027584895296;62.95226471685595;994.800841948464;3.128036602077101;3.3037242137600242;59.60032087807036;10.951360975780574;10.573078296818114;16.824630344939425;11.481590928559074;18.704426128423222;0.42867829409698277;4.6344134309225655
31.0;0.6184850245914704;0.0784313725490196;0.8120162325381177;0.39857748365404144;62.81639099978551;993.3253235554854;3.1559371788862425;3.306742035640665;59.44796146865308;10.950374390262809;10.533637916278456;16.901848857737146;11.461199225617902;18.787213414999172;0.4291619774824137;4.626749770612398
31.05;0.615678664757625;0.07739938080495357;0.8149113064868261;0.40172469145913015;63.124196928923766;995.6551759182281;3.162722658155201;3.2812762934822772;59.41358602512018;10.946541210707942;10.50453887467681;16.892337933046644;11.394676166021467;18.7983060932364;0.4296281903597227;4.6221962868526365
31.1;0.6140979334279271;0.07327141382868937;0.8178063804355344;0.391806463646045;63.039769721870435;996.3257438810591;3.17694518596924;3.3073653459764083;59.657561557515166;10.836553665376238;10.377323576234716;16.981260501700508;11.537334136582235;18.890755901521885;0.42758077251778803;4.602381932702963
31.150000000000002;0.612952467683648;0.07223942208462332;0.8125846109219115;0.37865415914938527;62.68004948897103;987.7890599448724;3.173680313482695;3.297387590890075;59.69734599082328;10.799023889003696;10.370745169622273;16.969185879430153;11.44596309501218;18.89642001000748;0.4293379959188193;4.6025924555874225
31.200000000000003;0.6118544104123008;0.07223942208462332;0.8012688200456697;0.39300893747470633;62.363097998089636;984.5803968473539;3.1767375264861624;3.294678944269542;59.684147096431715;10.773814482305864;10.386250624206342;16.97412563727923;11.411522598923275;18.90961525323325;0.4312443705904087;4.604225279287324
31.25;0.6079982963633173;0.07017543859649122;0.8008038013144947;0.38850317478340957;60.88376037870529;962.3328650848612;3.188407506515339;3.29423710061551;59.17541829210705;10.816441547952724;10.437126261076532;17.16417783428229;11.549830154895226;19.070468886874462;0.43459534088076773;4.608706802037672
31.3;0.6099991528699966;0.06604747162022703;0.8003387825833197;0.39822905774446316;60.28315058935684;946.7569129545933;3.181429016634258;3.2859247196436736;58.95024005583204;10.799138622137388;10.443574869429533;17.33528147180529;11.67968597626238;19.20645635050693;0.4376021731246003;4.607097160442267
31.35;0.6119391260548604;0.06398348813209494;0.7998737638521446;0.40475402394282245;60.12776239675542;946.6496506940612;3.195147341859581;3.289475761507916;59.348402253566015;10.736494497673567;10.397631739390928;17.25858407212283;11.605872225833554;19.16619049137912;0.4393283377468987;4.6007023964524105
31.400000000000002;0.6188136851301712;0.05779153766769866;0.8277002724805316;0.40560443146580827;57.8176484216802;926.4790558036474;3.2227295041789707;3.351689169562296;58.235193466263055;10.789407711028263;10.400600889726539;17.891576937805503;12.146013567239452;19.750263918403437;0.4453232099159425;4.593556722268253
31.450000000000003;0.6173921161979534;0.05675954592363261;0.8231107602396577;0.39704778444984967;58.534312343310035;939.3302493913942;3.241832537935616;3.3328320005948955;58.218978403622984;10.819792017618864;10.449984854802032;17.90407710836171;11.983423307275483;19.750218956110142;0.4440708299675356;4.6016446546708805
31.5;0.6203460467312298;0.05572755417956656;0.8185212479987842;0.38849113743389196;58.03178887482904;919.8148232580379;3.224988379384726;3.2896036992635054;58.04990868339755;10.814028015475358;10.485408093661007;17.950833121225724;12.045552328237852;19.81874074464234;0.4485233856807269;4.606192947100187
31.55;0.627224334841776;0.05056759545923633;0.8139317357579103;0.4181243914521877;57.220555690446155;896.0870873180054;3.161450860493627;3.2627410456065227;58.14997887898214;10.605970529352064;10.365433370794932;18.039656527434175;11.83522421991993;19.955619690919676;0.4546938485212585;4.581168010119926
31.6;0.6287491193977643;0.04643962848297214;0.7975486701962693;0.4061596934731888;57.79574686325615;885.2112924105547;3.1497463175723244;3.2972039783014813;58.22198738712879;10.460022996856976;10.221946551410447;18.041905178401976;11.86832462075835;19.940636010010937;0.4484643410996776;4.558510401662196
31.650000000000002;0.634507782191152;0.04437564499484004;0.7970836514650943;0.4511054970573425;57.571537437431054;868.1000822010537;3.093119672124673;3.2929398403641383;58.37849093451576;10.362689145599468;10.16551732125301;18.04600316994696;11.831246447854399;19.99012058211916;0.4516180889514355;4.548725840879077
31.700000000000003;0.6330582337567748;0.04437564499484004;0.7966186327339192;0.4500794106281273;57.54442385036994;868.6374342366987;3.0932095823796253;3.306696779045042;58.57515227650129;10.313788995562254;10.16529542495637;18.01283451382041;11.866242522696258;19.95822855889619;0.4518785321594343;4.548137985104881
31.75;0.6216372013492799;0.04024767801857585;0.7961536140027441;0.370265599536193;59.556977156722446;873.7997964539242;3.091120105965022;3.2300012983972444;58.29006460727236;10.250714911092132;10.23810928764622;18.172999370182765;11.845638707232816;20.08103115329925;0.4554145767198098;4.563110578964315
31.8;0.6252169667828342;0.03611971104231166;0.7956885952715691;0.4480272377696968;60.022986264126864;875.0713515872794;3.0995869972059302;3.2524784946619367;58.79383547119657;10.520050412090038;10.123127854831306;17.956846678798264;11.97935524123805;19.95497860121134;0.4531754530441509;4.542547447141463
31.85;0.6232466176257754;0.03508771929824561;0.7952235765403941;0.4470011513404816;59.392605187364715;868.8969167853414;3.1002300435225623;3.2812485742540547;59.08104096973684;10.455886820248821;10.031819648085412;17.942996233572487;11.920951994597747;19.911416513730902;0.4511919578546518;4.5237715441571185
31.900000000000002;0.6251705577429821;0.034055727554179564;0.794758557809219;0.4459750649112664;59.01816476219179;863.3248347901489;3.109725649363577;3.3036129130354386;59.18636526063698;10.435120420615329;9.971544271940067;17.93395634934511;11.90239455705377;19.909640903315655;0.45231418691250924;4.513750996793023
31.950000000000003;0.629399214591339;0.033023735810113516;0.7942935390780439;0.44494897848205117;59.61377419139772;860.1481935577044;3.0834166876812796;3.2872183838418496;59.40043438681802;10.388963859099956;9.925433232404687;18.008372035124072;11.854447533219313;19.978422336729967;0.4531574009121876;4.503107706841174
32.0;0.6297497963340031;0.030959752321981424;0.7938285203468689;0.44392289205283597;60.324244757449335;856.775728852333;3.075117396449994;3.242734337247623;59.05038410597846;10.338086162549722;9.901273982120491;18.211138689074186;11.610374016715934;20.194461669322244;0.4564851596597265;4.492590683561918
32.050000000000004;0.630306259363389;0.029927760577915376;0.7959392495192625;0.44289680562362077;58.52169296854325;839.0236131830461;3.0857716902215566;3.264451404763956;58.46769345968154;10.413595914182395;9.90929197183861;18.44396444741955;11.613233427976446;20.385927268081183;0.45766998710316886;4.486803708234834
32.1;0.6371602714288004;0.02889576883384933;0.8076573989609503;0.46116903677994436;56.86620649395042;786.6481104728546;3.0292511983109436;3.2210199514957645;58.23195547277987;10.411992414831488;9.881324981799239;18.472591740472012;11.482896709683091;20.4530563842285;0.4623928265475604;4.480328475990876
32.15;0.6357737182991602;0.02889576883384933;0.8193237876725146;0.45763673007899985;57.32902448295156;782.7249892117304;2.987317869599;3.2029637452890087;57.15679126141915;10.597719414372651;9.930201890434363;19.02790190674011;11.455136210875628;20.87759296619314;0.4633764929488495;4.482281098049214
32.2;0.6362603639317757;0.02786377708978328;0.7971123999190297;0.4541044233780549;55.93264670405367;772.1046294416877;2.9691907207078447;3.24944419544745;58.63769647547109;10.39034946248133;9.786818374723284;18.43466959517693;11.323031602638729;20.413457613091463;0.4626056165187023;4.461587712222401
32.25;0.636312630536328;0.02786377708978328;0.7915034266909937;0.4505721166771104;55.81465738210621;773.5516489885558;2.969642041642311;3.2523514516401746;58.63274498562695;10.420203103031156;9.796247419575662;18.431697801791195;11.315242937208767;20.395170193818352;0.4617462863872707;4.462905307472493
32.300000000000004;0.6363648971408803;0.02786377708978328;0.7910384079598187;0.4470398099761659;55.69666806015869;774.9986685354243;2.9700933625767765;3.2552587078329;58.62779349578281;10.450056743580982;9.80567646442805;18.428726008405455;11.307454271778806;20.37688277454524;0.4608869562558391;4.464222902722583
32.35;0.625455339474388;0.026831785345717233;0.7672859664473846;0.4435075032752209;57.28916405098619;793.9797296985091;2.861417508274396;3.1247520251552383;60.81158767749582;10.250466377925878;9.75302914774924;17.439157349163786;11.009617780019713;19.5361462255798;0.4580988364788442;4.460324840060844
32.4;0.6246344840573338;0.026831785345717233;0.7609750313417889;0.4399751965742764;57.15439891595682;795.1869492978788;2.863078177534696;3.127810831888114;60.818508682797514;10.253146557098251;9.759464204816224;17.427155172116354;11.0198861938914;19.516893206264708;0.45748366204733154;4.461270420480094
32.45;0.6238136286402791;0.026831785345717233;0.7546640962361923;0.43644288987333146;57.01963378092739;796.3941688972493;2.864738846794995;3.130869638620991;60.82542968809922;10.25582673627062;9.765899261883213;17.415152995068926;11.030154607763079;19.49764018694963;0.4568684876158189;4.462216000899343
32.5;0.6229927732232248;0.026831785345717233;0.7483531611305967;0.43291058317238695;56.884868645898024;797.6013884966194;2.8663995160552935;3.133928445353869;60.83235069340094;10.258506915442995;9.772334318950199;17.403150818021498;11.040423021634767;19.478387167634544;0.45625331318430595;4.463161581318593
32.550000000000004;0.6221719178061704;0.026831785345717233;0.742319557014695;0.429378276471442;56.75010351086866;798.8086080959893;2.8680601853155925;3.1369872520867452;60.83927169870263;10.261187094615366;9.778769376017184;17.39114864097408;11.050691435506447;19.45913414831946;0.4556381387527934;4.464107161737843
32.6;0.6213510623891157;0.026831785345717233;0.749768309575618;0.4258459697704975;56.61533837583928;800.0158276953591;2.8697208545758914;3.1400460588196215;60.846192704004366;10.263867273787742;9.785204433084168;17.379146463926645;11.06095984937813;19.439881129004377;0.4550229643212806;4.465052742157092
32.65;0.6205302069720614;0.026831785345717233;0.757217062136541;0.42231366306955254;56.48057324080988;801.223047294729;2.871381523836191;3.1431048655524987;60.853113709306065;10.26654745296011;9.791639490151153;17.367144286879213;11.071228263249814;19.420628109689293;0.45440778988976793;4.465998322576342
32.7;0.619705699576254;0.026831785345717233;0.7646658146974632;0.4213941673870458;56.34607267104767;802.4281927538541;2.8730263827938956;3.146135423398214;60.86022319535538;10.26922038919955;9.79802990039349;17.35510527476483;11.081391547087462;19.40134903786089;0.4537932508150157;4.466938216266488
32.75;0.6187533729241221;0.026831785345717233;0.7721145672583862;0.4353656825083885;56.220831885634475;803.5607433044174;2.874117881160953;3.148177270193429;60.87392950756984;10.271639822786447;9.80285767177322;17.341777035307096;11.08787527973445;19.381158128066712;0.4532009492268762;4.467679074437973
32.800000000000004;0.6178010462719901;0.026831785345717233;0.7795633198193093;0.4493371976297311;56.095591100221284;804.6932938549804;2.8752093795280085;3.150219116988645;60.887635819784265;10.274059256373347;9.807685443152947;17.32844879584936;11.094359012381444;19.360967218272535;0.4526086476387365;4.46841993260946
32.85;0.616848719619858;0.026831785345717233;0.7859232019168936;0.46330871275107377;55.970350314808044;805.8258444055434;2.876300877895064;3.1522609637838617;60.9013421319987;10.276478689960244;9.812513214532677;17.31512055639163;11.10084274502844;19.340776308478347;0.4520163460505969;4.469160790780948
32.9;0.6158963929677258;0.026831785345717233;0.7854581831857185;0.47728022787241464;55.84510952939484;806.9583949561068;2.8773923762621205;3.1543028105790785;60.915048444213134;10.278898123547144;9.817340985912407;17.301792316933895;11.107326477675432;19.320585398684162;0.4514240444624573;4.4699016489524315
32.95;0.6149440663155935;0.026831785345717233;0.7849931644545435;0.46394158361674975;55.71986874398164;808.0909455066703;2.8784838746291763;3.156344657374293;60.92875475642758;10.281317557134042;9.82216875729214;17.288464077476153;11.113810210322429;19.300394488889985;0.4508317428743176;4.470642507123918
33.0;0.6139917396634617;0.026831785345717233;0.7845281457233684;0.4417301958632649;55.59462795856842;809.2234960572333;2.8795753729962317;3.1583865041695103;60.94246106864202;10.283736990720937;9.82699652867187;17.275135838018425;11.120293942969424;19.2802035790958;0.4502394412861779;4.471383365295404
33.050000000000004;0.6120954443841279;0.026831785345717233;0.7840631269921934;0.41951880810977826;55.42272050648786;809.1293799411123;2.869214490410741;3.1558847001710086;61.002192380857124;10.26129531319637;9.82615763338485;17.236752043004767;11.135013786727646;19.248351558190336;0.4499816843397848;4.471113242954528
33.1;0.6083042054973694;0.026831785345717233;0.7835981082610184;0.3973074203562934;55.17385178179252;807.3199123431549;2.83990147314756;3.145751924256945;61.128103381926955;10.196775146864876;9.815551101415284;17.15492812972934;11.16546792108961;19.195209026797475;0.45015820945725843;4.469132374314777
33.15;0.6009028502335035;0.026831785345717233;0.7143997716658146;0.38699059606010566;55.130060298292804;799.55061083127;2.791490377393608;3.043095678619558;60.99825694856644;10.201179318416884;9.958451761000052;17.317515535985052;11.182950955700623;19.23097567329303;0.45303914007042134;4.481627449093301
33.2;0.5977254542454402;0.026831785345717233;0.7138847161544022;0.388422248363514;54.95227249446346;792.9001342652598;2.773031242026498;2.9837177802853487;60.94171402172343;10.229594574283947;10.059450001842087;17.40033991467561;11.172455257185003;19.235977633035446;0.45496641992657894;4.493241810216537
33.25;0.5971609925836753;0.026831785345717233;0.7150449919027977;0.39232012033464425;54.65311050644444;789.4370015876913;2.7713770529074937;2.977468997823725;61.01666976541274;10.234108653775547;10.080843355891282;17.351278264844925;11.161246481560385;19.192418336634795;0.4553990225835331;4.498292094854981
33.300000000000004;0.5966943412880343;0.026831785345717233;0.7162052676511931;0.3962179923057745;54.36498673214067;785.8235305784523;2.7691229663902885;2.9691353490880132;61.095369968447244;10.239268532908342;10.103694599458088;17.30187082166508;11.14399052769829;19.149656346546966;0.45596752108708744;4.5035064325510685
33.35;0.5962113036242861;0.026831785345717233;0.7173655433995886;0.4001158642769047;54.101258473580046;782.3678694030651;2.765670529212923;2.959954142401407;61.18849918811997;10.243573295087474;10.126775702102627;17.250431009616502;11.124833936487676;19.105175334963082;0.45655645190284927;4.508822880843184
33.4;0.5957282659605377;0.026831785345717233;0.7185258191479841;0.40401373624803494;53.83753021501944;778.912208227678;2.7622180920355572;2.9507729357148023;61.281628407792724;10.247878057266606;10.149856804747166;17.198991197567935;11.105677345277059;19.060694323379202;0.4571453827186109;4.5141393291353005
33.45;0.5952452282967896;0.026831785345717233;0.7196860948963796;0.4079116082191647;53.573801956458844;775.4565470522905;2.758765654858192;2.941591729028196;61.374757627465456;10.252182819445737;10.172937907391706;17.14755138551936;11.086520754066445;19.016213311795326;0.4577343135343726;4.519455777427416
33.5;0.5927551418852218;0.025799793601651185;0.720846370644775;0.41180948019029495;53.00247664581584;758.760921311991;2.72126345130608;2.902821697333602;61.19340232102368;10.274747084889878;10.227459770437711;17.191956036409646;11.070058729370054;19.09220159221992;0.4633107525466235;4.52908133777642
33.550000000000004;0.5915479062950664;0.025799793601651185;0.718356251018081;0.4157073521614252;53.145674983453134;757.7534594998158;2.7140864679143353;2.889054898073323;61.37218212672171;10.291021139005558;10.255196955780216;17.105681127504184;11.044419427306588;19.019071504404472;0.4639355761652349;4.534979116184472
33.6;0.5950254966484791;0.025799793601651185;0.7094077395740497;0.429424760095936;52.919068837271716;750.902145915939;2.695369804380998;2.8580886029378325;61.49835433727272;10.347468526454643;10.31196270170911;16.988059864706237;10.993451786077125;18.949491878094676;0.4711219511102083;4.545689241472316
33.65;0.5984896485493145;0.02476780185758514;0.7076911485766739;0.425775225012591;54.463190303226156;774.1849410867322;2.7458290643651933;2.8880486301113906;61.04226723731933;10.473912410316021;10.435657873696522;17.27702400661694;11.183149636479973;19.133186373386216;0.4656115791585988;4.560295191005335
33.7;0.596918309665032;0.02476780185758514;0.7083227952049231;0.42740096807481587;54.6861913809247;775.2737552992268;2.7489730157322954;2.8839114397911523;61.36198850220919;10.505137636852853;10.440474083396161;17.114328974207968;11.140262770959028;19.009106650201545;0.46552268750479747;4.563839663750419
33.75;0.595251029981741;0.02476780185758514;0.7089544418331722;0.4312988400459461;54.903196198607;777.2762718873063;2.755874073726647;2.8859020096263417;61.68815605376998;10.53401329569518;10.437147488607927;16.94141208330212;11.09062755330775;18.879161639313082;0.4650212838544683;4.5667397065439035
33.800000000000004;0.5935837502984497;0.02476780185758514;0.7095860884614213;0.43470733770475123;55.12020101628931;779.2787884753853;2.762775131721001;2.88789257946153;62.01432360533073;10.562888954537511;10.433820893819702;16.768495192396276;11.040992335656469;18.749216628424623;0.4645198802041393;4.569639749337389
33.85;0.5920520247158648;0.02476780185758514;0.7102177350896706;0.4315727620030345;55.32116540738412;780.9557408273495;2.769641842968388;2.8895846815249837;62.32452811125639;10.593231627268748;10.43430289278152;16.60175265664922;10.992421777810101;18.62372344045288;0.4640986269407308;4.573049622371863
33.9;0.5907601256191404;0.02476780185758514;0.7108493817179197;0.4284381863013178;55.493750582209294;782.0566949154291;2.7764477868942183;2.890748725223064;62.60649030567428;10.626169786111076;10.441523172993287;16.445933980029086;10.945734848849296;18.506106554564408;0.46381917820802526;4.577361502755761
33.95;0.5894682265224159;0.02476780185758514;0.7114810283461688;0.4253036105996011;55.66633575703446;783.1576490035086;2.7832537308200513;2.8919127689211455;62.88845250009222;10.659107944953403;10.448743453205061;16.29011530340895;10.899047919888494;18.38848966867594;0.4635397294753197;4.5816733831396625
34.0;0.5889109578397016;0.02476780185758514;0.712112674974418;0.4305091800789258;55.81492749325019;785.9054037937743;2.7925339176199273;2.9012005224902264;63.22158758704193;10.684593793726242;10.43245102327928;16.139715294041057;10.850547697473237;18.278104101368655;0.46272675986030487;4.581291043522959
34.050000000000004;0.5886363074369558;0.02476780185758514;0.7127443216026671;0.43586877907318033;55.9546258555638;789.3808720549719;2.8008397766092865;2.9143478444071005;63.58652460920442;10.703242168245746;10.401958372221424;15.989756822474702;10.806397486555987;18.16989050235303;0.461625583047716;4.578090936944909
34.1;0.5882285817599993;0.02476780185758514;0.7133759682309162;0.4412283780674353;56.10283089481627;792.9888579868222;2.8052332257397232;2.928069925983596;63.96712235482415;10.715085506934832;10.363907557810958;15.836283939237182;10.772369329510724;18.059691507612623;0.46039648115104037;4.573397004168986
34.15;0.5878208560830428;0.02476780185758514;0.7140076148591654;0.44658797706168984;56.25103593406874;796.5968439186721;2.8096266748701595;2.9417920075600894;64.34772010044384;10.726928845623922;10.325856743400488;15.682811055999657;10.73834117246546;17.9494925128722;0.4591673792543646;4.568703071393063
34.2;0.5874131304060863;0.02476780185758514;0.7146392614874146;0.4519475760559448;56.399240973321184;800.2048298505221;2.814020124000597;2.9555140891365834;64.72831784606358;10.738772184313007;10.287805928990027;15.529338172762138;10.7043130154202;17.839293518131782;0.45793827735768916;4.5640091386171395
34.25;0.5871529513981738;0.02476780185758514;0.7152709081156636;0.45730717505019935;56.555664966822114;803.1030445405335;2.815642810964525;2.9644374412669214;65.11351101651992;10.75060081711974;10.25540380739009;15.378577707825295;10.678371732013376;17.729653346920784;0.45703012567760143;4.559767119050331
34.300000000000004;0.5871878657283437;0.02476780185758514;0.7159025547439128;0.46266677404445433;56.728526868819664;804.5817167468934;2.811723973595539;2.9637633345051206;65.50789503664946;10.762400038161765;10.234299071410996;15.23324207948974;10.668604195883148;17.621130822768595;0.4567638744306783;4.556428925901732
34.35;0.5895459804101911;0.02476780185758514;0.7165342013721621;0.46802637303870886;56.52241018285034;800.9738004115337;2.797456778668589;2.9615194485940513;65.7775170486758;10.778713148092733;10.217529549552319;15.09025743495048;10.676286183930051;17.517818078709066;0.45740467675290414;4.5582958936566005
34.4;0.5881718742982117;0.023735810113519093;0.717165848000411;0.4659723238575859;55.52532014651138;819.6831960651012;2.8701669174097173;3.0646730601912915;65.39057369981646;10.802056385183949;10.153530844115012;15.08893410738607;10.89066344676468;17.49497144823359;0.4505334202608569;4.5532521005083035
34.45;0.588597372357695;0.023735810113519093;0.7177974946286603;0.4614396615042411;55.52363256598709;820.4843105413031;2.869635292009195;3.068701653435347;65.51376245995164;10.788281659314766;10.131861771789003;15.065812147383742;10.895265921140865;17.48287185781392;0.4501557433544527;4.549770183351922
34.5;0.5891306096787688;0.023735810113519093;0.7184291412569095;0.45690699915089583;55.52816099167886;821.375168607249;2.869133453158611;3.073327109347484;65.62775314963868;10.776621023059679;10.110761852532146;15.0477633549546;10.90293415691616;17.475688739810746;0.4497687210957702;4.546291118812277
34.550000000000004;0.589724743104219;0.023735810113519093;0.7190607878851586;0.452374336797551;55.53620281218833;822.3167513108755;2.868648450184078;3.078289922419835;65.73654492994208;10.76615530702124;10.089983628488291;15.032582005066796;10.912335214351797;17.4712844975212;0.44937641668145184;4.542813666621223
34.6;0.5903188765296692;0.023735810113519093;0.7196924345134077;0.44784167444420575;55.54424463269779;823.2583340145021;2.868163447209546;3.0832527354921866;65.84533671024546;10.755689590982804;10.069205404444434;15.017400655178987;10.921736271787431;17.466880255231658;0.44898411226713364;4.539336214430168
34.65;0.5909130099551194;0.023735810113519093;0.7203240811416569;0.4433090120908605;55.552286453207245;824.1999167181283;2.867678444235014;3.088215548564536;65.9541284905489;10.745223874944365;10.048427180400575;15.002219305291169;10.931137329223066;17.46247601294212;0.44859180785281544;4.5358587622391155
34.7;0.59150714338057;0.023735810113519093;0.720955727769906;0.43877634973751567;55.56032827371673;825.1414994217549;2.867193441260481;3.093178361636887;66.06292027085226;10.734758158905928;10.027648956356717;14.987037955403366;10.940538386658705;17.458071770652573;0.44819950343849724;4.532381310048061
34.75;0.592100470929328;0.023735810113519093;0.7215873743981551;0.4342436873841704;55.55952385702471;825.8502478061254;2.865594336176189;3.0978947997445894;66.18703448342228;10.721925995897141;10.005396947244455;14.962136071447377;10.944972084792616;17.44669609493388;0.44786583807021135;4.528871460274472
34.800000000000004;0.5926923726962449;0.023735810113519093;0.7222190210264043;0.4297110250308256;55.54306840528425;826.1470585487392;2.8620241273592684;3.102175343684065;66.3382576146172;10.704907042094735;9.98053747224203;14.920036319524886;10.940617378008245;17.42298634468688;0.4476359187064443;4.525304291701026
34.85;0.5927071700419131;0.023735810113519093;0.7228506676546534;0.4251783626774803;55.56192216664185;825.6986183501393;2.855827870127904;3.1047209098035724;66.41974572169396;10.694922971428396;9.973785150625622;14.885567029550801;10.944507295271833;17.40357469383093;0.44782256176673585;4.525277996003177
34.9;0.5929651610737735;0.023735810113519093;0.7234823142829025;0.42064570032413506;55.57180950333343;825.2041860994116;2.8487364249620555;3.1077111581793098;66.50120556692288;10.684120252851628;9.963888459163954;14.848657664950077;10.949686763238587;17.38444489273413;0.4480178777286849;4.524779755842695
34.95;0.5931827940885774;0.023735810113519093;0.7241139609111518;0.41611303797079024;55.5752078615362;824.7602489398769;2.8428783947205765;3.1109832815071825;66.56803701430442;10.674802820398591;9.956156695784031;14.816334906044883;10.957331862328802;17.368702557094718;0.4481898449187213;4.524641756364683
35.0;0.5933586457156911;0.023735810113519093;0.7247456075394009;0.411580375617445;55.58557915438645;824.5926951110603;2.8391428489920494;3.11468359503688;66.61105548050499;10.668263535119891;9.95235498574201;14.79254156694958;10.96791630641879;17.359380801545953;0.44830184715677945;4.5251670858264585
35.050000000000004;0.5938656986765697;0.023735810113519093;0.72537725416765;0.40704771326410016;55.58283038597019;824.3980587466502;2.836003453791704;3.1191478039059275;66.64962803345317;10.660377694335901;9.947154252133299;14.768087090248528;10.974749546647105;17.350162058842265;0.4484300813345017;4.525429098665101
35.1;0.5947854100985815;0.023735810113519093;0.7260089007958992;0.4025150509107549;55.50036859405286;823.2684678290639;2.8373260902009387;3.1228133826726006;66.64026045772407;10.650411978345524;9.94099990812865;14.74980631840985;10.982174356094157;17.346314710558428;0.4488188825623432;4.525279564182952
35.15;0.5952056331078258;0.023735810113519093;0.7266405474241483;0.3979823885574101;55.310961000200116;820.3772979475225;2.8451881877165572;3.1218261198772237;66.5527962776506;10.641672733963425;9.938534437598777;14.746517506718666;11.005787119424966;17.352798099733956;0.44966389013176256;4.525360201551732
35.2;0.5954074324933974;0.023735810113519093;0.7272721940523974;0.3934497262040648;55.14314821936836;817.9281089456855;2.8529365108147435;3.121128512819752;66.4911672612778;10.629989649001606;9.929560545033139;14.73545198105283;11.029730121282343;17.353539709135497;0.4503798599110591;4.524555736261421
35.25;0.5954918418813521;0.023735810113519093;0.7279038406806466;0.38891706385071956;54.97392810688317;815.5455371765805;2.8629225347165757;3.1201394882915765;66.42493448110994;10.620443433372973;9.921429494783977;14.724447627558733;11.050472344963685;17.35484554813723;0.45108103505227626;4.523961864258633
35.300000000000004;0.5955278794438464;0.023735810113519093;0.7285354873088958;0.38438440149737474;54.7799147003469;812.8723873294432;2.8781080166804163;3.1181984955920985;66.32240343770809;10.618697579535695;9.921722417289661;14.721359015702124;11.06360983426394;17.363175506913237;0.4518776238061601;4.524731716022914
35.35;0.5941737833748101;0.023735810113519093;0.7291671339371448;0.3798517391440295;55.163541045365584;817.6133161572831;2.8841348326269394;3.106677161487838;66.37817467173956;10.633721912033884;9.935472896731222;14.682866677137303;10.989905823678884;17.32295474105138;0.4508559403877825;4.528395067550596
35.4;0.5921246204900161;0.023735810113519093;0.7314041912556206;0.37531907679068466;55.83598726615858;826.0612843225708;2.8855823155648577;3.090365656681248;66.51309704448674;10.65713133769971;9.955952154640638;14.626672475218596;10.8727810631517;17.258458612870868;0.4489251208832837;4.5335051689599615
35.45;0.6014324989366323;0.022703818369453045;0.7524066120386621;0.3732740668387322;55.96402382735415;824.0708779636792;2.8737224509733528;3.0719414600699877;66.40775729669386;10.649326591186833;9.980961921482855;14.62231684710481;11.046080343315658;17.327715866342874;0.45256764992949117;4.539982951163084
35.5;0.6027782164380057;0.022703818369453045;0.7734090328217054;0.376204361689509;55.95037188312444;824.7428108676227;2.8815591852068754;3.076193464759089;66.38845044319397;10.65038414933605;9.988423624319488;14.61639305392066;11.039099506910828;17.326136757627573;0.4526097611266161;4.542137825784057
35.550000000000004;0.6042643941305404;0.022703818369453045;0.7944114536047469;0.3791346565402858;55.98370324514371;824.7934278124495;2.885915420453234;3.0782710086385623;66.32074723062414;10.631023081127191;10.003946662253272;14.67822037208622;11.04538461216513;17.36922118589224;0.45279698883073194;4.544141329897421
35.6;0.6057505718230751;0.022703818369453045;0.8154138743877883;0.38206495139106256;56.01703460716295;824.8440447572762;2.8902716556995935;3.080348552518036;66.25304401805425;10.611662012918332;10.019469700187052;14.740047690251771;11.051669717419436;17.412305614156903;0.4529842165348475;4.546144834010786
35.65;0.607135866623602;0.022703818369453045;0.8364162951708298;0.38499524624183934;56.06431657171532;825.1800966182965;2.8950911118752987;3.082387592748594;66.17917503209142;10.593037758965442;10.035665970633726;14.803466480782753;11.056712539249931;17.456090240421094;0.45315696516239223;4.548168193335891
35.7;0.6083193956401115;0.022703818369453045;0.8549818592703309;0.3879255410926161;56.13949974133367;826.0870183116972;2.9008370099096843;3.084349625681313;66.09297449934269;10.575887133524489;10.053208706106183;14.870068216044551;11.05927079423286;17.50127526268433;0.45330075563679556;4.5502312630844735
35.75;0.6082239578538192;0.022703818369453045;0.8502838670751531;0.39085583594339246;56.23049529006227;826.7451489025842;2.905617199651656;3.083701134574406;66.00566637471775;10.564677030327239;10.076399652410348;14.941319371035553;11.071098875134531;17.548744375856657;0.45347486946047744;4.553207169555726
35.800000000000004;0.6081221729010781;0.022703818369453045;0.8431490181964936;0.39378613079416924;56.284069233653035;826.6862997829164;2.9107608652614556;3.0817872872378076;65.9141753898788;10.552435381882718;10.100578731504067;15.01464660030829;11.080101428704332;17.597031584143842;0.4538451786898552;4.556401864496933
35.85;0.6080769988433814;0.022703818369453045;0.8360141693178349;0.396716425644946;56.21765271057178;825.4162753066522;2.9162485467130392;3.079629006423784;65.84941065738627;10.535871961518653;10.122134345378463;15.081429794833939;11.084492983207186;17.64197320907766;0.4544823106031805;4.559316070912211
35.9;0.6081522216334977;0.022703818369453045;0.8288793204391753;0.3996467204957228;55.95355793821663;822.5343989204395;2.922013374084564;3.0784122613493237;65.84282688026259;10.511831091942911;10.137326009139144;15.132778053286232;11.082856613951334;17.679298864131507;0.4554313017736133;4.561421974179172
35.95;0.6082274444236139;0.022703818369453045;0.8217444715605167;0.4025770153464996;55.68946316586148;819.6525225342266;2.9277782014560887;3.077195516274863;65.83624310313891;10.487790222367165;10.15251767289983;15.184126311738517;11.081220244695482;17.716624519185356;0.456380292944046;4.563527877446132
36.0;0.6083026672137303;0.022703818369453045;0.814609622681858;0.40550731019727637;55.42536839350641;816.7706461480137;2.9335430288276143;3.075978771200404;65.82965932601523;10.463749352791421;10.167709336660515;15.235474570190814;11.07958387543963;17.753950174239204;0.4573292841144788;4.5656337807130924
36.050000000000004;0.6083778900038467;0.022703818369453045;0.8074747738031984;0.40843760504805315;55.16127362115124;813.8887697618007;2.9393078561991386;3.0747620261259443;65.82307554889157;10.439708483215673;10.182901000421195;15.286822828643096;11.077947506183778;17.791275829293053;0.4582782752849116;4.567739683980052
36.1;0.608453112793963;0.022703818369453045;0.8003399249245398;0.40862639914209575;54.89717884879611;811.0068933755875;2.945072683570664;3.073545281051484;65.81649177176787;10.415667613639929;10.198092664181877;15.338171087095374;11.076311136927925;17.8286014843469;0.45922726645534434;4.569845587247014
36.15;0.6085283355840794;0.022703818369453045;0.7932050760458802;0.4041058199522718;54.633084076441015;808.1250169893748;2.9508375109421876;3.0723285359770243;65.8099079946442;10.391626744064185;10.213284327942558;15.38951934554767;11.074674767672066;17.86592713940075;0.4601762576257771;4.5719514905139755
36.2;0.6086035583741958;0.022703818369453045;0.7860702271672215;0.39958524076244784;54.36898930408588;805.2431406031617;2.9566023383137137;3.071111790902563;65.80332421752051;10.36758587448844;10.228475991703244;15.440867603999953;11.073038398416218;17.903252794454602;0.46112524879620975;4.574057393780936
36.25;0.6086787811643121;0.022703818369453045;0.778935378288562;0.3950646615726239;54.10489453173073;802.3612642169489;2.9623671656852384;3.0698950458281034;65.79674044039685;10.343545004912697;10.243667655463925;15.492215862452236;11.071402029160366;17.94057844950845;0.46207423996664265;4.576163297047896
36.300000000000004;0.6094992122588855;0.022703818369453045;0.7833397720269888;0.40693866508084753;53.83446219972796;798.9539133262687;2.9638858440243725;3.069250162753522;65.82000180887454;10.314336586701193;10.253864825158775;15.537814052080371;11.071685308223898;17.97472532611499;0.4630796941810576;4.5775870029249415
36.35;0.6111720584951783;0.022703818369453045;0.7918396311011238;0.42601937415271385;53.52227626853991;794.5233185615721;2.964587152329099;3.068712850061327;65.81922921872733;10.28903907256845;10.26334097706266;15.600604856798327;11.075151934342504;18.02531102827439;0.4642245284600209;4.578716473648328
36.4;0.6130450021231449;0.022703818369453045;0.8003394901752436;0.4289496690034911;53.11184149670544;788.2846080420841;2.965076572200488;3.068564562311843;65.82182335091075;10.263633662422075;10.270853957472552;15.6598776873098;11.077046240513443;18.077395483635396;0.4656102285233825;4.57959554431701
36.45;0.6144415973460619;0.022703818369453045;0.7979323436052337;0.43230730458731026;52.81374642015417;780.9324262797526;2.963876065589707;3.0621484540738266;65.83079658499335;10.24115043839217;10.2878991471193;15.720574988519907;11.060428881816557;18.1255881896244;0.46740957387210325;4.583265714385612
36.5;0.6156057659007954;0.022703818369453045;0.7955251970352237;0.4356649401711299;52.79141347620762;776.1132217657411;2.9624123342544184;3.054625107347594;65.76009011982765;10.228521134877855;10.313559511065447;15.802560445183637;11.05456203576494;18.18367360140387;0.4686958434004623;4.587932432460298
36.550000000000004;0.6166537211214378;0.022703818369453045;0.7931180504652138;0.4390225757549491;52.9069615985627;772.5605058758824;2.960816990556878;3.046548141377256;65.64954380503805;10.220818791621308;10.343527462161267;15.895189979574111;11.054070446035928;18.246705366078547;0.469725575018642;4.593097424538023
36.6;0.6177016763420802;0.022703818369453045;0.7907109038952038;0.44238021133876826;53.022509720917746;769.0077899860237;2.9592216468593375;3.0384711754069174;65.53899749024846;10.213116448364763;10.37349541325709;15.987819513964581;11.053578856306913;18.30973713075322;0.4707553066368217;4.598262416615747
36.65;0.6187496315627227;0.022703818369453045;0.7883037573251939;0.44573784692258744;53.13805784327281;765.455074096165;2.9576263031617973;3.0303942094365808;65.42845117545886;10.205414105108217;10.403463364352914;16.08044904835505;11.053087266577899;18.3727688954279;0.4717850382550015;4.603427408693473
36.7;0.6234950533186009;0.022703818369453045;0.7858966107551839;0.44909548250640663;53.361693941379535;761.588829090985;2.920414358110863;2.995017641993591;65.56597982938659;10.146867705629406;10.374674166039767;16.01072211762964;10.97143747744523;18.325557262374403;0.4732125570340704;4.59727814824621
36.75;0.6208737459002703;0.021671826625386997;0.8158091952404476;0.4524531180902258;52.90201282557988;737.876966707432;2.823935992017548;2.9196509030996034;66.07217599470903;10.015360074450847;10.310966991256471;15.690268460724289;10.670582075533607;18.099708749892955;0.4775728337449167;4.586041477901141
36.800000000000004;0.6204904757825201;0.021671826625386997;0.834709996978404;0.455810753674045;53.145122737378884;735.273533218736;2.8035752031979535;2.9001857865666922;66.07429109647143;9.990748639085522;10.314468145108519;15.702762058294898;10.677835012743563;18.101486486824307;0.47810003013668995;4.5861822139271196
36.85;0.6176732929241627;0.021671826625386997;0.7924750074743869;0.4591683892578642;53.296529586820576;732.6476135993032;2.80493386697656;2.896256670326053;65.93148213831348;9.998667386685256;10.347623222215171;15.813875113789106;10.764835084574804;18.170605455255547;0.478375543258279;4.592085194430728
36.9;0.614977864720966;0.021671826625386997;0.7762680244751443;0.46252602484168337;53.454642637119484;730.1243789521019;2.806601933108004;2.892817247478293;65.77571557548724;10.010344213809084;10.381554208308982;15.927461406493922;10.852487342179362;18.24127275490485;0.4785344054079515;4.5980108638022745
36.95;0.6123433138453495;0.021671826625386997;0.7619236460362246;0.46588366042550255;53.61610878784694;727.6524867910163;2.808424700415864;2.889622671326974;65.61347021032685;10.023900080694956;10.415873148896383;16.042284317804064;10.940465692670577;18.312714220163187;0.4786349420716657;4.603947877607785
37.0;0.6097087629697328;0.021671826625386997;0.7607528144164629;0.46924129600932174;53.77757493857443;725.1805946299306;2.810247467723725;2.8864280951756545;65.45122484516648;10.037455947580831;10.450192089483776;16.15710722911419;11.028444043161791;18.384155685421515;0.4787354787353798;4.609884891413297
37.050000000000004;0.6108929069623991;0.02063983488132095;0.7595819827967013;0.4725989315931409;55.38361376504921;729.5255652195175;2.679518287083022;2.8251706150193807;66.82475727092644;9.752015809023478;10.211023759367196;15.895847202633911;10.970723354710408;18.081681039938882;0.47617368392130033;4.573556851321124
37.1;0.608180030774928;0.02063983488132095;0.7584111511769396;0.4759565671769601;55.54601508715971;726.5743613320701;2.6779658136558466;2.8211425701919874;66.69288608826814;9.761609680753976;10.24042018036136;16.002372925074646;11.05854014685044;18.145606673635278;0.476346987661256;4.578687336834184
37.15;0.6054671545874566;0.02063983488132095;0.7572403195571779;0.47931420276077974;55.70841640927024;723.6231574446222;2.676413340228673;2.8171145253645933;66.56101490560982;9.77120355248447;10.269816601355522;16.10889864751538;11.146356938990476;18.209532307331674;0.47652029140121177;4.583817822347246
37.2;0.602072809363082;0.0196078431372549;0.768221972510231;0.40963545461077544;54.82401866461128;755.9799511128151;2.798128366192192;2.9588358401102837;69.2798354978437;10.31062886759471;9.736571602473353;13.434130915743268;10.313603927505792;16.342292569503226;0.46596174315900923;4.56369878606824
37.25;0.5990887588254543;0.0196078431372549;0.7882932673674183;0.41182387696441936;54.934967424727596;753.5981575470805;2.8007485221863475;2.9585024785565546;69.1958132003086;10.343306627311023;9.756509940361944;13.470473781470366;10.388279498179514;16.359403762867856;0.4659363249031264;4.569028827786722
37.300000000000004;0.6063127419739152;0.018575851393188854;0.8083645622246056;0.4140122993180635;55.604022639557456;753.0617175358645;2.7924447158572003;2.9188081420214997;69.37689039737205;10.302427964084409;9.639028738153343;13.429417572041796;10.575976382202226;16.421321342689865;0.47113560727961157;4.556592672376196
37.35;0.5929535645303877;0.017543859649122806;0.7546037053450549;0.4162007216717074;57.403170711264735;757.0516457413241;2.6468734173285844;2.8336718796692297;70.02352252419388;10.126625426983374;9.453191904312353;13.166311280881095;10.80001590782301;16.124605487554334;0.46984356348456496;4.529152907381532
37.4;0.5925949728991136;0.017543859649122806;0.752196558775045;0.4183891440253513;57.63229409483189;757.0306266061486;2.6413590271143503;2.8311834508921248;70.04148808784846;10.126725339515213;9.456088674109411;13.156250351687973;10.767155164023352;16.1079369784659;0.4696853857879898;4.531352861286736
37.45;0.5922363812678395;0.017543859649122806;0.7502153298386078;0.42057756637899546;57.861417478399034;757.0096074709735;2.6358446369001154;2.828695022115022;70.059453651503;10.126825252047057;9.45898544390647;13.146189422494855;10.734294420223696;16.09126846937747;0.46952720809141474;4.533552815191937
37.5;0.5918777896365652;0.017543859649122806;0.7490444982188461;0.4227659887326394;58.090540861966176;756.9885883357979;2.6303302466858804;2.826206593337918;70.07741921515758;10.126925164578896;9.461882213703525;13.136128493301735;10.701433676424042;16.07459996028904;0.4693690303948396;4.53575276909714
37.550000000000004;0.5915191980052912;0.017543859649122806;0.7478736665990845;0.4249544110862835;58.319664245533325;756.967569200623;2.6248158564716455;2.8237181645608125;70.09538477881215;10.127025077110737;9.464778983500581;13.126067564108613;10.668572932624382;16.057931451200613;0.46921085269826457;4.537952723002342
37.6;0.591160606374017;0.017543859649122806;0.7467028349793228;0.4271428334399274;58.5487876291005;756.9465500654475;2.619301466257412;2.821229735783708;70.1133503424667;10.127124989642581;9.467675753297636;13.11600663491549;10.635712188824728;16.04126294211218;0.4690526750016894;4.540152676907546
37.65;0.5908020147427431;0.017543859649122806;0.7458316472702085;0.42933125579357134;58.77791101266764;756.9255309302721;2.613787076043177;2.8187413070066043;70.13131590612126;10.127224902174424;9.470572523094695;13.10594570572237;10.602851445025074;16.024594433023747;0.46889449730511434;4.54235263081275
37.7;0.5904434231114689;0.017543859649122806;0.7461760054393858;0.4315196781472155;59.007034396234786;756.9045117950968;2.6082726858289416;2.816252878229501;70.14928146977583;10.127324814706263;9.473469292891751;13.09588477652925;10.569990701225416;16.00792592393532;0.4687363196085392;4.544552584717953
37.75;0.5900848314801947;0.017543859649122806;0.7465203636085633;0.4337081005008594;59.23615777980194;756.8834926599216;2.6027582956147075;2.8137644494523966;70.16724703343039;10.127424727238107;9.476366062688806;13.085823847336126;10.53712995742576;15.991257414846887;0.4685781419119642;4.546752538623155
37.800000000000004;0.5893847234950697;0.017543859649122806;0.7468647217777409;0.4358965228545033;59.21389897533033;757.6773208613292;2.6021287938591846;2.8200693573002216;70.15401441782983;10.131854127236672;9.47965346324788;13.085270061825156;10.51933298747374;15.983085538827712;0.46793675188375616;4.5470600412071365
37.85;0.5885138573330191;0.017543859649122806;0.7472090799469182;0.43808494520814745;59.065949076839296;758.8785727310287;2.603941736333019;2.830770933460516;70.1251827126017;10.138448270968599;9.483136179187964;13.089469848155261;10.509067904445548;15.97916197934317;0.4670537556897316;4.546421318130508
37.9;0.5876429911709686;0.017543859649122806;0.7475534381160958;0.44027336756179136;58.91799917834825;760.079824600728;2.605754678806854;2.841472509620808;70.09635100737353;10.145042414700525;9.486618895128043;13.093669634485368;10.498802821417355;15.975238419858623;0.466170759495707;4.545782595053879
37.95;0.5904012503491689;0.016511867905056758;0.7478977962852732;0.4424617899154355;59.59782549190736;762.5191042189856;2.589974978437852;2.8087042544481733;70.44344864167456;10.017081480172012;9.357812675052667;13.017050985941376;10.355324243070921;15.924038220728692;0.4675820666237309;4.523372430920361
38.0;0.5893488207332717;0.016511867905056758;0.7482421544544506;0.4446502122690794;59.522731244308844;765.2713248605149;2.5922914215382273;2.8193454841926076;70.41062555434837;10.023305829129585;9.362079959088266;13.023077116432313;10.340964073674057;15.920260403155163;0.4665436871802684;4.522667203805531
38.050000000000004;0.5882963911173748;0.016511867905056758;0.7485865126236282;0.44683863462272333;59.4476369967103;768.0235455020444;2.5946078646386015;2.8299867139370423;70.37780246702216;10.029530178087155;9.366347243123862;13.029103246923254;10.326603904277196;15.916482585581635;0.465505307736806;4.521961976690701
38.1;0.5872439615014775;0.016511867905056758;0.7489308707928056;0.44538951013559047;59.372542749111815;770.7757661435737;2.596924307738977;2.840627943681479;70.34497937969599;10.035754527044727;9.37061452715946;13.035129377414195;10.312243734880331;15.912704768008107;0.4644669282933437;4.521256749575873
38.15;0.5861037971082478;0.016511867905056758;0.7492752289619831;0.4435149187138494;59.3011308699096;773.7631095755834;2.60000867450306;2.851785341092039;70.30339580433365;10.043095336225013;9.377124605317622;13.04204388646657;10.297528188353493;15.909128537775631;0.46338878502791103;4.520827612641235
38.2;0.5850270775452133;0.016511867905056758;0.7496195871311606;0.4416403272921081;59.07128228192196;774.9559515647477;2.604372750225181;2.8632442787942773;70.26055896123233;10.051798742721493;9.39172135590459;13.04621729549897;10.269734009165363;15.905674827463363;0.46277856561118424;4.5217107489486335
38.25;0.5840853965475358;0.016511867905056758;0.749963945300338;0.43976573587036705;58.74771983338992;774.8687191491484;2.6085920520863493;2.874290158430104;70.22691690979772;10.06001022744926;9.408353501899729;13.04783713310279;10.234949290011237;15.90206248619871;0.4624777752989973;4.523023502971745
38.300000000000004;0.5831437155498582;0.016511867905056758;0.7503083034695155;0.43789114444862576;58.424157384857914;774.7814867335488;2.612811353947516;2.885336038065927;70.19327485836308;10.068221712177028;9.424985647894868;13.049456970706611;10.200164570857108;15.898450144934062;0.4621769849868104;4.524336256994858
38.35;0.5822020345521804;0.016511867905056758;0.750652661638693;0.4360165530268847;58.10059493632586;774.6942543179496;2.6170306558086835;2.896381917701753;70.15963280692846;10.076433196904794;9.441617793890003;13.051076808310437;10.16537985170298;15.89483780366941;0.46187619467462365;4.525649011017969
38.400000000000006;0.5812603535545028;0.016511867905056758;0.7509970198078704;0.4341419616051434;57.77703248779386;774.6070219023501;2.6212499576698507;2.9074277973375784;70.12599075549382;10.084644681632565;9.45824993988514;13.052696645914258;10.130595132548848;15.891225462404757;0.4615754043624367;4.526961765041084
38.45;0.5803186725568253;0.016511867905056758;0.7513413779770479;0.43226737018340233;57.453470039261845;774.5197894867506;2.6254692595310174;2.918473676973402;70.09234870405918;10.092856166360333;9.47488208588028;13.054316483518075;10.095810413394723;15.887613121140104;0.4612746140502499;4.528274519064196
38.5;0.5793769915591475;0.016511867905056758;0.7516857361462254;0.43039277876166104;57.12990759072979;774.4325570711511;2.629688561392185;2.9295195566092276;70.05870665262455;10.101067651088101;9.491514231875419;13.055936321121901;10.061025694240593;15.884000779875455;0.460973823738063;4.529587273087309
38.550000000000004;0.5784353105614699;0.016511867905056758;0.7520300943154028;0.42851818733992;56.80634514219777;774.3453246555517;2.6339078632533517;2.9405654362450524;70.02506460118991;10.109279135815868;9.508146377870553;13.057556158725722;10.026240975086466;15.880388438610803;0.4606730334258761;4.530900027110421
38.6;0.5774936295637921;0.016511867905056758;0.7523744524845803;0.4266435959181789;56.48278269366577;774.2580922399522;2.6381271651145184;2.951611315880877;69.99142254975527;10.11749062054364;9.524778523865693;13.059175996329541;9.99145625593234;15.87677609734615;0.4603722431136893;4.532212781133533
38.650000000000006;0.5765519485661146;0.016511867905056758;0.7527188106537578;0.4247690044964376;56.15922024513375;774.170859824353;2.642346466975686;2.962657195516702;69.95778049832063;10.125702105271406;9.54141066986083;13.060795833933366;9.95667153677821;15.8731637560815;0.4600714528015023;4.533525535156646
38.7;0.5756102675684369;0.016511867905056758;0.7530631688229352;0.420839121426118;55.835657796601694;774.0836274087534;2.646565768836853;2.973703075152526;69.92413844688602;10.133913589999178;9.558042815855964;13.062415671537186;9.921886817624085;15.869551414816849;0.45977066248931553;4.534838289179758
38.75;0.5811480558372271;0.015479876160990712;0.7534075269921128;0.4154880899867379;55.82238942390586;763.0388493962063;2.6051223027978705;2.9047009289873293;69.85226787444638;10.1718920095333;9.56625427509732;13.014715771153915;9.828231010297772;15.873111152139892;0.4627002697749782;4.53864331156655
38.800000000000004;0.5799977012827948;0.015479876160990712;0.7537518851612902;0.4101370585473578;55.503529829682265;763.0640330651808;2.6091810595974243;2.914821892247785;69.81750470379329;10.181459347628884;9.583813336088626;13.015736229510273;9.796634678287754;15.869561146018999;0.46239081830962275;4.539976297262297
38.85;0.5791256750817401;0.015479876160990712;0.7540962433304677;0.40478602710797773;55.176704895966154;762.9199301348933;2.613584152017427;2.924476039376722;69.78178301052013;10.191473376966545;9.601996156200105;13.017685531343693;9.767381061945656;15.867029112579626;0.4620895678543455;4.541429331062107
38.900000000000006;0.5788103055874448;0.015479876160990712;0.7544406014996452;0.39943499566859675;54.833949283265085;762.4372540060797;2.618675915678336;2.9331965542426217;69.7441442720068;10.202380788788362;9.62142649455195;13.021492520131241;9.74281287693943;15.866533024503305;0.4618047194192242;4.543122461070054
38.95;0.5805167626898633;0.015479876160990712;0.7547849596688225;0.39408396422921665;54.31202700389819;757.4420778772887;2.635347497370618;2.9344108656346095;69.70804720016011;10.19787153394359;9.661495721792585;12.998771731141135;9.703198395636976;15.843571658649322;0.46239607493536783;4.546690328681803
39.0;0.586266872985738;0.015479876160990712;0.7599211235839505;0.38873293278983656;53.43177139119712;743.421901748475;2.675178715125816;2.920612770078675;69.67503346164676;10.162528945765414;9.74284272681109;12.922995386595357;9.63349132174186;15.775679737239667;0.4647398383540538;4.55400767150119
39.050000000000004;0.5866864845995128;0.015479876160990712;0.7732735971612215;0.3833819013504556;52.85151577849457;736.2017256196276;2.6880578079451545;2.920153128183705;69.52179750091184;10.186075246475818;9.808300842940794;12.931663486493584;9.531932395995057;15.776121149162998;0.4658386694807663;4.562445205151316
39.1;0.5764450988490041;0.015479876160990712;0.755818034176355;0.3780308699110755;52.871260165793494;742.5815494908142;2.6470326508923656;2.94637039361087;69.12811709573184;10.327399324964297;9.841981181292635;13.109220475281129;9.366669766544375;15.913229227753357;0.46444763602351335;4.573123120462942
39.150000000000006;0.5696179166552108;0.015479876160990712;0.7561623923455325;0.3726798384716954;52.796759167642264;746.5159951499245;2.620928886117996;2.9645618092286017;68.85927541657362;10.425944539898898;9.869900390437126;13.225280540435268;9.281644077616875;16.002259637143798;0.46350535965078515;4.580520582220514
39.2;0.5840684511850842;0.014447884416924664;0.75650675051471;0.40414849885728477;55.00773956070238;780.8108299162843;2.6334372925177503;2.9522158092060473;68.90933625779493;10.298578620532655;9.635078868030007;13.154955841585446;9.612591790231404;15.993057936905098;0.4568904187176676;4.534453870674275
39.25;0.5844519801304208;0.014447884416924664;0.7568511086838874;0.4022739074355435;54.98784433357184;779.673976238722;2.6325666881833114;2.947218663281523;68.93776255873037;10.302517341554658;9.644017405028395;13.132562122561783;9.687460325979158;15.974599642105249;0.4571316315182565;4.535587713620222
39.300000000000004;0.5848355090757574;0.014447884416924664;0.7571954668530649;0.4003993160138024;54.967949106441225;778.5371225611594;2.6316960838488717;2.9422215173569994;68.96618885966582;10.306456062576661;9.65295594202678;13.110168403538124;9.762328861726916;15.956141347305403;0.4573728443188453;4.5367215565661665
39.35;0.5718451503771226;0.013415892672858616;0.705723728287664;0.3985247245920611;55.21023196742632;771.0880038843724;2.5638572567022306;2.9025933729376634;68.51400259479443;10.254260415657438;9.7142318691447;13.228875319305818;9.727236024808152;16.02154305926734;0.45993452714738764;4.542147562879702
39.400000000000006;0.5718763649889742;0.013415892672858616;0.7045528966679023;0.39665013317032005;55.293807269941;770.6816422638104;2.5582356191875912;2.905488448077875;68.56671958796113;10.249377328904464;9.700448567174126;13.16951699122853;9.707900413157743;15.990833526035926;0.45968927741097865;4.539349671463224
39.45;0.5719075796008255;0.013415892672858616;0.7033820650481407;0.394775541748579;55.37738257245573;770.2752806432485;2.5526139816729527;2.9083835232180855;68.61943658112781;10.244494242151488;9.68666526520355;13.11015866315124;9.688564801507331;15.960123992804512;0.45944402767456993;4.5365517800467465
39.5;0.571938794212677;0.013415892672858616;0.702211233428379;0.3929009503268377;55.46095787497041;769.8689190226867;2.546992344158313;2.9112785983582983;68.67215357429451;10.23961115539851;9.672881963232976;13.050800335073944;9.669229189856914;15.929414459573097;0.4591987779381609;4.53375388863027
39.550000000000004;0.5719700088245284;0.013415892672858616;0.7010404018086173;0.3910263589050966;55.54453317748509;769.4625574021253;2.541370706643674;2.91417367349851;68.72487056746121;10.234728068645536;9.659098661262401;12.991442006996657;9.649893578206505;15.89870492634168;0.45895352820175206;4.530955997213792
39.6;0.5729907171456385;0.013415892672858616;0.6998695701888556;0.38915176748335534;56.02783375472364;776.3089430342862;2.5386678324644545;2.9085074796608144;68.72511503315556;10.241246080793623;9.668721952698343;12.9759023602379;9.76068617168386;15.877130008494852;0.45831060757629566;4.532593657180749
39.650000000000006;0.5745566112405445;0.013415892672858616;0.6986987385690939;0.38727717606161427;56.72561943701958;786.9853165330043;2.538235805058804;2.897828653911205;68.68982348104853;10.255408663583099;9.693618186356069;12.983977733637614;9.932665203228956;15.860105944777407;0.45745971236492083;4.5370841323643685
39.7;0.5762371392426361;0.013415892672858616;0.6975279069493323;0.385402584639873;57.45663800043697;798.1244496684552;2.53964801653009;2.885486197654946;68.63339612424832;10.273989476351735;9.72662725073753;12.995929651353261;10.095831360917618;15.843044486598707;0.45658804637765366;4.543017879195549
39.75;0.5779176672447279;0.013415892672858616;0.6963570753295706;0.3835279932181319;58.18765656385444;809.2635828039074;2.5410602280013768;2.873143741398686;68.57696876744811;10.29257028912037;9.759636315118996;13.007881569068907;10.258997518606291;15.82598302842001;0.4557163803903863;4.54895162602673
39.800000000000004;0.5795981952468195;0.013415892672858616;0.695186243709809;0.3816534017963906;58.91867512727185;820.4027159393586;2.542472439472664;2.860801285142427;68.5205414106479;10.311151101889003;9.792645379500463;13.019833486784547;10.422163676294955;15.808921570241314;0.45484471440311897;4.55488537285791
39.85;0.5843006386963191;0.01238390092879257;0.6940154120900472;0.37977881037464956;59.392905598773154;819.7690468151059;2.5890202717231516;2.893198505116299;69.01780179907283;10.131920222361137;9.768008914734951;12.889733460696155;10.267233973588722;15.643909135952141;0.44777181604417193;4.566889610242568
39.900000000000006;0.5849924234467063;0.01238390092879257;0.6928445804702855;0.37790421895290827;59.60626305696969;821.9060232197186;2.5907394300922086;2.8875573346328163;69.01328265221109;10.139406935219675;9.778266056108047;12.873653721862391;10.354459544105476;15.624311113897638;0.4472546888650075;4.568418305011565
39.95;0.5856519242831985;0.01238390092879257;0.6916737488505239;0.3760296275311672;59.77155116922021;822.9356582403001;2.5905196859993196;2.879182869175421;68.97731377103774;10.152810069819632;9.792702469838982;12.86663863278555;10.446535177451446;15.61290223843726;0.44706685229797744;4.570015856582324
40.0;0.5863114251196904;0.01238390092879257;0.6905029172307622;0.3741550361094259;59.936839281470746;823.9652932608815;2.5902999419064314;2.8708084037180277;68.9413448898644;10.166213204419593;9.807138883569914;12.859623543708713;10.538610810797413;15.601493362976894;0.44687901573094746;4.571613408153083
40.050000000000004;0.5870720280069056;0.01238390092879257;0.6893320856110006;0.37228044468768484;60.22182502844358;824.6077363364119;2.5856657528657436;2.8595987412951143;68.92290803238431;10.17947580419065;9.820911877809674;12.856893578178942;10.63260911205634;15.592691104804969;0.4467520639878562;4.572905575565847
40.1;0.5880115037530945;0.01238390092879257;0.6881612539912388;0.37040585326594355;60.718583513773815;824.5651475091512;2.5732213919942426;2.8433729611639156;68.93548937066964;10.192489765418264;9.833511129872724;12.861744985078692;10.730009056545944;15.588500554143424;0.44673283154865806;4.573657447929848
40.150000000000006;0.5822374429806448;0.011351909184726523;0.6869904223714771;0.3685312618442025;60.13215174605828;823.4423960324187;2.640827221216218;2.877741130452696;66.95031429119197;10.533355844087989;10.15135361823823;13.48265060943102;11.203912586109887;16.050144509727257;0.4458962654286958;4.616830320460309
40.2;0.5830057557113771;0.011351909184726523;0.6858195907517155;0.3666566704224612;60.63849697116165;823.2856588137471;2.628535163925903;2.860956333580521;66.95765994086292;10.547790046850125;10.165525134322822;13.490670326048933;11.317916929844436;16.048264699519407;0.44588547291222363;4.617617049565461
40.25;0.5837740684421092;0.011351909184726523;0.6870484863896102;0.3647820790007201;61.144842196264975;823.1289215950754;2.616243106635589;2.8441715367083433;66.96500559053388;10.562224249612262;10.17969665040741;13.498690042666844;11.431921273578986;16.046384889311557;0.44587468039575134;4.618403778670615
40.300000000000004;0.5845423811728415;0.011351909184726523;0.6941251595555933;0.36290748757897884;61.651187421368306;822.972184376404;2.603951049345275;2.8273867398361663;66.97235124020482;10.576658452374401;10.193868166492003;13.506709759284753;11.54592561731354;16.04450507910371;0.44586388787927905;4.619190507775766
40.35;0.5863895275990626;0.011351909184726523;0.7012018327215754;0.36103289615723777;62.09326507102691;822.1356907492151;2.595511453952102;2.8104003700058278;66.92868106268273;10.594454891509196;10.217958271191128;13.528196138400586;11.659774068753608;16.048771159766023;0.4459004005802982;4.621675916096603
40.400000000000006;0.5882366740252869;0.011351909184726523;0.7082785058875585;0.3591583047354967;62.53534272068541;821.2991971220239;2.5870718585589407;2.7934140001754884;66.88501088516051;10.612251330644002;10.24204837589028;13.549682517516452;11.773622520193667;16.053037240428356;0.44593691328131757;4.624161324417444
40.45;0.5900838204515112;0.011351909184726523;0.7153551790535406;0.3572837133137554;62.977420370343836;820.462703494833;2.57863226316578;2.776427630345147;66.84134070763828;10.630047769778804;10.266138480589435;13.571168896632322;11.887470971633725;16.05730332109069;0.44597342598233686;4.626646732738283
40.5;0.5919309668777356;0.011351909184726523;0.7224318522195237;0.35540912189201435;63.419498020002244;819.6262098676419;2.570192667772618;2.759441260514807;66.79767053011604;10.64784420891361;10.29022858528859;13.592655275748193;12.001319423073785;16.061569401753022;0.4460099386833561;4.629132141059123
40.550000000000004;0.5937781133039598;0.011351909184726523;0.7295085253855058;0.35353453047027306;63.86157566966069;818.7897162404511;2.561753072379457;2.7424548906844675;66.75400035259382;10.665640648048415;10.314318689987745;13.614141654864058;12.115167874513846;16.065835482415352;0.44604645138437554;4.631617549379963
40.6;0.5956252597301844;0.011351909184726523;0.7365851985514889;0.351659939048532;64.3036533193191;817.9532226132601;2.5533134769862964;2.725468520854127;66.71033017507158;10.68343708718322;10.3384087946869;13.635628033979929;12.229016325953914;16.07010156307769;0.44608296408539466;4.6341029577008035
40.650000000000006;0.5974724061564086;0.011351909184726523;0.743661871717471;0.3497853476267907;64.74573096897753;817.1167289860692;2.544873881593135;2.708482151023787;66.66665999754936;10.701233526318028;10.362498899386054;13.657114413095803;12.342864777393975;16.07436764374002;0.4461194767864141;4.636588366021644
40.7;0.599319552582633;0.011351909184726523;0.750738544883454;0.34791075620504963;65.18780861863598;816.2802353588781;2.536434286199974;2.691495781193448;66.62298982002713;10.719029965452833;10.38658900408521;13.678600792211666;12.456713228834035;16.07863372440235;0.4461559894874334;4.639073774342484
40.75;0.6011666990088572;0.011351909184726523;0.7578152180494362;0.34603616478330834;65.62988626829441;815.4437417316872;2.527994690806813;2.674509411363107;66.5793196425049;10.736826404587639;10.410679108784361;13.700087171327537;12.570561680274091;16.082899805064685;0.4461925021884527;4.6415591826633245
40.800000000000004;0.6010846983974494;0.010319917440660475;0.7648918912154192;0.3441615733615673;65.00072752757691;773.560424388703;2.4511751176973453;2.6403313024353663;65.55676653225734;10.888467586757528;10.512532259921745;13.98049582281343;13.114874868825206;16.25370130966997;0.4534915262005505;4.646901839103261
40.85;0.6025775667639564;0.010319917440660475;0.7719685643814014;0.342286981939826;65.51806973587478;773.3494115210073;2.4406604091657633;2.6237653148994715;65.51240439090093;10.905714410280293;10.53512339522022;13.999472320789843;13.233422327882323;16.25381312133168;0.4534693136813942;4.648929755665475
40.900000000000006;0.6014172821006388;0.010319917440660475;0.7790452375473844;0.3404123905180849;65.11735638862196;774.8870097644128;2.4554895884559262;2.633955756087289;65.439125582878;10.915461233803098;10.534339530518816;14.000809929877466;13.348266083235742;16.248355488548974;0.4531450555254928;4.647586641376739
40.95;0.599089610104177;0.010319917440660475;0.7861219107133666;0.33853779909634363;64.31269859691993;777.193996896717;2.48147007838785;2.6559190259137453;65.3531234415216;10.921908057325865;10.523270665817291;13.994386427853879;13.461480208959518;16.240447300210683;0.4526878972894212;4.644760273513558
41.0;0.5967619381077153;0.010319917440660475;0.7931985838793496;0.3164628322522347;63.50804080521796;779.500984029021;2.507450568319777;2.6778822957402015;65.2671213001652;10.92835488084863;10.512201801115769;13.987962925830294;13.57469433468329;16.23253911187239;0.45223073905334976;4.641933905650378
41.050000000000004;0.5944342661112534;0.010319917440660475;0.8002752570453318;0.2775263773563523;62.7033830135159;781.8079711613248;2.5334310582516997;2.6998455655666613;65.1811191588088;10.934801704371395;10.501132936414244;13.981539423806712;13.687908460407064;16.2246309235341;0.4517735808172783;4.639107537787198
41.1;0.5921065941147919;0.010319917440660475;0.8073519302113148;0.23858992246046995;61.898725221813834;784.1149582936289;2.559411548183624;2.7218088353931167;65.0951170174524;10.94124852789416;10.490064071712716;13.975115921783129;13.80112258613085;16.21672273519581;0.45131642258120674;4.6362811699240165
41.150000000000006;0.58977892211833;0.010319917440660475;0.814428603377297;0.19965346756458757;61.09406743011179;786.421945425933;2.585392038115549;2.743772105219576;65.00911487609599;10.947695351416925;10.478995207011192;13.96869241975954;13.914336711854626;16.208814546857518;0.4508592643451351;4.633454802060838
41.2;0.5874512501218684;0.010319917440660475;0.82150527654328;0.1607170126687052;60.28940963840974;788.7289325582369;2.6113725280474727;2.765735375046032;64.92311273473958;10.954142174939692;10.467926342309669;13.962268917735951;14.027550837578397;16.200906358519227;0.4504021061090636;4.630628434197657
41.25;0.5621014740013296;0.009287925696594427;0.8285819497092621;0.12178055777282992;61.24187529249975;825.4037127212293;2.6659244966536932;2.8197180955829686;63.00449612213933;11.198501768452267;10.590037038375726;14.522259105717913;15.069925965185885;16.785937691987787;0.4508645301939391;4.6338527244508505
41.300000000000004;0.5553172482626573;0.009287925696594427;0.8073373352722157;0.08284410287694755;59.857701153244115;830.7138366818147;2.7050776239665857;2.8893017365082554;62.94310989558781;11.206941220189847;10.552878448909281;14.556206996300043;14.855144589379613;16.819432019368588;0.44932312148448084;4.627019861353414
41.35;0.546264900923193;0.009287925696594427;0.7736313542895878;0.04390764798106517;58.13975061926365;833.6525079536619;2.7381525380443157;2.9433767669250313;62.800698826310196;11.171850204302295;10.593997326566509;14.675632719900205;14.604274452553803;16.90584799793573;0.4498369662688709;4.633859397587967
41.400000000000006;0.603714324617965;0.008255933952528379;0.7399253733069564;0.32166647630067313;55.369730823350295;742.4514047153862;2.5885277658069654;2.7744717830527805;62.779239028778086;11.082560866830427;10.6628405341062;14.790798706844825;15.070794404003065;17.094090101664115;0.4649304478137871;4.6454759958724114
41.45;0.5983690916949717;0.008255933952528379;0.7062193923243285;0.31979188487893206;54.54717275558935;742.7940852051132;2.5941511040330423;2.79658167147788;62.639681461290635;11.049081920487469;10.745131992491885;14.93706615935751;14.79638653036456;17.191295650094975;0.4660538247914667;4.659412117878228
41.5;0.5930238587719777;0.008255933952528379;0.6726061118146065;0.3179172934571908;53.724614687828286;743.1367656948402;2.599774442259113;2.8186915599029794;62.50012389380317;11.015602974144512;10.82742345087757;15.083333611870199;14.521978656726096;17.288501198525843;0.46717720176914607;4.673348239884048
41.550000000000004;0.5876786258489844;0.008255933952528379;0.6661905157521204;0.3160427020354497;52.90205662006734;743.4794461845672;2.6053977804851853;2.8408014483280786;62.36056632631572;10.982124027801552;10.909714909263238;15.229601064382887;14.247570783087573;17.3857067469567;0.46830057874682557;4.687284361889863
41.6;0.5835238147285523;0.008255933952528379;0.6597749196896334;0.3236914850342032;51.96811757938248;741.8324533873393;2.611348482351021;2.8599885832034775;62.23735195111107;10.952117303680257;10.993001797988427;15.356380894561319;13.971658279819664;17.46969977020259;0.46980565223048926;4.701559076530039
41.650000000000006;0.6148016801188586;0.007223942208462332;0.6561307013034738;0.5550327384295066;49.425092110637515;723.466293309585;2.637850160888231;2.913531750081757;61.80825793690862;11.045904154417872;11.33732174443431;15.352043871280303;14.893815279021643;17.522227264388594;0.4784278629620105;4.764347830593287
41.7;0.6098520668361951;0.007223942208462332;0.6579631285087397;0.5376894874111784;48.58237987990212;728.446141231046;2.6633110785050653;2.9902316983062556;61.76411756069023;11.067649458782446;11.30762507141979;15.43733203663854;14.408297460232536;17.594073184520322;0.47635584233911754;4.759704100349935
41.75;0.6054063027882401;0.007223942208462332;0.6597955557140058;0.5039835064285505;47.80096944261201;736.1021641680005;2.6994876287938334;3.095840380594079;61.78704737618573;11.123311739028708;11.207446410154526;15.477347320116195;13.825613786463864;17.644156967978937;0.4723746918778571;4.743370305198668
41.800000000000004;0.6227410409560121;0.006191950464396285;0.6616279829192719;0.5531249198232288;48.2168292562042;661.9123294002501;2.6116960047429374;2.5201712022393843;61.88265568196153;11.242049550265259;11.757641366759549;14.784622690304317;10.715059089808541;17.10121924473304;0.49586365980757435;4.849814206609011
41.85;0.6231719797305026;0.006191950464396285;0.663460410124538;0.5524889802878028;48.289558746032434;665.8443561600312;2.6270626293516837;2.558683971138292;61.88596963337295;11.30386387721923;11.670610011950068;14.748494687694903;10.57432397041174;17.085431575434757;0.4931207336638738;4.8350515252829
41.900000000000006;0.6236029185049932;0.006191950464396285;0.6665890168043664;0.5518530407523768;48.362288235860625;669.7763829198119;2.6424292539604273;2.5971967400371994;61.88928358478438;11.365678204173205;11.58357865714059;14.7123666850855;10.43358885101496;17.06964390613647;0.4903778075201733;4.820288843956788
41.95;0.6240338572794837;0.006191950464396285;0.6699403443684013;0.5512171012169509;48.43501772568885;673.7084096795935;2.65779587856917;2.6357095089361073;61.89259753619578;11.427492531127177;11.496547302331109;14.67623868247609;10.29285373161816;17.053856236838183;0.48763488137647276;4.8055261626306764
42.0;0.6244647960539742;0.006191950464396285;0.6732916719324367;0.550581161681525;48.50774721551704;677.6404364393745;2.673162503177913;2.674222277835014;61.8959114876072;11.48930685808115;11.409515947521621;14.640110679866678;10.152118612221381;17.038068567539906;0.4848919552327722;4.7907634813045625
42.050000000000004;0.6248957348284646;0.006191950464396285;0.6766429994964716;0.5499452221460991;48.58047670534528;681.5724631991558;2.6885291277866568;2.712735046733922;61.89922543901861;11.551121185035122;11.322484592712144;14.603982677257276;10.01138349282458;17.022280898241615;0.4821490290890717;4.776000799978452
42.1;0.6253266736029551;0.006191950464396285;0.6799943270605064;0.5493092826106731;48.6532061951735;685.5044899589365;2.7038957523954004;2.75124781563283;61.902539390430015;11.612935511989098;11.235453237902663;14.567854674647867;9.8706483734278;17.00649322894333;0.47940610294537117;4.761238118652339
42.150000000000006;0.6255470030670897;0.006191950464396285;0.6820819987624053;0.5486733430752472;48.70339694071439;688.3502554873079;2.7159909706012755;2.776573564082968;61.87817879937771;11.658487793443642;11.17639550027487;14.547876403256593;9.77839147485607;16.997717689311354;0.47736948858655626;4.750833409466715
42.2;0.6252886750076762;0.006191950464396285;0.6812977253230166;0.5480374035398212;48.70236326741924;688.727245489688;2.7206511742549893;2.7719288115124647;61.79092152090635;11.667080880580409;11.18091416533425;14.564602066452863;9.796312350889432;17.004878808012272;0.47693812828433896;4.750333182418799
42.25;0.6250303469482628;0.006191950464396285;0.6805134518836279;0.5474014640043953;48.70132959412407;689.1042354920681;2.7253113779087044;2.767284058941962;61.703664242435;11.67567396771718;11.185432830393628;14.581327729649137;9.81423322692279;17.01203992671319;0.47650676798212155;4.749832955370883
42.300000000000004;0.6174902232346963;0.006191950464396285;0.6797291784442391;0.5467655244689693;48.81873563714;700.8669452566738;2.768702399483935;2.813645577313164;61.364216433009204;11.698056589068907;11.142124200072907;14.68183909343894;9.814906642730106;17.06667756448599;0.47271087280506263;4.745170189963805
42.35;0.606309201693967;0.006191950464396285;0.6789449050048504;0.5461295849335434;48.99536153831292;718.3225149025257;2.831458830020375;2.885510231155816;60.89867335810314;11.727333977528273;11.074901922061565;14.82424330752651;9.80695632842419;17.145053461795303;0.46723271019054363;4.738426155377094
42.400000000000006;0.5951281801532375;0.006191950464396285;0.6781606315654616;0.5088540136817556;49.171987439485825;735.7780845483775;2.8942152605568237;2.957374884998467;60.43313028319716;11.756611365987643;11.007679644050222;14.966647521614084;9.799006014118278;17.223429359104603;0.4617545475760248;4.731682120790382
42.45;0.5957934784467018;0.006191950464396285;0.6773763581260729;0.5162281990042885;49.49861334065622;724.2836541947125;2.882662304686265;2.834781216594017;59.5290316527429;11.853666532223654;11.010179588259932;15.610718402360058;9.897166810921712;17.75152747862862;0.4678771687211576;4.727027964754185
42.5;0.61004828201868;0.006191950464396285;0.6765920846866842;0.5442217663272656;50.06113667772764;682.696916147794;2.7868481217867416;2.506181387253189;58.61337746671103;11.955935373676654;11.105670985463028;16.467096975435123;9.999002821405597;18.512360640906312;0.48582195656281124;4.731667380932495
42.550000000000004;0.6040968168092183;0.006191950464396285;0.6758078112472954;0.5435858267918396;50.49545488659286;696.725562716723;2.819749030467847;2.5434025250567665;59.42883439180491;11.797520454443719;11.108256399759375;15.741424266445776;9.683744814792021;17.939774999754178;0.4810079427571341;4.746534427337827
42.6;0.5981453515997568;0.006191950464396285;0.6750235378079067;0.5404866246078583;50.929773095458074;710.7542092856519;2.8526499391489573;2.580623662860344;60.244291316898796;11.6391055352108;11.110841814055712;15.015751557456506;9.36848680817841;17.367189358601966;0.4761939289514571;4.761401473743156
42.650000000000006;0.5921938863902946;0.006191950464396285;0.674239264368518;0.508160228912832;51.36409130432326;724.7828558545821;2.8855508478300673;2.617844800663922;61.05974824199268;11.480690615977863;11.113427228352057;14.290078848467232;9.053228801564835;16.79460371744976;0.47137991514578004;4.776268520148486
42.7;0.586242421180833;0.006191950464396285;0.6734549909291292;0.47583383321780914;51.79840951318846;738.8115024235109;2.9184517565111734;2.6550659384674997;61.87520516708641;11.322275696744946;11.1160126426484;13.564406139477962;8.737970794951261;16.22201807629755;0.4665659013401024;4.791135566553816
42.75;0.598290494979771;0.006191950464396285;0.6726707174897405;0.5410420686501358;50.925035414369084;723.5004054028697;2.9277480405425003;2.6213224600107092;61.991495425517826;11.379886418536381;11.260457031302897;13.603477020227773;8.882877623499805;16.276227306936597;0.4724305186965248;4.811542755118752
42.800000000000004;0.6103385687788163;0.006191950464396285;0.6718864440503517;0.5404061291147099;50.05166131554199;708.1893083820564;2.9370443245736895;2.5875789815535053;62.107785683945075;11.437497140329091;11.404901419958216;13.64254790098203;9.027784452051039;16.330436537579256;0.478295136053009;4.831949943683715
42.85;0.6062947014363897;0.005159958720330237;0.671102170610963;0.5397701895792839;52.81394466005079;771.1538536333694;2.9820510910539424;2.71545754028459;61.97989113084791;11.404129434546556;11.1642149703372;13.907942538083836;9.092943822437993;16.401574921866718;0.46081148061432636;4.783824593782052
42.900000000000006;0.6056182223240404;0.005159958720330237;0.6703178971715743;0.539134250043858;52.96589574145829;773.6805372083934;2.9910003439707964;2.709604086488953;61.92643944096061;11.403262300697799;11.170548236723576;13.90482759498894;9.095403445270899;16.390625998637894;0.4599840689009566;4.784580191104103
42.95;0.6049417432116909;0.005159958720330237;0.6695336237321855;0.538498310508432;53.11784682286577;776.2072207834174;2.99994959688765;2.7037506326933167;61.872987751073296;11.402395166849042;11.176881503109959;13.90171265189405;9.0978630681038;16.379677075409074;0.45915665718758686;4.785335788426153
43.0;0.6042652640993417;0.005159958720330237;0.6687493502927968;0.537862370973006;53.26979790427329;778.7339043584414;3.0088988498045026;2.6978971788976795;61.819536061185985;11.401528033000284;11.183214769496336;13.898597708799155;9.100322690936702;16.36872815218025;0.4583292454742171;4.786091385748204
43.050000000000004;0.6035887849869923;0.005159958720330237;0.6679650768534081;0.5372264314375802;53.42174898568078;781.2605879334654;3.0178481027213566;2.692043725102043;61.76608437129869;11.400660899151529;11.189548035882718;13.895482765704264;9.102782313769605;16.357779228951426;0.4575018337608473;4.786846983070255
43.1;0.6029123058746428;0.005159958720330237;0.6671808034140193;0.5365904919021542;53.57370006708827;783.7872715084893;3.0267973556382106;2.6861902713064056;61.712632681411364;11.399793765302771;11.195881302269097;13.89236782260937;9.105241936602509;16.34683030572261;0.45667442204747755;4.7876025803923055
43.150000000000006;0.602103891582648;0.005159958720330237;0.6657368540764028;0.5359545523667283;53.5946522120669;783.6326084419865;3.0191958436040522;2.6690517401977187;61.6953758700311;11.387988236624793;11.225775232976398;13.892607211511466;9.10395554781804;16.347916153008164;0.45785129962550586;4.791646936378634
43.2;0.6010316069313546;0.005159958720330237;0.6629735529422938;0.5353186128313023;53.35360648418045;778.1152520922784;2.978492801666947;2.6293430544623;61.75050881566699;11.354305918287784;11.30279049232686;13.899555264407738;9.095177135798616;16.37307154132315;0.4630367557864433;4.802268809693706
43.25;0.5999593222800611;0.005159958720330237;0.6602102518081843;0.5346826732958764;53.11256075629406;772.5978957425709;2.937789759729835;2.5896343687268755;61.80564176130285;11.320623599950768;11.379805751677313;13.90650331730401;9.086398723779192;16.398226929638135;0.4682222119473801;4.812890683008779
43.300000000000004;0.5988870376287677;0.005159958720330237;0.6574469506740748;0.5340467337604504;52.871515028407586;767.0805393928637;2.897086717792729;2.5499256829914563;61.86077470693874;11.286941281613753;11.456821011027776;13.913451370200278;9.077620311759768;16.423382317953127;0.47340766810831747;4.823512556323851
43.35;0.5978147529774741;0.005159958720330237;0.6546836495399657;0.5334107942250245;52.630469300521135;761.5631830431555;2.856383675855624;2.5102169972560375;61.91590765257463;11.253258963276737;11.53383627037824;13.92039942309655;9.068841899740343;16.44853770626811;0.47859312426925504;4.834134429638922
43.400000000000006;0.5967424683261807;0.005159958720330237;0.6519203484058562;0.5327748546895985;52.38942357263473;756.0458266934481;2.815680633918512;2.470508311520613;61.97104059821051;11.219576644939721;11.610851529728691;13.927347475992821;9.06006348772092;16.4736930945831;0.4837785804301918;4.844756302953995
43.45;0.5956701836748872;0.005159958720330237;0.6491570472717467;0.5321389151541726;52.14837784474828;750.5284703437399;2.7749775919814064;2.430799625785194;62.02617354384638;11.185894326602703;11.687866789079154;13.93429552888909;9.051285075701497;16.498848482898087;0.48896403659112925;4.855378176269067
43.5;0.5945978990235938;0.005159958720330237;0.6463937461376377;0.5315029756187466;51.907332116861824;745.0111139940326;2.7342745500443;2.391090940049775;62.081306489482266;11.152212008265689;11.764882048429618;13.941243581785361;9.042506663682072;16.524003871213075;0.494149492752066;4.866000049584139
43.550000000000004;0.5935256143723002;0.005159958720330237;0.6436304450035282;0.5308670360833206;51.666286388975415;739.4937576443247;2.6935715081071887;2.351382254314351;62.136439435118135;11.118529689928673;11.841897307780082;13.94819163468163;9.033728251662648;16.54915925952806;0.4993349489130036;4.876621922899213
43.6;0.6080088880142848;0.0041279669762641896;0.6408671438694187;0.5504259493232138;47.45313330605117;608.1670752671721;2.3401657294884592;2.0858318843833374;63.950089813632104;10.926820429607956;11.957281648510573;13.790533581567077;8.242773311563802;16.66607151538487;0.5382095123033996;4.887077632650811
43.650000000000006;0.6068275170840245;0.0041279669762641896;0.6381038427353092;0.5497733038270293;47.03419986572684;599.315240303368;2.2862280427532173;2.0395111365842036;64.06119250221174;10.878359354364184;12.040262132094625;13.794132105829416;8.249179314554357;16.698533059150208;0.5448285427447335;4.897949370304127
43.7;0.6056461461537641;0.0041279669762641896;0.6353405416012001;0.5491206583308447;46.615266425402574;590.4634053395649;2.232290356017968;1.9931903887850626;64.17229519079137;10.829898279120414;12.12324261567868;13.797730630091753;8.255585317544913;16.73099460291554;0.551447573186068;4.908821107957442
43.75;0.586181903530254;0.0041279669762641896;0.6341233018436279;0.5484680128346601;47.387509455658346;619.9277468460909;2.720560461486807;2.370009919821838;62.332809644090204;11.32996661563761;11.405634863974019;14.01750562494084;9.655242370946176;16.789706146680704;0.5012329158613025;4.824622700630487
43.800000000000004;0.5944398926133306;0.0030959752321981426;0.633984596372642;0.5478153673384755;59.54633664790316;768.1894511374288;2.475410452919958;2.2798635102430374;63.847765463151035;10.940046602882608;11.360702816345437;12.916374159723944;8.031532565821932;15.547890253928665;0.4805949661833376;4.84688827191206
43.85;0.59378583175102;0.0030959752321981426;0.6338458909016562;0.5471627218422909;59.57599402158837;768.4752398131412;2.474922108701534;2.278501672841385;63.83178473419841;10.940137718243854;11.367225814065355;12.909407486191377;8.022741970369562;15.536172312282446;0.4803793778853935;4.84806748843879
43.900000000000006;0.5931317708887093;0.0030959752321981426;0.6337071854306704;0.5465100763461064;59.60565139527358;768.7610284888536;2.4744337644831087;2.277139835439732;63.81580400524578;10.940228833605099;11.373748811785267;12.902440812658808;8.013951374917193;15.524454370636226;0.48016378958744915;4.849246704965521
43.95;0.5924777100263986;0.0030959752321981426;0.6335684799596846;0.5458574308499218;59.63530876895879;769.0468171645658;2.473945420264684;2.275777998038079;63.79982327629315;10.940319948966346;11.380271809505182;12.895474139126236;8.005160779464825;15.51273642899001;0.4799482012895049;4.850425921492251
44.0;0.5918236491640879;0.0030959752321981426;0.6334297744886987;0.5452047853537372;59.664966142644005;769.3326058402782;2.4734570760462593;2.274416160636427;63.78384254734052;10.940411064327591;11.386794807225094;12.888507465593669;7.996370184012458;15.501018487343792;0.4797326129915606;4.851605138018981
44.050000000000004;0.5911695883017772;0.0030959752321981426;0.6332910690177129;0.5445521398575526;59.694623516329216;769.6183945159906;2.472968731827834;2.273054323234774;63.76786181838789;10.940502179688835;11.393317804945008;12.8815407920611;7.987579588560088;15.489300545697574;0.4795170246936163;4.852784354545711
44.1;0.5657581494435414;0.0030959752321981426;0.5944947244103045;0.5438994943613681;50.037596808384926;640.1627290835653;2.781380917624769;2.9001548842836216;59.231529764545684;10.08211679614797;11.362814409636277;15.31692855692171;9.747314778895962;17.77727995450592;0.5135774589386751;4.834014402072597
44.150000000000006;0.5294534642667309;0.0030959752321981426;0.5933238927905429;0.4517896511444661;36.11842910437864;453.6208238416209;3.225709336633056;3.803778900660136;52.706243127684274;8.846001753077168;11.316019401394373;18.826952274712912;12.285201315004988;21.077126197548832;0.5627193431031595;4.8064668152392445
44.2;0.49433247410354425;0.0030959752321981426;0.5921530611707813;0.34825015777085255;22.65023362247001;273.3819741535337;3.656166339235926;4.678545211334476;46.38680510187968;7.650706154439725;11.271674393151807;22.2259621036446;14.74293044372824;24.271158551731684;0.6102463041174522;4.779917043763619
44.25;0.5006408094287602;0.0030959752321981426;0.5909822295510194;0.36899864086244705;24.966065918461283;313.7500689115637;3.601123767510176;4.543291822151564;47.27206846501818;7.884091111368772;11.313079384909903;21.739485821435682;14.39515031317093;23.76170479477508;0.6012509548594985;4.788290809818061
44.300000000000004;0.5069491447539751;0.0030959752321981426;0.5898113979312578;0.389747123954038;27.28189821445255;354.1181636695986;3.5460811957844185;4.408038432968669;48.15733182815652;8.117476068297819;11.354484376667996;21.25300953922684;14.04737018261362;23.2522510378184;0.592255605601545;4.796664575872506
44.35;0.5132574800791901;0.0030959752321981426;0.5886405663114962;0.41049560704562893;29.59773051044351;394.4862584276336;3.4910386240586693;4.272785043785757;49.04259519129488;8.350861025226905;11.395889368426088;20.766533257017922;13.699590052056308;22.742797280861794;0.5832602563435915;4.805038341926951
44.400000000000006;0.5195658154044049;0.0030959752321981426;0.5874697346917344;0.43124409013721987;31.913562806434793;434.85435318566846;3.4359960523329107;4.137531654602844;49.92785855443338;8.584245982155954;11.43729436018418;20.280056974809003;13.351809921498962;22.233343523905116;0.5742649070856379;4.813412107981396
44.45;0.5258741507296198;0.0030959752321981426;0.5862989030719727;0.4519925732288108;34.22939510242606;475.22244794370334;3.3809534806071615;4.00227826541995;50.81312191757172;8.81763093908504;11.478699351942273;19.793580692600163;13.004029790941651;21.723889766948435;0.5652695578276831;4.8217858740358395
44.5;0.532182486054836;0.0030959752321981426;0.5851280714522111;0.4727410563204053;36.54522739841703;515.5905427017382;3.325910908881403;3.867024876237037;51.69838528071006;9.051015896014087;11.520104343700368;19.307104410391243;12.65624966038434;21.214436009991832;0.5562742085697295;4.830159640090283
44.550000000000004;0.5384908213800509;0.0030959752321981426;0.5839572398324495;0.49348953941199625;38.861059694408304;555.9586374597731;3.270868337155654;3.731771487054124;52.58364864384856;9.284400852943174;11.56150933545846;18.820628128182324;12.30846952982703;20.70498225303515;0.5472788593117759;4.838533406144728
44.6;0.5447991567052658;0.0030959752321981426;0.5827864082126877;0.5142380225035872;41.176891990399575;596.3267322178032;3.2158257654298956;3.5965180978712303;53.46891200698692;9.51778580987222;11.602914327216553;18.334151845973484;11.96068939926972;20.19552849607855;0.5382835100538225;4.846907172199171
44.650000000000006;0.5511074920304807;0.0030959752321981426;0.5816155765929261;0.5349865055951781;43.49272428639054;636.694826975838;3.160783193704147;3.4612647086883173;54.35417537012526;9.751170766801307;11.644319318974647;17.847675563764568;11.612909268712372;19.68607473912187;0.5292881607958687;4.855280938253617
44.7;0.5574158273556967;0.0030959752321981426;0.5804447449731645;0.5360677484071531;45.80855658238181;677.0629217338729;3.105740621978388;3.3260113195054046;55.23943873326376;9.984555723730354;11.68572431073274;17.36119928155565;11.265129138155062;19.17662098216519;0.5202928115379141;4.863654704308061
44.75;0.5637241626809115;0.0030959752321981426;0.5792739133534026;0.5354151029109685;48.12438887837309;717.4310164919079;3.0506980502526395;3.19075793032251;56.12470209640211;10.21794068065944;11.727129302490832;16.874722999346805;10.917349007597755;18.667167225208587;0.5112974622799604;4.872028470362504
44.800000000000004;0.5700324980061265;0.0030959752321981426;0.5972319548699545;0.534762457414784;50.44022117436435;757.7991112499427;2.995655478526881;3.0555045411395976;57.00996545954061;10.451325637588488;11.768534294248925;16.38824671713789;10.569568877040442;18.15771346825191;0.5023021130220069;4.880402236416948
44.85;0.5763408333313415;0.0030959752321981426;0.6179804379615454;0.5341098119185994;52.75605347035532;798.1672060079776;2.9406129068011317;2.9202511519566845;57.89522882267895;10.684710594517535;11.809939286007017;15.90177043492897;10.221788746483133;17.64825971129523;0.4933067637640533;4.888776002471393
44.900000000000006;0.5826491686565564;0.0030959752321981426;0.6387289210531364;0.5334571664224148;55.07188576634659;838.5353007660077;2.885570335075373;2.784997762773791;58.78049218581731;10.918095551446621;11.851344277765113;15.41529415272013;9.874008615925783;17.138805954338622;0.48431141450609977;4.897149768525838
44.95;0.5889575039817724;0.0030959752321981426;0.6594774041447309;0.5328045209262302;57.387718062337875;878.9033955240426;2.830527763349624;2.649744373590878;59.66575554895581;11.15148050837567;11.892749269523206;14.92881787051121;9.526228485368476;16.629352197381944;0.47531606524814496;4.905523534580282
45.0;0.5952658393069873;0.0030959752321981426;0.6802258872363218;0.5321518754300456;59.70355035832883;919.2714902820775;2.7754851916238654;2.514490984407965;60.55101891209415;11.384865465304756;11.934154261281298;14.442341588302293;9.178448354811165;16.11989844042534;0.46632071599019137;4.9138973006347255
45.050000000000004;0.599181322541053;0.0030959752321981426;0.6937958140544653;0.5314992299338611;61.012482227686434;941.8678327419856;2.7400764434566605;2.4270753142573906;61.140067029761404;11.53001978705768;11.962609484395978;14.12525278280362;8.952546837315156;15.789915968243028;0.4608225105041704;4.919875956192839
45.1;0.5988632982290846;0.0030959752321981426;0.6946652182345061;0.5308465844376765;60.539974880627405;933.021844211759;2.739404460048154;2.424295608551716;61.205042020806836;11.519073754262584;11.96815357837149;14.10784951303386;8.94227671216615;15.777459615288514;0.46151155938410193;4.9216171085649805
45.150000000000006;0.5985452739171161;0.0030959752321981426;0.695534622414547;0.5301939389414919;60.06746753356847;924.1758556815312;2.7387324766396475;2.4215159028460413;61.27001701185225;11.508127721467483;11.973697672346999;14.090446243264097;8.932006587017144;15.765003262334;0.4622006082640335;4.923358260937124
45.2;0.5982272496051476;0.0030959752321981426;0.6964040265945878;0.5295412934453073;59.59496018650952;915.3298671513047;2.7380604932311408;2.4187361971403667;61.33499200289767;11.497181688672386;11.979241766322508;14.073042973494339;8.921736461868138;15.75254690937949;0.4628896571439649;4.925099413309266
45.25;0.5979092252931789;0.0030959752321981426;0.6972734307746286;0.5288886479491227;59.12245283945049;906.4838786210768;2.7373885098226336;2.415956491434692;61.39996699394309;11.48623565587729;11.984785860298018;14.055639703724575;8.911466336719133;15.740090556424974;0.46357870602389634;4.926840565681408
45.300000000000004;0.5975912009812107;0.0030959752321981426;0.6981428349546694;0.5282360024529382;58.64994549239153;897.6378900908503;2.7367165264141264;2.4131767857290174;61.464941984988506;11.475289623082192;11.990329954273529;14.038236433954813;8.901196211570127;15.727634203470464;0.4642677549038279;4.928581718053549
45.35;0.5972731766692422;0.0030959752321981426;0.6990122391347102;0.5275833569567536;58.17743814533259;888.7919015606225;2.73604454300562;2.4103970800233427;61.529916976033924;11.464343590287095;11.995874048249037;14.020833164185055;8.890926086421123;15.715177850515948;0.4649568037837594;4.930322870425692
45.400000000000006;0.5969551523572737;0.0030959752321981426;0.699881643314751;0.526930711460569;57.70493079827356;879.9459130303959;2.7353725595971135;2.407617374317668;61.59489196707934;11.453397557491996;12.001418142224546;14.00342989441529;8.880655961272117;15.702721497561436;0.46564585266369085;4.932064022797834
45.45;0.5966371280453052;0.0030959752321981426;0.7007510474947919;0.5262780659643844;57.23242345121461;871.0999245001682;2.7347005761886063;2.4048376686119934;61.65986695812477;11.4424515246969;12.006962236200055;13.986026624645527;8.87038583612311;15.69026514460692;0.4663349015436224;4.933805175169977
45.5;0.5963191037333367;0.0030959752321981426;0.7016204516748327;0.5256254204681999;56.75991610415565;862.2539359699404;2.7340285927800996;2.4020579629063192;61.724841949170184;11.431505491901802;12.012506330175567;13.968623354875767;8.860115710974105;15.67780879165241;0.4670239504235538;4.93554632754212
45.550000000000004;0.5960010794213683;0.0030959752321981426;0.7024898558548734;0.5249727749720153;56.287408757096635;853.4079474397139;2.7333566093715924;2.399278257200645;61.78981694021561;11.420559459106705;12.018050424151076;13.951220085106007;8.849845585825099;15.665352438697894;0.46771299930348537;4.937287479914261
45.6;0.5956830551093998;0.0030959752321981426;0.7033592600349143;0.5243201294758307;55.814901410037685;844.5619589094862;2.732684625963086;2.39649855149497;61.854791931261026;11.409613426311608;12.023594518126586;13.933816815336245;8.839575460676093;15.652896085743384;0.4684020481834168;4.939028632286404
45.650000000000006;0.5953650307974313;0.0030959752321981426;0.7042286642149551;0.5236674839796461;55.342394062978734;835.7159703792595;2.7320126425545794;2.3937188457892957;61.919766922306444;11.39866739351651;12.029138612102095;13.916413545566483;8.829305335527087;15.64043973278887;0.46909109706334834;4.940769784658546
45.7;0.5950470064854628;0.0030959752321981426;0.705098068394996;0.5230148384834615;54.869886715919705;826.8699818490317;2.7313406591460723;2.390939140083621;61.984741913351876;11.387721360721413;12.034682706077605;13.899010275796721;8.81903521037808;15.627983379834356;0.4697801459432798;4.942510937030689
45.75;0.5947289821734943;0.0030959752321981426;0.7059674725750368;0.522362192987277;54.397379368860754;818.023993318805;2.7306686757375656;2.3881594343779464;62.049716904397286;11.376775327926316;12.040226800053114;13.881607006026961;8.808765085229075;15.615527026879844;0.4704691948232113;4.9442520894028315
45.800000000000004;0.5944109578615259;0.0030959752321981426;0.7068368767550776;0.5217095474910924;53.924872021801804;809.1780047885773;2.7299966923290584;2.3853797286722718;62.11469189544271;11.365829295131219;12.045770894028623;13.8642037362572;8.79849496008007;15.60307067392533;0.4711582437031429;4.945993241774973
45.85;0.5940929335495574;0.0030959752321981426;0.7077062809351184;0.5210569019949078;53.452364674742775;800.3320162583506;2.729324708920552;2.382600022966597;62.17966688648812;11.354883262336122;12.051314988004131;13.846800466487437;8.788224834931063;15.590614320970817;0.4718472925830743;4.947734394147115
45.900000000000006;0.5937749092375889;0.0030959752321981426;0.7085756851151592;0.5204042564987232;52.97985732768384;791.4860277281228;2.728652725512045;2.3798203172609225;62.244641877533546;11.343937229541021;12.056859081979644;13.829397196717679;8.777954709782058;15.578157968016304;0.4725363414630059;4.949475546519257
45.95;0.5934568849256203;0.0030959752321981426;0.7094450892952;0.5197516110025387;52.50734998062481;782.6400391978963;2.7279807421035382;2.3770406115552483;62.30961686857896;11.332991196745928;12.062403175955154;13.811993926947915;8.767684584633054;15.56570161506179;0.47322539034293726;4.9512166988914
46.0;0.593138860613652;0.0030959752321981426;0.7103144934752409;0.5190989655063541;52.03484263356585;773.7940506676686;2.7273087586950315;2.374260905849573;62.37459185962438;11.322045163950827;12.067947269930663;13.794590657178153;8.757414459484046;15.553245262107277;0.47391443922286874;4.952957851263542
46.050000000000004;0.5928208363016835;0.0030959752321981426;0.7111838976552817;0.5184463200101695;51.5623352865069;764.948062137442;2.7266367752865253;2.371481200143899;62.43956685066981;11.31109913115573;12.073491363906172;13.77718738740839;8.747144334335042;15.540788909152766;0.4746034881028003;4.954699003635684
46.1;0.5925969928032154;0.0030959752321981426;0.7120533018353226;0.517793674513985;51.06757806394145;756.0403008842223;2.7267108108235605;2.369430193790907;62.536988397812614;11.29595170430543;12.076860767626876;13.761611164211288;8.739877064241945;15.5287273092386;0.47536561387555104;4.955516991787768
46.150000000000006;0.5956694777784527;0.0030959752321981426;0.7129227060153633;0.5171410290178003;49.794075198369434;744.9704943255193;2.7528955094637677;2.3928836647909506;63.77003940876845;11.133755485470749;12.004116012401942;13.809981571079911;8.837709721142733;15.53048206574151;0.47868543089788695;4.924024232226102
46.2;0.59874196275369;0.0030959752321981426;0.7137921101954041;0.5164883835216159;48.52057233279758;733.9006877668154;2.779080208103979;2.416337135790989;65.00309041972413;10.971559266636085;11.931371257177014;13.858351977948535;8.93554237804352;15.532236822244423;0.48200524792022253;4.892531472664435
46.25;0.6018144477289268;0.0030959752321981426;0.714661514375445;0.5158357380254313;47.247069467225494;722.8308812081124;2.8052649067441906;2.439790606791033;66.23614143067982;10.809363047801398;11.858626501952081;13.906722384817158;9.03337503494429;15.533991578747333;0.4853250649425584;4.861038713102768
46.300000000000004;0.604886932704164;0.0030959752321981426;0.7155309185554858;0.5151830925292467;45.97356660165365;711.7610746494082;2.8314496053844027;2.463244077791072;67.46919244163551;10.647166828966716;11.785881746727155;13.955092791685784;9.131207691845075;15.535746335250247;0.48864488196489436;4.829545953541095
46.35;0.6079594176794013;0.0030959752321981426;0.7164003227355266;0.514530447033062;44.700063736081795;700.6912680907054;2.8576343040246095;2.486697548791115;68.70224345259136;10.484970610132033;11.71313699150223;14.003463198554407;9.229040348745864;15.537501091753159;0.49196469898723;4.798053193979428
46.400000000000006;0.6107989976980194;0.0030959752321981426;0.7172697269155675;0.5138778015368775;43.47512659307753;689.8785421419302;2.8824376499844813;2.509266200454933;69.89194569813033;10.32685935861616;11.639419106284905;14.049491557493582;9.321899179698297;15.540389653629665;0.4951173940109455;4.766977336736088
46.45;0.6054869042319695;0.0030959752321981426;0.7181391310956082;0.513225156040693;43.9499897405775;688.0636375440116;2.8588936521146437;2.500866175339549;69.56444115353064;10.311721963310886;11.53164167132141;14.013548238872014;9.24067410239431;15.582961403596633;0.4924208190807819;4.75049306063954
46.5;0.6001748107659189;0.0030959752321981426;0.7190085352756491;0.5125725105445084;44.42485288807732;686.2487329460918;2.8353496542448062;2.4924661502241645;69.23693660893086;10.29658456800561;11.423864236357936;13.977604920250448;9.159449025090312;15.62553315356359;0.48972424415061816;4.734008784542993
46.550000000000004;0.5948627172998684;0.0030959752321981426;0.7198779394556899;0.5119198650483238;44.89971603557721;684.4338283481707;2.8118056563749696;2.48406612510878;68.90943206433109;10.281447172700334;11.316086801394443;13.94166160162888;9.078223947786315;15.66810490353056;0.48702766922045454;4.717524508446448
46.6;0.5895506238338184;0.0030959752321981426;0.7207473436357307;0.5112672195521392;45.374579183077024;682.6189237502521;2.7882616585051316;2.4756660999933957;68.5819275197314;10.26630977739506;11.208309366430948;13.90571828300731;8.996998870482317;15.710676653497515;0.4843310942902908;4.7010402323499
46.650000000000006;0.5842385303677678;0.0030959752321981426;0.7216167478157716;0.5106145740559547;45.849442330576984;680.804019152331;2.764717660635295;2.4672660748780118;68.25442297513162;10.251172382089786;11.100531931467453;13.869774964385746;8.91577379317832;15.753248403464482;0.4816345193601272;4.684555956253352
46.7;0.5789264369017179;0.0030959752321981426;0.7224861519958123;0.504331230149571;46.32430547807673;678.9891145544124;2.741173662765457;2.458866049762628;67.92691843053193;10.236034986784512;10.992754496503979;13.833831645764178;8.834548715874325;15.795820153431437;0.47893794442996346;4.668071680156804
46.75;0.5736143434356672;0.0030959752321981426;0.7233555561758531;0.4881781910675631;46.79916862557655;677.1742099564913;2.71762966489562;2.4504660246472425;67.59941388593215;10.220897591479236;10.884977061540487;13.797888327142607;8.753323638570325;15.838391903398398;0.47624136949979984;4.651587404060259
46.800000000000004;0.5683022499696166;0.0030959752321981426;0.724224960355894;0.47202515198555517;47.27403177307651;675.3593053585727;2.694085667025783;2.442065999531858;67.27190934133245;10.205760196173962;10.777199626576992;13.761945008521039;8.67209856126633;15.880963653365363;0.4735447945696361;4.635103127963711
46.85;0.5629901565035667;0.0030959752321981426;0.7250943645359348;0.455872112903549;47.74889492057625;673.5444007606528;2.670541669155945;2.433665974416474;66.94440479673268;10.190622800868688;10.669422191613515;13.726001689899475;8.590873483962332;15.923535403332323;0.4708482196394725;4.618618851867164
46.900000000000006;0.5576780630375161;0.0030959752321981426;0.7259637687159756;0.4397190738215411;48.22375806807622;671.729496162733;2.646997671286108;2.4252659493010897;66.61690025213291;10.175485405563412;10.561644756650024;13.690058371277907;8.509648406658334;15.966107153299289;0.4681516447093094;4.602134575770616
46.95;0.5523659695714657;0.0030959752321981426;0.7268331728960165;0.42356603473953314;48.69862121557596;669.9145915648131;2.623453673416271;2.416865924185706;66.28939570753322;10.160348010258138;10.453867321686529;13.654115052656337;8.428423329354347;16.008678903266244;0.4654550697791457;4.585650299674071
47.0;0.5499551716579768;0.0030959752321981426;0.7277025770760572;0.4161168823152104;49.1691076123758;666.6743251555249;2.616954917385044;2.4041235567875634;66.2766233057858;10.169574527184055;10.461329732659644;13.652748064566458;8.425172149941632;16.034341806361386;0.46554674366282883;4.587687325794852
47.050000000000004;0.5488209437876787;0.0030959752321981426;0.7285719812560981;0.41249744002045974;49.63766823886724;662.8068995492011;2.617956067763184;2.3894705587849128;66.40233304690031;10.189521165492222;10.519497675847406;13.666594661911274;8.456229485602817;16.052564816832554;0.4668652470246666;4.597873724891671
47.1;0.5476867159173805;0.0030959752321981426;0.7294413854361389;0.4088779977257091;50.106228865358624;658.9394739428785;2.6189572181413237;2.37481756078226;66.52804278801483;10.209467803800388;10.577665619035164;13.680441259256085;8.487286821264;16.070787827303715;0.4681837503865045;4.60806012398849
47.150000000000006;0.5465524880470823;0.0030959752321981426;0.7303107896161797;0.40525855543095846;50.574789491850076;655.0720483365553;2.619958368519463;2.3601645627796093;66.65375252912933;10.229414442108562;10.635833562222926;13.694287856600903;8.51834415692518;16.08901083777488;0.4695022537483424;4.618246523085308
47.2;0.5454182601767842;0.0030959752321981426;0.7311801937962206;0.4016391131362078;51.04335011834167;651.2046227302327;2.6209595188976027;2.3455115647769564;66.77946227024385;10.249361080416728;10.694001505410688;13.70813445394572;8.549401492586364;16.107233848246047;0.4708207571101802;4.628432922182125
47.25;0.544284032306486;0.0030959752321981426;0.7320495979762613;0.3980196708414572;51.51191074483305;647.3371971239089;2.621960669275742;2.330858566774303;66.90517201135837;10.269307718724894;10.752169448598446;13.721981051290534;8.580458828247549;16.125456858717214;0.4721392604720182;4.638619321278946
47.300000000000004;0.543845501020421;0.0030959752321981426;0.7329190021563021;0.39440022854670653;52.057141032898556;642.7342219518611;2.615268648045745;2.3019742263397354;67.01316237541418;10.297894668503424;10.840261021615012;13.746803988856795;8.607223461502889;16.162218353764292;0.47504516651704815;4.656526461843648
47.35;0.5437548180264894;0.0030959752321981426;0.733788406336343;0.3907807862519559;52.64070615175299;637.7634719969298;2.604730041011486;2.2659742146888573;67.11229305094021;10.33080177401734;10.943314409546707;13.777115096534041;8.631841743555208;16.208249091099788;0.47874477390371356;4.678293973142488
47.400000000000006;0.5436641350325577;0.0030959752321981426;0.7346578105163838;0.38716134395720525;53.22427127060734;632.792722042;2.594191433977228;2.229974203037982;67.21142372646622;10.36370887953126;11.046367797478402;13.807426204211295;8.656460025607526;16.25427982843528;0.48244438129037875;4.700061484441327
47.45;0.5450768551410288;0.0030959752321981426;0.7355272146964247;0.38805211096966197;53.23412340471938;624.7745517964113;2.5884737511948788;2.204344550447237;67.30336786136003;10.391397971994499;11.136983746500256;13.827633493692018;8.693753541275592;16.295513461254068;0.48627472255444976;4.720293572022564
47.5;0.5491494422769565;0.0030959752321981426;0.7363966188764655;0.3969224790644894;52.228944873468556;611.3647918055512;2.59128539593555;2.197062456194544;67.38259734744236;10.409855195213781;11.205594995911325;13.829964797131874;8.753472470264914;16.328259909158266;0.4903363622170192;4.737809140718685
47.550000000000004;0.5532220294128848;0.0030959752321981426;0.7372660230565062;0.4057928471593186;51.22376634221774;597.9550318146897;2.594097040676221;2.1897803619418488;67.46182683352468;10.428312418433064;11.274206245322397;13.832296100571732;8.813191399254235;16.36100635706246;0.49439800187958877;4.755324709414803
47.6;0.5572946165488126;0.0030959752321981426;0.7381354272365471;0.41466321525414607;50.218587810967;584.5452718238294;2.5969086854168926;2.182498267689156;67.54105631960702;10.446769641652345;11.342817494733454;13.834627404011592;8.872910328243554;16.39375280496666;0.4984596415421581;4.7728402781109205
47.650000000000006;0.5614146094872915;0.0030959752321981426;0.7391470488242392;0.4235335833489753;49.7121410190868;580.5640934230687;2.5946590090918815;2.178339216910361;67.52362289652383;10.478669308748168;11.406161268972554;13.848551332554614;8.927157888088018;16.430153346244385;0.5016021956718976;4.788286268247691
47.7;0.5655346024257709;0.0030959752321981426;0.7401586704119331;0.4324039514438045;49.20569422721233;576.5829150224168;2.5924093327668114;2.174180166131602;67.50618947343953;10.510568975844143;11.469505043211592;13.862475261097766;8.981405447932406;16.466553887522153;0.5047447498016265;4.803732258384434
47.75;0.5696545953642496;0.0030959752321981426;0.7411702919996268;0.44127431953863194;48.69924743533778;572.601736621764;2.5901596564417413;2.170021115352842;67.48875605035526;10.54246864294012;11.532848817450633;13.876399189640921;9.035653007776794;16.502954428799917;0.5078873039313555;4.819178248521177
47.800000000000004;0.5737745883027289;0.0030959752321981426;0.7421819135873206;0.45014468763346116;48.19280064346331;568.6205582211114;2.5879099801166734;2.1658620645740783;67.47132262727098;10.574368310036094;11.596192591689674;13.890323118184073;9.089900567621186;16.53935497007769;0.5110298580610845;4.834624238657921
47.85;0.5778945812412077;0.0030959752321981426;0.7431935351750143;0.4590150557282886;47.68635385158884;564.6393798204589;2.5856603037916037;2.1617030137953193;67.4538892041867;10.606267977132068;11.659536365928702;13.904247046727226;9.144148127465574;16.575755511355453;0.5141724121908133;4.850070228794667
47.900000000000006;0.582014574179687;0.0030959752321981426;0.744205156762708;0.4678854238231178;47.17990705971429;560.658201419806;2.583410627466536;2.1575439630165594;67.4364557811024;10.638167644228043;11.72288014016774;13.918170975270378;9.198395687309961;16.61215605263322;0.5173149663205425;4.865516218931411
47.95;0.5861345671181658;0.0030959752321981426;0.7452167783504018;0.47675579191794526;46.67346026783982;556.677023019154;2.5811609511414653;2.1533849122378004;67.41902235801811;10.670067311324019;11.786223914406778;13.93209490381353;9.252643247154351;16.64855659391099;0.5204575204502714;4.880962209068155
48.0;0.5902545600566451;0.0030959752321981426;0.7462283999380956;0.4856261600127745;46.16701347596534;552.6958446185016;2.578911274816395;2.149225861459041;67.40158893493383;10.70196697841999;11.849567688645815;13.946018832356684;9.306890806998751;16.684957135188753;0.5236000745800004;4.8964081992049
48.050000000000004;0.594374552995124;0.0030959752321981426;0.7472400215257894;0.4944965281076019;45.66056668409079;548.7146662178487;2.5766615984913273;2.1450668106802797;67.38415551184954;10.733866645515965;11.912911462884859;13.959942760899835;9.361138366843138;16.72135767646652;0.5267426287097293;4.911854189341644
48.1;0.5984945459336033;0.0030959752321981426;0.7482516431134831;0.5033668962024311;45.15411989221632;544.7334878171961;2.5744119221662576;2.14090775990152;67.36672208876524;10.765766312611943;11.976255237123889;13.97386668944299;9.415385926687527;16.757758217744293;0.5298851828394583;4.927300179478387
48.150000000000006;0.602614538872082;0.0030959752321981426;0.7492632647011769;0.5122372642972586;44.647673100341855;540.7523094165441;2.5721622458411897;2.136748709122761;67.34928866568096;10.797665979707915;12.039599011362926;13.987790617986143;9.469633486531917;16.794158759022057;0.5330277369691873;4.942746169615133
48.2;0.6067345318105614;0.0030959752321981426;0.7502748862888706;0.5211076323920878;44.14122630846731;536.7711310158912;2.5699125695161196;2.1325896583440014;67.33185524259669;10.829565646803891;12.102942785601963;14.001714546529294;9.523881046376307;16.83055930029983;0.5361702910989162;4.958192159751878
48.25;0.6108545247490408;0.0030959752321981426;0.7512865078765644;0.529978000486917;43.634779516592836;532.7899526152387;2.567662893191049;2.1284306075652393;67.31442181951239;10.861465313899865;12.166286559841007;14.015638475072445;9.578128606220695;16.866959841577593;0.5393128452286451;4.973638149888621
48.300000000000004;0.6149745176875195;0.0030959752321981426;0.7522981294642581;0.5388483685817445;43.12833272471837;528.8087742145862;2.565413216865981;2.1242715567864803;67.2969883964281;10.893364980995841;12.229630334080047;14.0295624036156;9.632376166065093;16.903360382855357;0.5424553993583742;4.989084140025365
48.35;0.6190945106259989;0.0030959752321981426;0.753309751051952;0.5477187366765737;42.62188593284381;524.827595813934;2.563163540540911;2.1201125060077186;67.27955497334382;10.925264648091812;12.292974108319072;14.04348633215875;9.686623725909481;16.939760924133125;0.5455979534881031;5.00453013016211
48.400000000000006;0.6232145035644777;0.0030959752321981426;0.7543213726396457;0.5565891047714011;42.115439140969336;520.8464174132814;2.5609138642158435;2.115953455228959;67.26212155025952;10.957164315187788;12.35631788255811;14.057410260701905;9.74087128575387;16.976161465410897;0.5487405076178321;5.019976120298854
48.45;0.627334496502957;0.0030959752321981426;0.7553329942273395;0.5612110224153013;41.60899234909479;516.8652390126289;2.5586641878907734;2.1117944044501997;67.24468812717525;10.989063982283762;12.419661656797151;14.071334189245059;9.79511884559826;17.012562006688665;0.5518830617475611;5.035422110435597
48.5;0.6314544894414357;0.0030959752321981426;0.7563446158150332;0.5636890115482163;41.10254555722032;512.884060611976;2.5564145115657033;2.1076353536714407;67.22725470409097;11.020963649379738;12.483005431036192;14.085258117788209;9.84936640544265;17.04896254796643;0.55502561587729;5.050868100572344
48.550000000000004;0.6355744823799151;0.0030959752321981426;0.757356237402727;0.5661670006811312;40.59609876534585;508.90288221132397;2.5541648352406354;2.103476302892681;67.20982128100667;11.052863316475714;12.546349205275229;14.099182046331363;9.903613965287038;17.085363089244197;0.558168170007019;5.066314090709087
48.6;0.639694475318394;0.0030959752321981426;0.7583678589904207;0.5686449898140467;40.0896519734713;504.9217038106711;2.551915158915565;2.0993172521139196;67.19238785792238;11.084762983571688;12.609692979514259;14.113105974874514;9.957861525131436;17.121763630521965;0.561310724136748;5.081760080845831
48.650000000000006;0.6438144682568733;0.0030959752321981426;0.7593794805781146;0.5711229789469616;39.58320518159683;500.94052541001867;2.549665482590497;2.09515820133516;67.1749544348381;11.116662650667662;12.6730367537533;14.127029903417666;10.012109084975826;17.15816417179973;0.564453278266477;5.097206070982576
48.7;0.6851012077530897;0.0020639834881320948;0.7603911021658083;0.6098113133403711;46.56751853696538;703.3914014663931;3.145230852255062;2.9292566623421212;69.52687675572538;10.959748238550464;11.89921364913221;14.198335509846238;11.103503221198501;16.696370879140538;0.4795653455159531;4.861906525679062
48.75;0.6900422025943511;0.0020639834881320948;0.761402723753502;0.6186816814352003;45.73641977772499;700.3482052939853;3.1592670520531696;2.9559049909358848;69.54661947824181;10.987954882051566;11.926193596205062;14.199578545518111;11.190826941917464;16.712757405342906;0.4805138448202148;4.867649980065791
48.800000000000004;0.6949831974356127;0.0020639834881320948;0.7624143453411958;0.6275520495300295;44.90532101848471;697.3050091215785;3.173303251851281;2.9825533195296483;69.56636220075822;11.016161525552672;11.953173543277906;14.200821581189984;11.278150662636431;16.72914393154527;0.4814623441244766;4.873393434452522
48.85;0.6999241922768733;0.0020639834881320948;0.7634259669288895;0.636422417624857;44.074222259244436;694.2618129491707;3.1873394516493887;3.009201648123411;69.58610492327466;11.04436816905378;11.980153490350748;14.202064616861858;11.365474383355394;16.745530457747638;0.4824108434287383;4.87913688883925
48.900000000000006;0.7048651871181347;0.0020639834881320948;0.7644375885165833;0.6452927857196862;43.243123500004046;691.2186167767629;3.2013756514475;3.0358499767171745;69.60584764579107;11.072574812554885;12.007133437423592;14.20330765253373;11.452798104074372;16.761916983950005;0.4833593427330001;4.88488034322598
48.95;0.7098061819593954;0.0020639834881320948;0.7654492101042771;0.6541631538145136;42.41202474076377;688.1754206043552;3.2154118512456087;3.062498305310938;69.6255903683075;11.10078145605599;12.034113384496436;14.204550688205604;11.540121824793335;16.778303510152373;0.4843078420372618;4.890623797612711
49.0;0.7147471768006568;0.0020639834881320948;0.7664608316919709;0.6630335219093428;41.58092598152338;685.1322244319485;3.2294480510437165;3.0891466339047007;69.64533309082393;11.128988099557098;12.061093331569287;14.205793723877477;11.627445545512302;16.794690036354737;0.48525634134152357;4.89636725199944
49.050000000000004;0.7177942683502898;0.0020639834881320948;0.7674724532796646;0.668116083420915;41.09476647055334;683.800021928975;3.2327281240568;3.10559094253421;69.68360618109219;11.142039844419722;12.06899428114751;14.19560943870454;11.674073200822708;16.797890603134416;0.48577255455906965;4.898519650697643
49.1;0.7170535533164459;0.0020639834881320948;0.7684840748673584;0.6656230317655334;41.29848545616386;685.8898067650699;3.2144959434985783;3.1016272112340246;69.75894000686627;11.124781792003638;12.038737235734283;14.162570511840649;11.639308725311263;16.774719251067175;0.48542419560313366;4.893489938018373
49.150000000000006;0.716312838282602;0.0020639834881320948;0.7694956964550521;0.6631299801101518;41.50220444177438;687.9795916011649;3.1962637629403563;3.097663479933839;69.83427383264033;11.107523739587556;12.008480190321052;14.12953158497676;11.604544249799822;16.751547898999934;0.48507583664719767;4.888460225339104
49.2;0.715572123248758;0.0020639834881320948;0.7705073180427459;0.6606369284547702;41.7059234273849;690.06937643726;3.1780315823821343;3.0936997486336546;69.90960765841442;11.090265687171469;11.978223144907824;14.096492658112869;11.569779774288378;16.728376546932697;0.48472747769126173;4.883430512659834
49.25;0.7148314082149143;0.0020639834881320948;0.7715189396304397;0.658143876799389;41.90964241299544;692.1591612733548;3.1597994018239133;3.089736017333469;69.98494148418848;11.073007634755385;11.947966099494593;14.063453731248977;11.53501529877693;16.705205194865457;0.4843791187353257;4.8784007999805645
49.300000000000004;0.7140906931810704;0.0020639834881320948;0.7725305612181335;0.6556508251440074;42.113361398605974;694.2489461094499;3.1415672212656913;3.0857722860332837;70.06027530996256;11.055749582339303;11.91770905408136;14.030414804385085;11.500250823265485;16.682033842798216;0.4840307597793897;4.873371087301296
49.35;0.7133499781472266;0.0020639834881320948;0.7735421828058272;0.6531577734886258;42.317080384216496;696.3387309455451;3.1233350407074694;3.081808554733099;70.13560913573664;11.038491529923215;11.887452008668133;13.997375877521193;11.465486347754045;16.658862490730975;0.4836824008234537;4.868341374622025
49.400000000000006;0.7126092631133826;0.0020639834881320948;0.774553804393521;0.6506647218332442;42.52079936982702;698.42851578164;3.1051028601492474;3.0778448234329137;70.21094296151071;11.021233477507131;11.857194963254901;13.964336950657302;11.430721872242597;16.635691138663738;0.48333404186751777;4.863311661942756
49.45;0.7118685480795389;0.0020639834881320948;0.7755654259812148;0.648171670177863;42.72451835543754;700.518300617735;3.0868706795910237;3.073881092132728;70.28627678728478;11.003975425091049;11.82693791784167;13.931298023793413;11.395957396731152;16.612519786596497;0.4829856829115817;4.858281949263486
49.5;0.7111278330456949;0.0020639834881320948;0.7765770475689084;0.6456786185224814;42.92823734104806;702.60808545383;3.0686384990328017;3.0699173608325436;70.36161061305886;10.986717372674962;11.796680872428443;13.898259096929522;11.361192921219708;16.589348434529256;0.48263732395564574;4.853252236584217
49.550000000000004;0.7103871180118511;0.0020639834881320948;0.7775886691566023;0.6431855668670998;43.13195632665858;704.697870289925;3.0504063184745807;3.065953629532358;70.43694443883294;10.969459320258878;11.766423827015212;13.86522017006563;11.326428445708263;16.566177082462016;0.48228896499970975;4.848222523904948
49.6;0.7096464029780071;0.0020639834881320948;0.7786002907442959;0.6406925152117182;43.3356753122691;706.78765512602;3.0321741379163587;3.0619898982321736;70.512278264607;10.952201267842796;11.73616678160198;13.832181243201738;11.291663970196819;16.54300573039478;0.48194060604377376;4.843192811225678
49.650000000000006;0.7089056879441634;0.0020639834881320948;0.7796119123319898;0.638199463556337;43.539394297879625;708.8774399621152;3.0139419573581367;3.0580261669319873;70.58761209038107;10.934943215426708;11.705909736188753;13.799142316337846;11.256899494685374;16.519834378327538;0.48159224708783777;4.838163098546408
49.7;0.7081649729103194;0.0020639834881320948;0.7806235339196834;0.6357064119009554;43.743113283490146;710.9672247982099;2.995709776799915;3.0540624356318027;70.66294591615517;10.917685163010624;11.675652690775522;13.766103389473958;11.22213501917393;16.496663026260297;0.4812438881319018;4.833133385867138
49.75;0.7074242578764756;0.0020639834881320948;0.7816351555073773;0.6332133602455738;43.94683226910067;713.0570096343051;2.977477596241693;3.050098704331618;70.73827974192923;10.900427110594542;11.64539564536229;13.733064462610066;11.187370543662485;16.473491674193056;0.4808955291759658;4.828103673187869
49.800000000000004;0.7066835428426317;0.0020639834881320948;0.7826467770950711;0.6307203085901922;44.1505512547112;715.1467944704004;2.9592454156834718;3.0461349730314318;70.81361356770331;10.883169058178455;11.615138599949061;13.700025535746175;11.15260606815104;16.450320322125815;0.4805471702200298;4.8230739605086
49.85;0.7059428278087879;0.0020639834881320948;0.7836583986827648;0.6282272569348111;44.354270240321725;717.2365793064952;2.941013235125248;3.042171241731247;70.8889473934774;10.86591100576237;11.58488155453583;13.666986608882283;11.117841592639596;16.427148970058578;0.4801988112640938;4.81804424782933
49.900000000000006;0.705202112774944;0.0020639834881320948;0.7846700202704586;0.6257342052794295;44.557989225932246;719.3263641425904;2.922781054567026;3.0382075104310626;70.96428121925146;10.848652953346289;11.554624509122599;13.633947682018391;11.083077117128148;16.403977617991337;0.4798504523081578;4.81301453515006
49.95;0.7044613977411001;0.0020639834881320948;0.7856816418581523;0.6232411536240479;44.76170821154277;721.4161489786851;2.904548874008804;3.0342437791308763;71.03961504502554;10.831394900930201;11.524367463709371;13.6009087551545;11.048312641616707;16.380806265924097;0.4795020933522218;4.807984822470791
50.0;0.7037206827072562;0.0020639834881320948;0.7866932634458461;0.6207481019686663;44.96542719715329;723.5059338147803;2.886316693450582;3.0302800478306917;71.11494887079961;10.814136848514117;11.49411041829614;13.567869828290611;11.013548166105263;16.35763491385686;0.47915373439628584;4.802955109791521
50.050000000000004;0.7029799676734125;0.0020639834881320948;0.78770488503354;0.6182550503132851;45.16914618276381;725.5957186508751;2.86808451289236;3.0263163165305063;71.19028269657369;10.796878796098035;11.463853372882909;13.53483090142672;10.978783690593815;16.334463561789615;0.47880537544034985;4.797925397112252
50.1;0.7022392526395685;0.0020639834881320948;0.7887165066212336;0.6157619986579035;45.37286516837433;727.6855034869703;2.849852332334139;3.022352585230321;71.26561652234776;10.779620743681948;11.433596327469681;13.501791974562828;10.94401921508237;16.311292209722378;0.47845701648441386;4.792895684432982
50.150000000000006;0.7014985376057247;0.0020639834881320948;0.7897281282089275;0.6132689470025219;45.576584153984854;729.7752883230655;2.831620151775917;3.0183888539301362;71.34095034812184;10.762362691265864;11.40333928205645;13.468753047698936;10.90925473957093;16.288120857655137;0.47810865752847787;4.787865971753712
50.2;0.7007578225718807;0.0020639834881320948;0.7907397497966211;0.6107758953471403;45.780303139595375;731.8650731591603;2.8133879712176952;3.0144251226299508;71.41628417389592;10.745104638849782;11.373082236643219;13.435714120835044;10.874490264059485;16.264949505587897;0.4777602985725419;4.782836259074443
50.25;0.700017107538037;0.0020639834881320948;0.791751371384315;0.6082828436917591;45.9840221252059;733.9548579952555;2.7951557906594715;3.0104613913297653;71.49161799966998;10.727846586433694;11.342825191229991;13.402675193971152;10.839725788548037;16.24177815352066;0.4774119396166059;4.7778065463951735
50.300000000000004;0.699276392504193;0.0020639834881320948;0.7927629929720086;0.6057897920363775;46.18774111081642;736.0446428313503;2.7769236101012496;3.0064976600295807;71.56695182544405;10.71058853401761;11.312568145816758;13.369636267107264;10.804961313036593;16.21860680145342;0.4770635806606699;4.772776833715904
50.35;0.6985356774703492;0.0020639834881320948;0.7937746145597024;0.6032967403809959;46.39146009642697;738.1344276674454;2.7586914295430276;3.0025339287293953;71.64228565121813;10.693330481601528;11.282311100403527;13.336597340243372;10.770196837525152;16.195435449386178;0.4767152217047339;4.767747121036635
50.400000000000006;0.6977949624365053;0.0020639834881320948;0.7947862361473963;0.6008036887256143;46.59517908203749;740.2242125035402;2.7404592489848065;2.99857019742921;71.71761947699221;10.67607242918544;11.2520540549903;13.30355841337948;10.735432362013704;16.172264097318937;0.4763668627487979;4.762717408357365
50.45;0.6970542474026615;0.0020639834881320948;0.7957978577350899;0.5983106370702331;46.79889806764801;742.3139973396354;2.7222270684265846;2.9946064661290253;71.79295330276628;10.658814376769357;11.221797009577068;13.270519486515589;10.70066788650226;16.149092745251696;0.47601850379286187;4.757687695678095
50.5;0.6963135323688177;0.0020639834881320948;0.7968094793227838;0.5958175854148515;47.00261705325853;744.4037821757306;2.7039948878683626;2.99064273482884;71.86828712854037;10.641556324353274;11.191539964163841;13.237480559651697;10.665903410990818;16.12592139318446;0.47567014483692593;4.7526579829988265
50.550000000000004;0.6955728173349737;0.0020639834881320948;0.7978211009104774;0.5933245337594699;47.206336038869054;746.4935670118253;2.6857627073101407;2.9866790035286543;71.94362095431444;10.62429827193719;11.16128291875061;13.204441632787809;10.631138935479374;16.10275004111722;0.4753217858809899;4.747628270319556
50.6;0.6948321023011298;0.0020639834881320948;0.7988327224981713;0.5908314821040883;47.410055024479576;748.5833518479205;2.6675305267519187;2.982715272228469;72.0189547800885;10.607040219521103;11.131025873337379;13.171402705923917;10.596374459967926;16.079578689049978;0.47497342692505395;4.742598557640287
50.650000000000006;0.6940913872672861;0.0020639834881320948;0.7998443440858651;0.5883384304487072;47.6137740100901;750.6731366840154;2.649298346193696;2.9787515409282843;72.09428860586259;10.589782167105021;11.100768827924151;13.138363779060025;10.561609984456481;16.05640733698274;0.4746250679691179;4.737568844961017
50.7;0.6933506722334422;0.0020639834881320948;0.8008559656735588;0.5858453787933255;47.81749299570062;752.7629215201106;2.631066165635474;2.974787809628099;72.16962243163667;10.572524114688937;11.07051178251092;13.105324852196134;10.52684550894504;16.033235984915496;0.474276709013182;4.732539132281747
50.75;0.6926099571995983;0.0020639834881320948;0.8018675872612526;0.5833523271379439;48.02121198131114;754.8527063562053;2.612833985077252;2.9708240783279134;72.24495625741073;10.55526606227285;11.040254737097687;13.072285925332242;10.492081033433593;16.01006463284826;0.473928350057246;4.7275094196024785
50.800000000000004;0.6918692421657543;0.0020639834881320948;0.8028792088489463;0.5808592754825623;48.22493096692166;756.9424911923005;2.59460180451903;2.966860347027729;72.3202900831848;10.538008009856767;11.00999769168446;13.03924699846835;10.457316557922148;15.98689328078102;0.47357999110131;4.722479706923209
50.85;0.6911285271319106;0.0020639834881320948;0.8038908304366401;0.5783662238271812;48.4286499525322;759.0322760283957;2.576369623960808;2.9628966157275434;72.39562390895888;10.520749957440684;10.979740646271228;13.006208071604462;10.422552082410704;15.963721928713777;0.47323163214537395;4.717449994243939
50.900000000000006;0.6903878120980667;0.0020639834881320948;0.8049024520243337;0.5758731721717996;48.63236893814272;761.1220608644905;2.558137443402586;2.958932884427358;72.47095773473296;10.503491905024596;10.949483600857997;12.97316914474057;10.38778760689926;15.94055057664654;0.472883273189438;4.71242028156467
50.95;0.6896470970642228;0.0020639834881320948;0.8059140736120276;0.573380120516418;48.83608792375324;763.2118457005857;2.539905262844365;2.9549691531271733;72.54629156050703;10.486233852608514;10.91922655544477;12.940130217876678;10.353023131387815;15.917379224579296;0.472534914233502;4.7073905688854
51.0;0.6889063820303789;0.0020639834881320948;0.8069256951997215;0.5708870688610364;49.03980690936376;765.3016305366805;2.521673082286143;2.951005421826987;72.62162538628111;10.46897580019243;10.888969510031538;12.907091291012787;10.31825865587637;15.894207872512059;0.47218655527756603;4.7023608562061305
51.050000000000004;0.6881656669965351;0.0020639834881320948;0.8079373167874151;0.5683940172056552;49.24352589497428;767.3914153727757;2.5034409017279193;2.9470416905268024;72.69695921205518;10.451717747776343;10.858712464618307;12.874052364148895;10.283494180364926;15.87103652044482;0.47183819632163;4.697331143526862
51.1;0.6874249519626913;0.0020639834881320948;0.808948938375109;0.5659009655502736;49.447244880584805;769.4812002088704;2.4852087211696974;2.943077959226618;72.77229303782926;10.43445969536026;10.82845541920508;12.841013437285003;10.248729704853481;15.847865168377577;0.47148983736569405;4.692301430847591
51.150000000000006;0.6866842369288473;0.0020639834881320948;0.8099605599628026;0.563407913894892;49.650963866195326;771.5709850449657;2.4669765406114754;2.9391142279264324;72.84762686360332;10.417201642944176;10.798198373791848;12.807974510421115;10.213965229342037;15.82469381631034;0.47114147840975806;4.687271718168322
51.2;0.6859435218950034;0.0020639834881320948;0.8109721815504964;0.5609148622395104;49.85468285180585;773.6607698810609;2.4487443600532535;2.935150496626247;72.9229606893774;10.399943590528089;10.767941328378617;12.774935583557223;10.179200753830592;15.801522464243101;0.4707931194538221;4.682242005489052
51.25;0.6852028068611596;0.0020639834881320948;0.8119838031381901;0.5584218105841292;50.05840183741637;775.7505547171556;2.4305121794950324;2.9311867653260624;72.99829451515149;10.382685538112007;10.737684282965388;12.741896656693331;10.144436278319144;15.778351112175859;0.4704447604978861;4.677212292809783
51.300000000000004;0.6844620918273158;0.0020639834881320948;0.8129954247258839;0.5559287589287476;50.26212082302689;777.8403395532508;2.4122799989368104;2.927223034025877;73.07362834092557;10.365427485695923;10.707427237552157;12.70885772982944;10.109671802807704;15.75517976010862;0.47009640154195004;4.672182580130514
51.35;0.6837213767934719;0.0020639834881320948;0.8140070463135778;0.553435707273366;50.465839808637426;779.9301243893456;2.3940478183785885;2.9232593027256915;73.14896216669965;10.348169433279836;10.677170192138925;12.675818802965548;10.074907327296259;15.732008408041377;0.4697480425860141;4.667152867451243
51.400000000000006;0.6829806617596279;0.0020639834881320948;0.8150186679012714;0.5509426556179844;50.66955879424796;782.0199092254409;2.3758156378203665;2.919295571425507;73.22429599247371;10.330911380863753;10.646913146725698;12.642779876101656;10.040142851784811;15.70883705597414;0.46939968363007806;4.662123154771974
51.45;0.6822399467257843;0.0020639834881320948;0.8160302894889653;0.5484496039626032;50.87327777985848;784.109694061536;2.357583457262143;2.9153318401253214;73.29962981824778;10.31365332844767;10.616656101312467;12.609740949237768;10.005378376273367;15.685665703906901;0.4690513246741421;4.657093442092704
51.5;0.6814992316919403;0.0020639834881320948;0.8170419110766589;0.5459565523072216;51.076996765469005;786.1994788976308;2.3393512767039217;2.911368108825136;73.37496364402186;10.296395276031582;10.586399055899236;12.576702022373876;9.970613900761926;15.662494351839658;0.4687029657182061;4.652063729413435
51.550000000000004;0.6807585166580964;0.0020639834881320948;0.8180535326643528;0.54346350065184;51.280715751079526;788.289263733726;2.3211190961457;2.9074043775249505;73.45029746979594;10.2791372236155;10.556142010486008;12.543663095509984;9.935849425250481;15.639322999772421;0.46835460676227014;4.647034016734166
51.6;0.6800178016242525;0.0020639834881320948;0.8190651542520466;0.5409704489964584;51.48443473669005;790.3790485698207;2.302886915587478;2.903440646224766;73.52563129557001;10.261879171199416;10.525884965072777;12.510624168646093;9.901084949739033;15.61615164770518;0.4680062478063341;4.642004304054896
51.650000000000006;0.6792770865904088;0.0020639834881320948;0.8200767758397403;0.5384773973410772;51.68815372230057;792.4688334059159;2.284654735029256;2.8994769149245805;73.60096512134407;10.244621118783328;10.495627919659546;12.4775852417822;9.866320474227589;15.59298029563794;0.46765788885039816;4.636974591375626
51.7;0.6785363715565649;0.0020639834881320948;0.8210883974274341;0.5359843456856956;51.89187270791109;794.5586182420107;2.266422554471034;2.895513183624395;73.67629894711816;10.227363066367246;10.465370874246316;12.444546314918313;9.831555998716148;15.5698089435707;0.4673095298944621;4.631944878696357
51.75;0.6777956565227209;0.0020639834881320948;0.8221000190151277;0.533491294030314;52.09559169352161;796.648403078106;2.248190373912812;2.8915494523242105;73.75163277289224;10.210105013951162;10.435113828833085;12.41150738805442;9.7967915232047;15.546637591503458;0.4669611709385262;4.626915166017087
51.800000000000004;0.677054941488877;0.0020639834881320948;0.8231116406028216;0.5309982423749324;52.299310679132134;798.7381879142011;2.229958193354591;2.887585721024025;73.8269665986663;10.192846961535075;10.404856783419858;12.37846846119053;9.762027047693255;15.523466239436221;0.46661281198259014;4.621885453337818
51.85;0.6763142264550333;0.0020639834881320948;0.8241232621905152;0.5285051907195513;52.503029664742655;800.8279727502959;2.211726012796367;2.8836219897238395;73.90230042444037;10.175588909118993;10.374599738006626;12.345429534326637;9.727262572181814;15.50029488736898;0.4662644530266542;4.616855740658549
51.900000000000006;0.6755735114211894;0.0020639834881320948;0.8251348837782091;0.5260121390641697;52.70674865035319;802.9177575863911;2.193493832238145;2.879658258423655;73.97763425021445;10.158330856702909;10.344342692593395;12.312390607462746;9.69249809667037;15.47712353530174;0.46591609407071816;4.611826027979278
51.95;0.6748327963873455;0.0020639834881320948;0.826146505365903;0.523519087408788;52.91046763596371;805.0075424224858;2.1752616516799232;2.8756945271234695;74.05296807598853;10.141072804286821;10.314085647180168;12.279351680598854;9.657733621158922;15.4539521832345;0.4655677351147822;4.606796315300009
52.0;0.6740920813535015;0.0020639834881320948;0.8271581269535966;0.5210260357534064;53.114186621574234;807.0973272585811;2.1570294711217013;2.871730795823284;74.1283019017626;10.12381475187074;10.283828601766936;12.246312753734966;9.622969145647478;15.430780831167262;0.4652193761588462;4.6017666026207396
52.050000000000004;0.6733513663196579;0.0020639834881320948;0.8281697485412904;0.5185329840980253;53.317905607184755;809.1871120946759;2.1387972905634802;2.8677670645230995;74.20363572753669;10.106556699454655;10.253571556353705;12.213273826871074;9.588204670136037;15.40760947910002;0.46487101720291024;4.59673688994147
52.1;0.5160399324426437;0.0010319917440660474;0.5160399324426437;0.5160399324426437;32.03738317756685;288.4392523364477;1.7748763056628114;1.9674271577792375;75.958785046726;10.178504672897816;11.09728971962678;11.76074766355233;11.536448598131393;16.448971962617527;0.6082272265406251;4.7510250418272335
52.150000000000006;0.5135468807872621;0.0010319917440660474;0.5135468807872621;0.5135468807872621;32.23364485980983;288.49532710280283;1.7532710280377444;1.9530373831778096;76.1399065420531;10.1406542056081;11.060560747664162;11.704672897197192;11.502803738318313;16.406074766355843;0.6083041578658013;4.746164752177391
52.2;0.5110538291318805;0.0010319917440660474;0.5110538291318805;0.5110538291318805;32.429906542052805;288.5514018691579;1.7316657504126773;1.9386476085763817;76.32102803738019;10.102803738318386;11.023831775701545;11.648598130842053;11.469158878505233;16.363177570094166;0.6083810891909773;4.741304462527547
52.25;0.5085607774764993;0.0010319917440660474;0.5085607774764993;0.5085607774764993;32.62616822429578;288.6074766355131;1.7100604727876068;1.924257833974952;76.50214953270728;10.064953271028664;10.987102803738935;11.592523364486915;11.435514018692146;16.32028037383249;0.6084580205161535;4.736444172877705
52.300000000000004;0.5060677258211177;0.0010319917440660474;0.5060677258211177;0.5060677258211177;32.82242990653876;288.66355140186823;1.6884551951625397;1.9098680593735242;76.68327102803437;10.027102803738948;10.950373831776318;11.536448598131784;11.401869158879066;16.277383177570805;0.6085349518413297;4.731583883227861
52.35;0.5035746741657361;0.0010319917440660474;0.5035746741657361;0.5035746741657361;33.018691588781735;288.7196261682234;1.6668499175374727;1.8954782847720963;76.86439252336146;9.989252336449233;10.9136448598137;11.480373831776646;11.368224299065986;16.234485981309128;0.6086118831665057;4.7267235935780185
52.400000000000006;0.5010816225103545;0.0010319917440660474;0.5010816225103545;0.5010816225103545;33.21495327102474;288.7757009345785;1.6452446399124057;1.8810885101706667;77.04551401868855;9.951401869159511;10.87691588785109;11.424299065421508;11.334579439252906;16.19158878504745;0.6086888144916818;4.721863303928176
52.45;0.4985885708549733;0.0010319917440660474;0.4985885708549733;0.4985885708549733;33.41121495326772;288.83177570093363;1.6236393622873386;1.8666987355692388;77.22663551401564;9.913551401869796;10.840186915888474;11.36822429906637;11.300934579439819;16.148691588785766;0.6087657458168579;4.717003014278332
52.5;0.4960955191995917;0.0010319917440660474;0.4960955191995917;0.4960955191995917;33.60747663551069;288.8878504672888;1.6020340846622716;1.8523089609678092;77.40775700934273;9.875700934580081;10.803457943925856;11.312149532711231;11.267289719626739;16.10579439252409;0.6088426771420341;4.71214272462849
52.550000000000004;0.4936024675442101;0.0010319917440660474;0.4936024675442101;0.4936024675442101;33.80373831775367;288.9439252336439;1.5804288070372046;1.8379191863663813;77.58887850466982;9.837850467290359;10.766728971963246;11.2560747663561;11.233644859813658;16.062897196262405;0.6089196084672102;4.707282434978646
52.6;0.4911094158888285;0.0010319917440660474;0.4911094158888285;0.4911094158888285;33.999999999996646;288.99999999999903;1.5588235294121375;1.8235294117649534;77.76999999999691;9.800000000000644;10.73000000000063;11.200000000000962;11.200000000000571;16.020000000000728;0.6089965397923862;4.7024221453288035


==> data/5-l2-c4.csv <==
idx;sim;cnt;upper;lower;sentences;words;nouns;verbs;fleschs;smogs;colemans;aris;linsears;gfs;wrdcnts;mwl
0.0;0.9500524054747075;1.0;1.0;0.8237529397010803;79.66796875;1168.529296875;2.864399131354603;3.143935419916634;65.66035156250003;10.516210937499997;9.756621093750002;14.973828125000027;10.838324528119447;16.946972656250008;0.3983442229564325;4.511506595315427
0.05;0.9441069341966513;1.0;0.9994689157375922;0.8168212179003692;79.46480234353845;1163.5206297701475;2.8574905358632647;3.1403644594344473;65.66793267335706;10.513949080408914;9.75668529705813;14.963094880484736;10.860496049621357;16.947778970153227;0.3996194413895341;4.511517543701302
0.1;0.9398949320843036;1.0;0.9990524986581749;0.8097395805212168;79.22769773795338;1160.467155465798;2.8565280879637087;3.1410211648693798;65.67624290909966;10.512375990644236;9.756714271220352;14.96740427148146;10.8985918512284;16.954993089345603;0.40031992750748363;4.511406397445742
0.15000000000000002;0.936266604056279;1.0;0.998792043208591;0.8063574598927234;79.02382447783525;1157.8234011310067;2.855200805668558;3.14094861918063;65.67939445974746;10.514151885610065;9.757578548538438;14.972692282643667;10.930932318292466;16.961893631834545;0.40090300062558226;4.511494621815463
0.2;0.9336399660259816;1.0;0.9985315877590073;0.8001698111334155;78.92543499175565;1156.6813019444508;2.8544486085138034;3.1415434869267522;65.6713581097542;10.517352560223319;9.75824070245909;14.978592022571906;10.961946165741344;16.967163965990117;0.4010837329874539;4.5115659213909405
0.25;0.930739837008984;1.0;0.9982133701647797;0.7936792778117316;78.7990560427902;1155.41517400273;2.855229352838275;3.143034377178234;65.65937611665575;10.521047553818482;9.759585133467091;14.984759465172985;10.995760858950566;16.974084830651552;0.40131637333993997;4.511673826239659
0.30000000000000004;0.9272713517322909;1.0;0.9978560441977358;0.7771158746697686;78.61154016022684;1153.4361013620746;2.856869503347208;3.1451102387124035;65.65751200623981;10.523029810531408;9.760084786443802;14.987504359257922;11.032920562038724;16.98035883122576;0.40173289050781363;4.5117005445369704
0.35000000000000003;0.9239676586473315;1.0;0.9976657583808133;0.7695127718827941;78.405357119707;1151.2547307592642;2.8582080829775505;3.1467584504417756;65.65025703006242;10.526056873667237;9.761719787215362;14.993393272789532;11.070231892661464;16.98971886699612;0.40222912985729053;4.511884361347628
0.4;0.9207841761166586;1.0;0.9974423348903656;0.7630345727716173;78.1990489753253;1149.059645994577;2.859548620054079;3.148260339235122;65.63807975927823;10.529514117300952;9.763839835584381;15.000107060246084;11.10912720833954;17.000363440594075;0.4027193824000481;4.51212968780067
0.45;0.917684248351153;1.0;0.9972293105110882;0.7556486238879482;77.96234845445487;1146.5364444984843;2.8613958194511664;3.149822636314282;65.62337754940869;10.53262543500754;9.767084905234734;15.00584517660339;11.149905877804983;17.010652976257905;0.4032292504899458;4.512603373963815
0.5;0.9147863719103002;1.0;0.9969688550615045;0.7542495823332241;77.7307549411395;1144.3703658815307;2.8645692505488083;3.1524260825003143;65.60954731626359;10.534094826361828;9.771273213890543;15.010856786059572;11.176696919861994;17.018885420938457;0.4036153699203874;4.513301390145688
0.55;0.9121098052700719;1.0;0.9967468950438173;0.7366849482059479;77.52474629853675;1142.4152757008294;2.867369461482593;3.1544343597467663;65.58163280215823;10.53779842956693;9.77669470223127;15.021296975796316;11.198684083947125;17.030893349031775;0.403978450017246;4.514177730009563
0.6000000000000001;0.9095202727944267;1.0;0.9966394757727425;0.7214240144039024;77.29343153282548;1139.9992121722648;2.8696640028805795;3.1562800435773366;65.54641378520463;10.54415420089719;9.783104217653934;15.033270429900746;11.219433802828812;17.044255295701007;0.40437872172713235;4.5152043314203
0.65;0.9070053808629418;1.0;0.9966581778483043;0.7157705295327548;77.06335945905754;1137.6073180462163;2.872240101236855;3.158443077944111;65.51320560004254;10.550352122822677;9.788893004247624;15.044047203206318;11.239826036541254;17.056837389912758;0.4047242983340775;4.516160548415881
0.7000000000000001;0.9046716845162311;1.0;0.996401385119254;0.7074437156319617;76.83772325319028;1135.4681494328936;2.8749596054082374;3.161604312101254;65.47932324134284;10.555961424401085;9.793541560207162;15.05854421384451;11.259019428220073;17.072011710400993;0.405008995897888;4.516854212165587
0.75;0.9031430670648201;1.0;0.9961445923902037;0.7016917676533032;76.43306247451463;1129.585482280686;2.875774658153786;3.1625145319903836;65.38158863215337;10.561801652571349;9.80098719323127;15.102120653770369;11.284293443697724;17.1103456287713;0.40554003802469485;4.517877775398775
0.8;0.9014731319994457;1.0;0.9957112371921539;0.6876028145724236;76.23659332224493;1128.1095290999833;2.878431284446572;3.165780016227874;65.14582894641646;10.563576267718313;9.808148075000608;15.21461269196033;11.303237973113042;17.201130462716502;0.4056323683691987;4.518926625615836
0.8500000000000001;0.8999007178692345;1.0;0.9955100126235221;0.6900288318426264;76.05387785195005;1126.7576918715563;2.880907706788241;3.168490766392865;64.90440631275322;10.566698537929746;9.81687780115477;15.328256737867292;11.319074218277823;17.292404913750826;0.40572188401776904;4.520120856923113
0.9;0.8983839738504291;1.0;0.9954617662116221;0.6926588357059494;75.88241465546645;1125.239716109969;2.883042327598252;3.169775825689407;64.68302203025048;10.568758864768512;9.8279826465612;15.430566874629188;11.337075559088275;17.375023126019773;0.4059154861094939;4.5215160787491095
0.9500000000000001;0.8969138945984465;1.0;0.9955573708843778;0.6849829122937958;75.72568534750422;1123.7620383972605;2.8850623441423817;3.1703635647281696;64.46858314025357;10.570621814241846;9.839407198935856;15.52547073753928;11.35699146115818;17.45232256931442;0.4061138986929393;4.522875849492573
1.0;0.8953972953960033;1.0;0.995517677490292;0.6847524349303806;75.49149686464885;1121.2766268273554;2.886420122332654;3.1696737775665507;64.24825994985125;10.574553698743362;9.854676969924505;15.617734257934758;11.381263424675563;17.527688267996247;0.4064463353468774;4.524741255075454
1.05;0.893858345654211;1.0;0.9954779840962061;0.6886090311620918;75.22527030273;1118.2786232938188;2.8874709409865886;3.1684722105680097;64.03162287701872;10.577888691581876;9.871647209378107;15.706871525722946;11.402756960524064;17.600703618162743;0.40686722581342366;4.526913793402994
1.1;0.8924730938986705;1.0;0.9955530529647931;0.6893926026617607;75.0297446124466;1116.339490841261;2.8892538350974264;3.1678496361482713;63.81104779178581;10.58054000087623;9.889468949333656;15.796651664750923;11.4265432557;17.67377307923019;0.40719397655964007;4.5291619665318725
1.1500000000000001;0.8911564045373878;1.0;0.9953985973080344;0.677764870589826;74.85623039893939;1114.6771552871267;2.8906224195246013;3.1673377320137943;63.89090194335622;10.591177602504919;9.905391946161524;15.73736567554259;11.445262630945283;17.628335825999642;0.40748501070053345;4.531095192474412
1.2000000000000002;0.8899067883490327;1.0;0.9954769200921837;0.6760749503228459;74.68659110571393;1113.016323569542;2.891640584864354;3.166330456106835;63.978607951080996;10.600881045460985;9.919657072569805;15.675787624570305;11.462305582884769;17.58131964487835;0.40777330492922187;4.532791067790642
1.25;0.8887203846638764;1.0;0.9953192105198626;0.6809069209326155;74.55516309679376;1111.6999310521035;2.8924059443693917;3.1652277198890184;64.07692986166204;10.60949458241409;9.930878142081681;15.609415458416589;11.475996161845279;17.53147064492571;0.40804694160549215;4.534299484090062
1.3;0.8876014528226147;1.0;0.9952194097052861;0.6778068467974664;74.44449883400998;1110.654136502292;2.8935784305621937;3.1644775279893818;64.17883031366607;10.616576268768332;9.941837235724794;15.54092306136113;11.488944088470618;17.481363267214828;0.40836606130183745;4.535909326770298
1.35;0.8863659275038984;1.0;0.9950906545118373;0.6766835052300901;74.34898952506065;1109.8250152156893;2.894695187040163;3.163512264518401;64.26828470543208;10.622396510166912;9.951672743835601;15.481241643793343;11.504223484547628;17.43865080533622;0.4086806620365171;4.5373696312876515
1.4000000000000001;0.8851732434767797;1.0;0.994979302092621;0.6645613946020601;74.22247959395048;1108.4877012012457;2.8961495603430447;3.163130157317713;64.38071849861866;10.631307308388703;9.959784306196122;15.418819780774326;11.501220194019746;17.39379602685567;0.4090442780970011;4.538571573516529
1.4500000000000002;0.8842086629126156;1.0;0.9948331441249397;0.658662649512734;74.04155014690609;1106.5431796510825;2.8986667137288986;3.163113306220461;64.36105299479127;10.635862365298289;9.965577657834906;15.434019086032738;11.488781828394933;17.4103138502438;0.40943666340518997;4.539408217086921
1.5;0.8833458153394831;1.0;0.9947043889314909;0.6553244873803865;73.95268414035218;1105.4474566563813;2.8992024959343383;3.162754111806003;64.32648285639286;10.637465863022081;9.9709854370699;15.45488812309781;11.478373549182615;17.429563885481613;0.40965990141590114;4.540036706607505
1.55;0.8820030704916275;1.0;0.9945756337380421;0.6598510623530107;73.62139570953443;1100.463602402909;2.900267477300466;3.160738846112471;64.19287171574103;10.654520799967404;9.986773087102959;15.50888563946205;11.473609017806046;17.475906509408265;0.4102766491359297;4.542298471312967
1.6;0.8797567629519331;1.0;0.9946329891681671;0.6403129408001035;73.10990498180732;1093.492134513252;2.901411537293039;3.1588681130426743;63.93163828319489;10.693670136740325;10.011342863549524;15.610171468190673;11.47964963745695;17.558496828473256;0.4112660356372457;4.5458117399700715
1.6500000000000001;0.8783290799221947;1.0;0.9945159330964088;0.6319034128193405;72.91676048402776;1091.1481371974523;2.9012415821161643;3.158491171222932;63.81154518891071;10.706995817122747;10.018405337759908;15.655624977387124;11.476247196085636;17.596127666996857;0.4117131626325278;4.546838377087117
1.7000000000000002;0.8774666487672153;1.0;0.9943988770246506;0.6306592712037873;72.82147489696278;1090.2093925042595;2.9004569474916884;3.160233367906226;63.867026753217274;10.724674124162668;10.015579691037198;15.623512985970127;11.464613068723056;17.572141654783536;0.4118622487611728;4.547270887890833
1.75;0.8767752245950381;1.0;0.9942818209528923;0.6270729245424462;72.81210894081742;1090.050222499238;2.900223591511096;3.162734704708753;63.9150754104682;10.724115169034878;10.005376748880556;15.59272979240752;11.454297184506318;17.549323744069806;0.4117369820516823;4.546424468995679
1.8;0.8759984835184651;1.0;0.9942573131020389;0.6325223168115255;72.83490085095652;1090.6998047967368;2.9005087609977434;3.1657141675779217;63.97917218626779;10.711439926369453;9.996475142792482;15.559315213391434;11.452460861861212;17.52381274013812;0.4115568080277503;4.545499373005126
1.85;0.8752274455206689;1.0;0.9940984149032565;0.6447675207234698;72.88355954582909;1091.719820690227;2.9009690553161347;3.168574845694666;64.07162044037293;10.696608965564048;9.989261237096898;15.514896133130474;11.451894700330316;17.489452841627593;0.4114043615964977;4.544863296556751
1.9000000000000001;0.8745618021648788;1.0;0.9939395167044739;0.6458286808005402;72.95204816955716;1092.7197113210896;2.9026007715290536;3.1710885119299945;64.08945249567775;10.688011598265476;9.984321735623277;15.504897014481642;11.4542140742154;17.483190519081454;0.41138571930667883;4.544473760660105
1.9500000000000002;0.8739624785941094;1.0;0.9937806185056914;0.644448323742203;73.02632158877904;1093.664816535662;2.9047481712319527;3.173409768624305;64.06295771980805;10.683744031326391;9.981019501785857;15.513643262590083;11.45888000122089;17.491938741480617;0.41142072658217227;4.54425165973715
2.0;0.873376974232226;1.0;0.9937784215072533;0.6378056089144772;73.10316992699208;1094.6641020041939;2.907151284558592;3.1743748238475322;64.03390755962688;10.67995865682113;9.97825122453823;15.521975898840985;11.464003239334344;17.49931323907839;0.41145211413039395;4.544173613279922
2.0500000000000003;0.8724853989611262;1.0;0.9934628221081264;0.6326467591140307;72.97144296319279;1093.782689530776;2.909255482470951;3.1750282039050575;63.981860592175956;10.682471383845643;9.978563492021351;15.543268760107216;11.45511864338784;17.518252024627326;0.41170742171622404;4.544246116817554
2.1;0.8713924613322913;1.0;0.9939800527962771;0.6286156440153717;72.80127653754276;1092.215738539345;2.910838165111954;3.1752712198919806;63.93086093835433;10.686081856283815;9.978827905632238;15.566281458487609;11.451594332686767;17.53994467067781;0.41211344005763506;4.544172645466371
2.15;0.8703590241075833;1.0;0.9939455958943529;0.6228696030296691;72.63664996555406;1090.6224480904855;2.912062006991165;3.1746901278527586;63.883295055584924;10.688957401827583;9.97984396467215;15.587812064808517;11.443457371645836;17.560599061502685;0.4125403884667904;4.544172230629549
2.2;0.8693939515716312;1.0;0.9940135831039557;0.6313411412318108;72.59894495751794;1090.4075896613595;2.913269434737791;3.1740694071431386;63.82419546869943;10.69086533396503;9.982823783353265;15.612077983141752;11.438119278539826;17.58240125396841;0.412813818137317;4.544485430904978
2.25;0.8686753281621915;1.0;0.9938420142821024;0.6298412259887247;72.60963394246915;1090.6673679329642;2.9147833397760174;3.174145271595095;63.76335113167398;10.691744612147378;9.985636104308652;15.634810408771692;11.433883712336748;17.60266817666887;0.41302270438302613;4.544860355704015
2.3000000000000003;0.8679751642668733;1.0;0.9936704454602491;0.6214948916750215;72.62973636072873;1091.0571723024254;2.9160233745674335;3.174160266436153;63.69288988602977;10.692870793721417;9.989590062663437;15.661797793243608;11.430566098962803;17.625872132586828;0.41319467818408456;4.545398250438225
2.35;0.8675505918152145;1.0;0.9934988766383958;0.6120901376169214;72.6738458082403;1092.0625355580808;2.918700671322978;3.175134808390017;63.625146520572315;10.700109777842052;9.989399150443223;15.690694136067469;11.430341787164789;17.650740207329314;0.4131672515948223;4.545270014025752
2.4000000000000004;0.8671087674858334;0.998046875;0.9931287711229173;0.6192161295843379;72.77325356613211;1093.6676705158961;2.920800277300278;3.1757421270295807;64.04488110183624;10.666864784336669;9.98380146922341;15.47468213543231;11.424198586286897;17.478187466381872;0.4130459976834077;4.544734904587885
2.45;0.8668674157614552;0.998046875;0.9931557389946891;0.6292861719305315;72.82782330760362;1095.071915468398;2.9238209404421096;3.1773186358721177;64.01149180747612;10.671953721797356;9.982125410577261;15.487575737907077;11.42798399848984;17.48904915304313;0.4129468036905661;4.544423420490054
2.5;0.8666381641231425;0.998046875;0.9929841701728358;0.6253958046436312;72.90095815687376;1096.5891883833635;2.9270750070468727;3.179808927420221;63.983030880434505;10.677192248471126;9.979993560981573;15.499697032078041;11.435856473515102;17.498413070222487;0.4127742889191324;4.544079277185852
2.5500000000000003;0.8663445370246321;0.998046875;0.9928126013509825;0.6179543042724785;72.94699997907476;1097.5607493539358;2.9299935892773354;3.181453978709723;63.947152645204824;10.683926579911757;9.979098059240943;15.514998383587182;11.440303733287159;17.510400626190126;0.4126451564719728;4.543882652407992
2.6;0.8658901353933326;0.998046875;0.9926410325291293;0.6156474426388742;72.91785934755039;1097.3816031564947;2.932538478893903;3.1822263481548654;63.924488612890045;10.689103293241757;9.97889367192645;15.52882083287891;11.441548858183488;17.52144269526484;0.4126602991194434;4.543772497961012
2.6500000000000004;0.8653518014567467;0.998046875;0.9917430194821686;0.6108071790500122;72.86445479633755;1096.7531534275179;2.9347518249901854;3.18228129762594;63.90829182070718;10.691802164649243;9.980532394213686;15.541088194182496;11.440463336430806;17.530651171647587;0.41276574560217655;4.543958629284996
2.7;0.8642720206849663;0.998046875;0.9917697867861501;0.6154128190339643;72.81162440435999;1095.304657816913;2.9339121595491164;3.1796532014469863;63.88781163914052;10.690695567814865;9.984737313939663;15.555712371679082;11.428892892279293;17.541161645430833;0.4130718814875084;4.544469690295687
2.75;0.8624284473960795;0.998046875;0.991485509095271;0.6085250337752948;72.78221740042639;1093.4592741511603;2.9311741896803674;3.17471457150774;63.8468741898665;10.692051300851444;9.989894271353307;15.581185610999905;11.413647540318815;17.560186323179167;0.41343402530855283;4.5449679715754
2.8000000000000003;0.8623894103939014;0.998046875;0.9913307117372439;0.6132198729867031;72.77812506564273;1093.6548585883315;2.9330557290893013;3.1758639090327265;63.811410611152226;10.689042137091821;9.990112276965043;15.594599045691885;11.407094652373281;17.5701297140849;0.41339939523831004;4.545148336392625
2.85;0.8624372169578667;0.998046875;0.9911644558268022;0.6183356860509283;72.79359114379324;1094.0619952153072;2.934946088877509;3.1768813568880385;63.770249835704924;10.68528857685742;9.990454347039481;15.611410646619928;11.40151162432659;17.58191531877441;0.4133323035963199;4.545365071286179
2.9000000000000004;0.8624787208474077;0.998046875;0.9909981999163606;0.6220966843703324;72.81519835519696;1094.6582062247478;2.936872319896249;3.1782158637838953;63.72764966576998;10.68186835038806;9.990853788642715;15.628628785403924;11.401064818052218;17.59384095854787;0.4132256149741125;4.545527796158782
2.95;0.8619966453156069;0.998046875;0.9908319440059191;0.6156563125266377;72.78369346761349;1094.0148138320258;2.937787642950735;3.1772192830062624;63.7205297463089;10.67643872500488;9.991901396658063;15.62932226697696;11.395226872757462;17.593544058674343;0.4134035930637396;4.545912715750132
3.0;0.8613783999827623;0.998046875;0.9904454728796087;0.6188734871888394;72.71861418594423;1093.1225751434265;2.9390285809998153;3.1762840127198184;63.72244680617357;10.670070347345503;9.99270693993416;15.62845040981462;11.388940407175047;17.592329011026738;0.41360067687000035;4.546251884665555
3.0500000000000003;0.8611348261889161;0.998046875;0.9896975551353232;0.6225155266134719;72.68052499734286;1093.3650401978273;2.941858167081969;3.178255242793247;63.713741303241314;10.66632282052013;9.992186038385244;15.633489008717044;11.393223744760103;17.595383859732387;0.4134969182705451;4.546247943720781
3.1;0.8607418079523008;0.998046875;0.9889496373910377;0.6239951744747267;72.60919419484927;1092.9601737812686;2.9439581627114038;3.180192787232961;63.70395030492391;10.66220922764156;9.990587616037699;15.639001193291625;11.40017572910855;17.59959001221622;0.4134383441078946;4.546042161781699
3.1500000000000004;0.8604042938369946;0.998046875;0.9890993522746222;0.6297996054627366;72.54024674982404;1092.4781581722934;2.9456566727917157;3.182227057940671;63.69214661230009;10.657754678069393;9.987839112023625;15.644687463951493;11.407879079179002;17.604382893550103;0.41337682861202396;4.545613700300399
3.2;0.8597772015927668;0.998046875;0.9898117906517452;0.6321075137555026;72.4904930173533;1092.1294505391058;2.9469331645297805;3.183558114274575;63.674796348077045;10.65366517549212;9.985231258349216;15.653533829425808;11.413065655387843;17.612366345017023;0.4133272182697211;4.545176585533166
3.25;0.8591510932413579;0.998046875;0.9894084321127997;0.623572982985665;72.46878839500472;1092.0947884370205;2.9481694087882224;3.1846990664929917;63.64868828561129;10.651316260888125;9.984864505808043;15.664329189979387;11.417649899120054;17.621740340975336;0.4132716129807141;4.545106706165836
3.3000000000000003;0.8582067159764475;0.998046875;0.9890050735738541;0.6126792326450681;72.44035803753026;1091.3969764612705;2.949383517946747;3.1852833857534653;63.62359014461562;10.648524644622778;9.985330601286803;15.67493151997686;11.428085117912683;17.631095423322712;0.4133045018559921;4.545293865735263
3.35;0.8572971961335669;0.998046875;0.9886017150349087;0.6142336581339382;72.4846388873967;1091.260841603716;2.95106723304934;3.1845529808708104;63.58747460807245;10.646689503581001;9.989484790075439;15.688734054803003;11.445317210789336;17.641864192765247;0.4133108331685055;4.546144764110425
3.4000000000000004;0.85649874088581;0.998046875;0.9882626899651119;0.5946359561273353;72.54392606478542;1091.1932749476932;2.9530548587541627;3.18337369148012;63.54569601181492;10.646112988943205;9.995955097678614;15.705228219972268;11.463705725430422;17.654399526659205;0.4133271106874506;4.547328376973926
3.45;0.8556958832006165;0.998046875;0.9878290918740361;0.5967953040741408;72.60354844564108;1091.140713696418;2.9550510905921032;3.1824352224482757;63.50239583514925;10.645790556047023;10.002791353795855;15.72323890981774;11.481261657784517;17.668069944239022;0.4133274992798526;4.5485743339115015
3.5;0.8550833074531838;0.99609375;0.9874737956752515;0.599006992656978;72.60832641293128;1091.2190939883183;2.955837608948559;3.184432113249768;63.48417563143606;10.641143487546646;9.997648652872382;15.743452611417734;11.487437850690354;17.68449595875897;0.413172348086225;4.547346123755033
3.5500000000000003;0.8546013220971311;0.99609375;0.9878478166632947;0.6049776296303769;72.76818346303602;1092.268990755026;2.9530805104340767;3.1806987659887636;63.1967337793847;10.644527059968707;10.005892678696155;15.875982637879979;11.484399770512118;17.78779017610804;0.41294255413705083;4.548052708455639
3.6;0.8540074984296113;0.99609375;0.9880396655627659;0.6119664929186324;72.90463591189645;1092.5607926391074;2.9515449629309822;3.1771356223165625;63.14224562671521;10.655014135214147;10.0161939451753;15.896450495076337;11.48634832125186;17.801693917650525;0.4129378484172137;4.54909124687054
3.6500000000000004;0.8536642397914038;0.99609375;0.9881889075040817;0.59999296915097;73.01091382191456;1093.1047788294;2.950873710440342;3.1785203307766894;62.78747816638809;10.628856449948437;10.020730761132128;16.066152243663655;11.481343465936787;17.936179817335987;0.41272765346558815;4.549493691754655
3.7;0.8535105153832957;0.99609375;0.987928153361593;0.607694371718735;73.11631968667727;1094.0484639537847;2.9498175970172635;3.17988362094031;62.31333919971455;10.614890908804767;10.023781605406834;16.29523258441667;11.476233271768715;18.117558169237064;0.41245546170773106;4.549736441936015
3.75;0.8532828304496232;0.99609375;0.9881718494388542;0.6053271104982276;73.13309970689586;1094.1125945690064;2.9492080886596077;3.178842501814633;62.12480861203076;10.606426452591096;10.029580238267194;16.385653400908247;11.48144459754919;18.19064302056184;0.4125423514097538;4.550643688497627
3.8000000000000003;0.8525339481687892;0.99609375;0.9880055935284126;0.6082846576337538;73.02652799334449;1092.065136840563;2.9471369644944434;3.173947271515613;61.98903691989801;10.587687439880545;10.043843299033368;16.448322660537663;11.497890000432763;18.24711001832154;0.4133193301934996;4.552764636857624
3.85;0.8520913380413736;0.99609375;0.9877608850598335;0.6142844628229807;73.07339968864184;1092.123333971483;2.946886366532831;3.171944895375071;61.985296073150096;10.58860227136829;10.043664734384173;16.458722968144667;11.487588670946309;18.25384942790873;0.4133276792959838;4.552790924969327
3.9000000000000004;0.8516001776673626;0.99609375;0.9875836472526408;0.6107039274053376;73.0992534959789;1092.0456160976744;2.9469580230487282;3.1702416702657508;61.97473234175883;10.590508692347225;10.04441681812939;16.471948099653005;11.48090919296571;18.26284357213389;0.4133527441388736;4.552928683534845
3.95;0.8510698032574433;0.99609375;0.9875068257970879;0.6171572990403325;73.13104434789761;1092.2152664639082;2.947129091112314;3.169244558673562;61.995850884637754;10.59534035075055;10.045280439757333;16.468904692254615;11.474162628438526;18.258384794894972;0.4133452077259912;4.55305462836597
4.0;0.8507244281383074;0.99609375;0.987453993762152;0.6201148461758588;73.20059032379463;1093.0361680587805;2.9474728131089187;3.1688953016262142;62.01011272621485;10.600703771762115;10.045177363556396;16.468595850626123;11.465798922030176;18.25513046715647;0.41318870593753604;4.5529723179467005
4.05;0.8506655462136503;0.99609375;0.9871743139762048;0.623072393311385;73.29124335153011;1094.3421164052954;2.946777768804872;3.168086200754801;62.036898882203865;10.604161975951069;10.04252500823955;16.4646869998363;11.448440623051072;18.249828279467216;0.4129063242326017;4.552481272817501
4.1000000000000005;0.8507804592375697;0.99609375;0.9871333511622735;0.6255075183328862;73.35177723120589;1095.423462661202;2.944221130036148;3.1665559781914507;62.084238059095505;10.603857354342061;10.035594848774862;16.454786101268187;11.419878253862537;18.242509204473027;0.41265129521711486;4.551390164785619
4.15;0.8504074291447623;0.99609375;0.9868418021553217;0.6234616029393717;73.41457390526583;1096.2201703422108;2.943750643697362;3.1644424369428874;62.06623370503907;10.604194452592772;10.036145272387326;16.467574233038857;11.408211247726335;18.251470281918984;0.4124929018753773;4.551238769537438
4.2;0.8493435399069227;0.99609375;0.9870341423879859;0.6214156875458572;73.44122802467062;1096.5921661105738;2.945598395540816;3.1599830161926006;62.008966812456265;10.608157311317468;10.040776994652019;16.496113361482738;11.395804246322788;18.273290037163626;0.4124065300220303;4.551599348593352
4.25;0.8487806704127049;0.99609375;0.9873148362551417;0.61998304994844;73.4133317446583;1096.2872325043422;2.947183588310741;3.1567947210547223;61.995020074134835;10.603775167068827;10.046771676911481;16.504678387583603;11.394715047099952;18.27930394255741;0.4124162883454302;4.552272923216599
4.3;0.848134571739948;0.99609375;0.9869946245013214;0.6128236274122834;73.35032165794664;1094.5197924358854;2.94567060717508;3.152627322702034;61.99813589395479;10.59880155304902;10.05357859602984;16.50525651057723;11.393239069131893;18.282183966122656;0.41269168604685197;4.553248000754233
4.3500000000000005;0.8472243169478274;0.99609375;0.9861767785135555;0.6179333344950644;73.21429326366102;1091.3533313569492;2.942840694247893;3.148729625083856;61.977824223897386;10.598124851685865;10.066666128882842;16.520206044453353;11.427535742209539;18.29532834848825;0.41314005727665093;4.555279293466577
4.4;0.8464866563899117;0.99609375;0.9871391883918215;0.6160692029822881;73.10440665605178;1088.7194037405218;2.939500359672686;3.1451035647927292;61.992178852352396;10.603769055550213;10.072650834888426;16.512505715203325;11.451910089377309;18.290190011371887;0.41347618746297704;4.55649314284983
4.45;0.8463722564532276;0.99609375;0.9870918118527957;0.628152748660626;73.13732728033334;1089.7681369174231;2.9419591179468156;3.1473693505215965;62.01174910792789;10.619265395493287;10.073370669099285;16.494717174348526;11.413066249349033;18.283705135750044;0.41364477194669086;4.556244939153443
4.5;0.8460101285792104;0.99609375;0.9870360557522093;0.6416572376044187;73.08777659896454;1089.2473720872056;2.942373433810711;3.147377640280229;61.962082009358156;10.619917112277387;10.079590699235455;16.518823419564505;11.42056943317564;18.30128981132427;0.41377293346946553;4.556908310058479
4.55;0.8454516151722358;0.99609375;0.9857692625640734;0.6348082804917445;72.83393036405202;1085.4849443864086;2.941323192948064;3.1467472928707934;61.91685055750987;10.619071721772006;10.083405277779796;16.54616437711062;11.427701934574953;18.325285290520487;0.4143087720036548;4.5569526609960205
4.6000000000000005;0.8453370755695139;0.99609375;0.9860743335903545;0.6233552266182263;72.84508090932495;1086.0195008861328;2.9424416936714266;3.1466868306047724;61.83963261859693;10.622776407220988;10.09173467254478;16.579613484878777;11.439123268594965;18.35008606895523;0.41435417112379686;4.55802671297612
4.65;0.8451727039971755;0.99609375;0.9863794046166356;0.611902172744708;72.88326309373709;1086.971756914193;2.94357294925969;3.1476308136680875;61.78763204055893;10.622068783175813;10.09650831273409;16.602646151544914;11.451972045434546;18.367314633933884;0.41430584060145764;4.558646241118386
4.7;0.8446286890555124;0.99609375;0.9864547083478765;0.6065371773914744;72.93933971539214;1087.5970016274584;2.943775375117391;3.1481163581676936;61.778451050975214;10.619649844699483;10.096930139420701;16.611827425600527;11.459887368655696;18.375520161291305;0.41432171728953826;4.558633978375598
4.75;0.8442852175766148;0.99609375;0.9858614677443098;0.6135204403110642;72.94568931387397;1087.827594938182;2.9452118559236045;3.1488203637746737;61.752017443747434;10.618840767347393;10.100392333506893;16.617750546230468;11.4584889094081;18.380470249998144;0.41436594292295514;4.559128111717613
4.800000000000001;0.8439594476812347;0.99609375;0.9854453309295104;0.6065385570213593;72.96141767624204;1088.1216623663615;2.9466034534461056;3.149590375471594;61.74003610817786;10.615506716560944;10.102268376477136;16.61851687275259;11.454791466590706;18.380949820984558;0.41439112751991497;4.559408103730394
4.8500000000000005;0.8436714486842375;0.99609375;0.9854507476091385;0.6182783767063551;72.9891658207383;1088.5372165335066;2.947845981954498;3.1504478863706336;61.73969531927079;10.610282708911212;10.102793723567174;16.615496291919687;11.447293800587113;18.378367496714066;0.4144028984505635;4.559486525842414
4.9;0.8433673685740287;0.99609375;0.9855251183291991;0.6227157034947821;72.96303422315339;1088.4185315384575;2.9490561869223386;3.151563374253546;61.74457062989288;10.604228658263136;10.102120906484586;16.609357476888228;11.436040310750062;18.37439595379045;0.4144829995283515;4.5593910346958255
4.95;0.8433272327579998;0.99609375;0.9868258605253997;0.6231549694720195;72.9413856793492;1088.4846446515555;2.950376147728347;3.1528396984350953;61.76035446188287;10.5970444019227;10.100422502113549;16.598459294022547;11.422920988691267;18.366549339775883;0.4145614972556191;4.559132670475419
5.0;0.8432761919691276;0.99609375;0.986405884464152;0.6339060911588874;72.93977227636587;1088.7946164319092;2.95129566804186;3.153614448010455;61.7766421907656;10.589607041844308;10.097905499506371;16.588549669373585;11.410757560891009;18.359609313355776;0.41463000764667957;4.558749614979422
5.050000000000001;0.8431152968103317;0.99609375;0.9862102647837385;0.629963486006976;72.96523318476257;1089.154127089688;2.9510445867701645;3.153183868439048;61.792072007221634;10.583478464457535;10.095757571418346;16.58050904585665;11.396581889369765;18.354092761552636;0.41472122982988263;4.558410431693411
5.1000000000000005;0.8433424984661226;0.99609375;0.9856626672169034;0.6236186426558508;73.1368610131594;1091.5017065983864;2.950489345554306;3.1558728366706754;61.89872063857738;10.59044652697932;10.080279708449144;16.53560018790058;11.37904193903587;18.31686349314801;0.4142131246439994;4.556693478271214
5.15;0.8433626988850652;0.99609375;0.9858190254229116;0.6166576700520573;73.28625905171606;1093.4531533992351;2.9495517089543184;3.1570280731209674;61.97134004555228;10.594900609306302;10.069890029375058;16.5022392524152;11.36066469864882;18.289194201332535;0.4138664360804651;4.555542558543868
5.2;0.8431714895915858;0.99609375;0.9860250536818437;0.6193855695238578;73.40189225403739;1095.0083330349817;2.948647095207004;3.157177796445276;61.9906926370924;10.59164707540471;10.065195572165463;16.48925220690048;11.344838301078495;18.278338272276784;0.4137135055144918;4.554988699374894
5.25;0.8431273727719186;0.99609375;0.9866093234604533;0.6165339103341092;73.52324514525945;1096.9111384893467;2.949413875700957;3.1586671418728924;61.97945532163493;10.594944489195093;10.062390733341527;16.484269991395585;11.340379125182848;18.273633556263412;0.4134342838459821;4.554684492517065
5.300000000000001;0.8431403201630145;0.99609375;0.9871985144518631;0.6216959074139583;73.59387962212574;1097.4201289026132;2.950956636508953;3.1590580938847004;61.977265274929124;10.60255255303262;10.061707556590624;16.466347713967302;11.343105457747399;18.259343121695974;0.4132401762422676;4.554470791138113
5.3500000000000005;0.8427619717502848;0.994140625;0.9869740513787199;0.6174022972997713;73.58878479692544;1097.6141446577997;2.950435349980636;3.1597604665689283;62.052371182332294;10.597546359962195;10.055099711144031;16.422654519619776;11.32260849979466;18.22704846613373;0.4131971895632517;4.553936682129514
5.4;0.8424224796390241;0.994140625;0.9855103310850478;0.6135760109910122;73.59610556870153;1097.6826918269826;2.949641877194243;3.1585450306409553;62.115150419089915;10.593435956525173;10.051520431666557;16.384563868390664;11.30904343328103;18.199643222308303;0.4133450132474426;4.553792229333976
5.45;0.842022291023769;0.994140625;0.9855157477646759;0.6149823661360294;73.58729709223483;1097.6199378664405;2.9490244258063796;3.1577210477574558;62.17501453806952;10.589787246000805;10.047895710557933;16.350921167361882;11.298985600217204;18.17583475776889;0.4135117974415138;4.553597766096447
5.5;0.8417266488039183;0.994140625;0.985521164444304;0.6214705190118346;73.61571029509294;1097.9340530187967;2.9483604554219753;3.1569671301470783;62.217562479866515;10.589330130643985;10.046864253483802;16.32759357728081;11.295250102705372;18.15824483830983;0.41357816682924775;4.553655052214764
5.550000000000001;0.8415729945121481;0.994140625;0.9858105104270845;0.6069709072544087;73.64722713810004;1098.185487963112;2.947704687122848;3.1563923964355753;62.25226862598844;10.590215307549572;10.046897043141385;16.31102088303141;11.29316582991578;18.144806920763187;0.41358758370317833;4.553783199589222
5.6000000000000005;0.8414655032757627;0.994140625;0.9861009420429822;0.6076329570367143;73.67982012809823;1098.383743357268;2.9464414611305183;3.1558285185728536;62.29743064327718;10.589570680347796;10.044098987347475;16.291814671351744;11.291040833319148;18.13025386587564;0.4136054995219231;4.5534678821289765
5.65;0.8412801201890906;0.994140625;0.9855374144831883;0.5985948399035668;73.70942121082506;1098.4665223722952;2.9449938522891284;3.1552738916699425;62.344504013669955;10.588482921996105;10.040195300747389;16.272536398358625;11.289870338331765;18.116248394087474;0.413641677069296;4.552936098132942
5.7;0.8408958377835972;0.994140625;0.9857795794333771;0.5982996492570678;73.74444929526807;1098.5449095747751;2.9441363997035195;3.154593552418714;62.37524362859985;10.589327959728353;10.038040882067232;16.259688973736846;11.289077440579733;18.10694047438766;0.41369950163889346;4.552694390974912
5.75;0.840349200590249;0.994140625;0.9864155204444269;0.6018857027569855;73.67240693354935;1096.5572431612002;2.9421588468292805;3.1512577500145995;62.41841509186355;10.591768935845483;10.035751548875469;16.254162502814143;11.369523590579922;18.104296979531426;0.4139131962432694;4.552294267128327
5.800000000000001;0.8398280620291743;0.9921875;0.9870514614554768;0.6042989060486825;73.62181930877061;1096.2419612352885;2.943269618479556;3.152107246258588;62.40823207496641;10.595629319134943;10.039435854674352;16.258909550510005;11.297325183718483;18.110341634127984;0.41424669213662585;4.552849420919889
5.8500000000000005;0.8392148106796834;0.9921875;0.9867160057028137;0.6067121093403797;73.64264918548379;1095.6165445831468;2.9420895893570966;3.150383578915822;62.394184737514664;10.596653956657375;10.03976172511013;16.27228024411228;11.297737598541634;18.121843550301357;0.41443945051065706;4.552822184271324
5.9;0.8384419263487055;0.9921875;0.9867650805574366;0.5961392727249792;73.64213222640122;1094.8835853333353;2.941359350438562;3.149098888529572;62.37786605343247;10.597854684435408;10.040171005219525;16.285874861908376;11.302215570482339;18.133962948496812;0.41467639832359343;4.552829541211487
5.95;0.8375587113419233;0.9921875;0.9855699145609571;0.5986075332216605;73.63958444093043;1094.4788404784806;2.941055246190818;3.1490027797286406;62.356255602639884;10.599667814862817;10.039835615243282;16.30052941851663;11.307567517714661;18.147075608923124;0.41486948446515126;4.55269062580784
6.0;0.8367307593072671;0.9921875;0.9855753312405852;0.5983330654959229;73.66375621456626;1094.5196683671318;2.9414000651568335;3.1489529111559205;62.332244127785366;10.602263941557634;10.041048778829287;16.313967767855342;11.312060792672032;18.15872597313965;0.41502217071516856;4.552864533086959
6.050000000000001;0.8361936641386682;0.9921875;0.9861482367697589;0.602555479203896;73.73371458758638;1095.2009929496685;2.9418407548969587;3.149449590770436;62.318071686952536;10.60437040045765;10.041481023336754;16.32142883575723;11.317503818244157;18.164766980503337;0.4150552819491173;4.55297761569143
6.1000000000000005;0.8359095134599521;0.9921875;0.9867659990997626;0.5984623766004915;73.8793123699132;1096.5755042825936;2.9420262234400547;3.1499516526478093;62.31885241009131;10.604996209640293;10.041139215302106;16.322855772401507;11.320782605042071;18.165156180012882;0.4149946871844656;4.553048439899508
6.15;0.8355326383609926;0.9921875;0.9866514810557037;0.5928622189392794;74.0175758212367;1097.9552771970632;2.942356975698443;3.15060090207571;62.33976437008908;10.6062623900926;10.04067392748965;16.31481844252333;11.324484148470022;18.15793110516779;0.4149320440321719;4.553105115132235
6.2;0.8357620399054771;0.9921875;0.9864992648118028;0.5903289934675777;74.1276395496206;1098.137460157861;2.9406203123668617;3.1481874384113246;62.323883838170666;10.614764117717412;10.044462085423174;16.325452114392036;11.349270041022985;18.165668060331893;0.41497300858341274;4.553374010048964
6.25;0.8358379552429761;0.9921875;0.9863470485679021;0.5877317724888822;74.20285229373206;1098.596117399057;2.940311479402638;3.1475190858946176;62.31965937709459;10.62158784705883;10.047072849895498;16.329821966289373;11.366770456852635;18.169059913699805;0.4149804038857169;4.553504294308119
6.300000000000001;0.8355995827189963;0.9921875;0.9861948323240014;0.5883393558150697;74.29132768701771;1099.5485001736808;2.9410188903425913;3.1479397657552703;62.330780839258765;10.625600677058939;10.049357684557616;16.327476227988203;11.374223232868735;18.167766667403974;0.4150274057955474;4.553770694737135
6.3500000000000005;0.8353336245665367;0.9921875;0.9860426160801006;0.5917844224442423;74.37752179277004;1100.308302502234;2.941085975533264;3.147147952384178;62.32238074392272;10.629974562608783;10.051970426569406;16.33340278158159;11.385319059370337;18.17365014640872;0.4151501866477614;4.554034068834108
6.4;0.8353656347277023;0.990234375;0.9858903998361999;0.5971182169941418;74.64398321571625;1103.3748013184065;2.938652931008842;3.143625076590685;62.455105528269485;10.613838085302602;10.050998276984107;16.278077209392922;11.397004972200923;18.127841342580787;0.41522362177078925;4.554242216481264
6.45;0.83514127728928;0.990234375;0.9857381835922991;0.5958370723996027;74.77871799343696;1104.8780504158278;2.9391147559899147;3.1420241654109717;62.49910176026309;10.609678543219495;10.0492071963689;16.263170237107296;11.409734686052241;18.115622736501717;0.41536392588739973;4.5540525661185365
6.5;0.8347689010946504;0.990234375;0.9855859673483983;0.5978633973772827;74.9002367174163;1106.1875565068606;2.9391909116236152;3.140718957382233;62.54038508770434;10.606056089201518;10.046732934644545;16.2486080037105;11.422490486189593;18.104452476453908;0.41552950934476024;4.553647661726467
6.550000000000001;0.8341381517582448;0.990234375;0.985421663646897;0.5912489597725894;75.05824282890332;1107.5215652947709;2.933333217374935;3.133873354704843;62.67405767401798;10.600242833468775;10.036934306844582;16.186436677663266;11.413025794570387;18.055176754307297;0.4157045109146634;4.551719823919043
6.6000000000000005;0.8342112002398236;0.990234375;0.9848098276803888;0.5864279270172132;75.24144447734966;1109.3406936199156;2.9299868616073086;3.134241433779563;62.69449382810917;10.588247910392072;10.026060136671424;16.189334648332927;11.422407702059996;18.054208421282656;0.41529110494585914;4.549828979835362
6.65;0.8336502030083308;0.990234375;0.9851293186166961;0.5899347682736502;75.3537594245495;1110.4143892125471;2.9288242519424164;3.1309280341581163;62.604842494836426;10.60286550280597;10.04387185504534;16.230160476762936;11.456662608176456;18.08339957817369;0.41526328083379976;4.552666452830661
6.7;0.8331130245804669;0.990234375;0.9849771023727953;0.5850676032766278;75.48870826630974;1111.8061931660015;2.928044481162702;3.1288502742602438;62.54520450872543;10.610421932236584;10.05305578143098;16.254098982790186;11.47686531074541;18.10116251733866;0.41516077984425176;4.554191246184831
6.75;0.8333217818245224;0.986328125;0.9840592350065303;0.5943815178777053;75.77464410147776;1115.6505809728083;2.927733214024597;3.1264387601627472;62.49355180329993;10.606346820196658;10.056201941623481;16.276087274548004;11.498653679514497;18.11487181555781;0.4146418915161652;4.554658186867399
6.800000000000001;0.8331676444672288;0.986328125;0.9840941258839196;0.5905022352054292;75.85740887142262;1116.7348779964298;2.9270596753844154;3.1252549459619687;62.46492338887681;10.60626425235978;10.057226796032726;16.28360779905916;11.508831805282504;18.121697434496443;0.41450632703597234;4.554996951718097
6.8500000000000005;0.8334839915733647;0.986328125;0.9837472823167606;0.5936118365852028;75.93117068292149;1117.6339068399589;2.923859979471214;3.123873921714995;62.487098962950625;10.601808495611262;10.053636164291838;16.286784078620293;11.518376664327194;18.122942508662497;0.4143084268171361;4.554366380699832
6.9;0.8333581172248602;0.986328125;0.9840113320533697;0.600693510475302;76.0081671910382;1119.0275513782817;2.9241966909856387;3.123818229235757;62.45313215877022;10.601176688633121;10.05495755708222;16.29628136497256;11.531838493272602;18.130797812178137;0.4141640794433525;4.554681825963678
6.95;0.8333604776322026;0.986328125;0.9840918773454482;0.6000407615469576;76.0725267697517;1120.573801477263;2.9251070045784657;3.124561378247017;62.42316445618857;10.600126653070115;10.0554532396038;16.305701875309428;11.545504934335042;18.138217125844974;0.4140041142341631;4.554878585484041
7.0;0.8333218607242001;0.986328125;0.9840615366890275;0.6044359495509664;76.12646843216704;1121.927737358809;2.926320430386754;3.1254980915622403;62.39957048850384;10.601911143773938;10.054295238564904;16.31290428802879;11.554410619892026;18.14405548230935;0.41383383048222216;4.554854119587001
7.050000000000001;0.8332822849258795;0.986328125;0.9845987672212524;0.6017983475312316;76.17642299492476;1123.4357228550891;2.9284001723052278;3.1268781278660964;62.37876179135587;10.605214445216271;10.052066147494147;16.318763617385606;11.560207325178283;18.14885657593485;0.4136125606223112;4.554682833895563
7.1000000000000005;0.833499578365621;0.986328125;0.9839474614491556;0.6068061309918338;76.24482741853848;1125.4144417224527;2.9310371207984187;3.1291129729921097;62.3581953937063;10.607947026044409;10.049674333511494;16.325243971071206;11.564283809268069;18.153331332072824;0.41326543760979856;4.554485431026907
7.15;0.8337520047996688;0.986328125;0.9835371789695095;0.6135248911810955;76.29780418598492;1127.3045975606417;2.9339278731345115;3.1321562839516632;62.337943265760536;10.610140943469627;10.0473224914932;16.333009598724257;11.572820386880258;18.158668022692932;0.4128391549757604;4.554240198335024
7.2;0.8338503646167448;0.986328125;0.9839155261470485;0.6122407629206353;76.37983923567266;1129.0894482649605;2.9360326962107495;3.134274437717919;62.32746371414714;10.61304508298226;10.044825034286971;16.336469493041093;11.58063791079939;18.16050457968492;0.4124187930789285;4.553967412034022
7.25;0.8342242512794985;0.986328125;0.983899558495995;0.6149580788850362;76.50762483395326;1131.2900350452283;2.93720749068578;3.1365147735966543;62.32807680832639;10.615516618872498;10.04189669079279;16.33642619240133;11.585698995411406;18.157217842887967;0.4119400672158747;4.55364652357693
7.300000000000001;0.8350509789044903;0.986328125;0.9838835908449414;0.6271504062526596;76.74387367038787;1135.1977214451542;2.9383437499668985;3.1397047275429246;62.32596189348325;10.617873375034144;10.03843683269927;16.336940347875483;11.591111413890479;18.152972400486274;0.41129172935661445;4.553380112216054
7.3500000000000005;0.8353422913277603;0.984375;0.9832018438870269;0.6323109219978449;76.96197592356461;1139.163622952838;2.9416077984593336;3.143445886126639;62.29209668251429;10.624249836634357;10.040640085377513;16.35661585469193;11.614017201849363;18.165418977780423;0.41088144855143677;4.553773590571939
7.4;0.8355245237257123;0.984375;0.9832283244668897;0.6306120552317649;77.10026092904117;1141.7176771021095;2.9436713549555664;3.1453529338448196;62.26488193435351;10.62808007246721;10.04403990098366;16.36682726971429;11.627016566493893;18.17022240527121;0.41055169229244814;4.554487084590611
7.45;0.8356773365682613;0.984375;0.9832690503214291;0.6266937093834617;77.22717251824243;1144.258447629031;2.945970440922649;3.1473711885878153;62.23689675856737;10.630378143922263;10.047663017753376;16.37735162702549;11.64026665770502;18.175014983166754;0.4102397456510477;4.555220585013
7.5;0.8355983190826176;0.984375;0.9838197202407273;0.6285446587070399;77.32893131396392;1146.482748921951;2.9486569133280125;3.149251368606372;62.23335319362347;10.633310673156275;10.04998962651954;16.37363738539952;11.651381423920004;18.17102821200018;0.4099906064991111;4.555752341780338
7.550000000000001;0.8355482098277225;0.984375;0.9838914342476548;0.6312619746714406;77.41887607395952;1148.615028013732;2.9518499926676416;3.151308772513853;62.25280632543531;10.634930084168973;10.05080562012237;16.357156619355845;11.659823168642987;18.158123290526344;0.4097820118603447;4.5560802652594266
7.6000000000000005;0.835541612327046;0.984375;0.9841469660173632;0.6396109161373063;77.43450854678309;1149.7410000736775;2.954550053794086;3.1528745600708885;62.28298814775151;10.635247477229397;10.050491335295748;16.337871353174418;11.6654604469965;18.14324908378755;0.4096619387026292;4.556119290365153
7.65;0.8354482692294442;0.984375;0.9840596649146165;0.6391527195582609;77.37260821555954;1149.729985757598;2.9569132199670594;3.1542443607794093;62.3205503045153;10.634701916327952;10.04828585970183;16.31677812379218;11.658079959851891;18.12778747897691;0.40961950543550685;4.555802948593009
7.7;0.8350872169943768;0.982421875;0.9838266018098292;0.6362047430325175;77.21453513709045;1148.522514898779;2.9594479316664457;3.1566151937453832;62.34841390474083;10.634307845284969;10.0436858936068;16.302267817933338;11.649841348185396;18.118563450860126;0.40969975585082374;4.555010702910667
7.75;0.8350703930492599;0.982421875;0.9841102905571462;0.6330677580683373;77.14092128500629;1148.3429413398107;2.962286826082455;3.1579888458009204;62.36557880212115;10.639367860700656;10.046778069875137;16.289459616883985;11.651520470891564;18.10988760677685;0.4097442300687846;4.555532734308862
7.800000000000001;0.8351929355217537;0.982421875;0.9837977616063766;0.6311592377272346;77.1002095706056;1148.4705602823808;2.9646457086066835;3.1586565402709263;62.38952106655205;10.643562200542128;10.04972714855675;16.274756929566735;11.65191829170289;18.099818096033243;0.4098083985951233;4.5560952402655595
7.8500000000000005;0.8352980493287786;0.982421875;0.9844785174441146;0.6250032568250343;77.05304668888661;1148.474938258322;2.9669449293671573;3.1591212772964776;62.41123550127298;10.648290462846553;10.053134906428767;16.260907663408197;11.652584789831053;18.09044227895651;0.4098799998011638;4.556705780658253
7.9;0.8353509456758239;0.982421875;0.9844077825546264;0.6231416980112621;76.98877545670182;1148.2667893013888;2.969345058885712;3.159586105140868;62.42829370337409;10.653842973786613;10.057134692563137;16.248836507824496;11.655254390088372;18.08272516436095;0.40998024245652354;4.557387783177689
7.95;0.8352686416362005;0.982421875;0.9841906014933354;0.6258298478375259;76.88964968987425;1147.5710219510754;2.9715351166586244;3.160098045128732;62.4465146700176;10.658946047923223;10.059918413417291;16.236074751724885;11.65336039638776;18.075317734304473;0.4101435958004886;4.557900277059238
8.0;0.8349271976782304;0.982421875;0.9836780801501679;0.621937325396498;76.74109794972418;1146.227249368229;2.9734554175800483;3.1609240135146006;62.45780405996528;10.662950899371875;10.061092087513476;16.224945933684257;11.644130081591168;18.070537845503832;0.41040609795277505;4.558208145989784
8.05;0.8345149004098569;0.982421875;0.9834112677188522;0.6243679680240676;76.60478942509313;1145.181061408214;2.9756049025107068;3.1619871032176294;62.46493783068827;10.667000889596368;10.062754591259436;16.21595389841553;11.636176496187996;18.067076630187124;0.41063782805896426;4.558546147856316
8.1;0.834200806450641;0.982421875;0.9832739549898967;0.6218956898377206;76.49331923724608;1144.4723585995982;2.977981673369617;3.1630772593630954;62.46600147028799;10.672435192859341;10.065635653336606;16.21055761815011;11.632182508637264;18.06615233711865;0.4108375187031445;4.55899358650819
8.15;0.8337762309297829;0.982421875;0.9836255331648316;0.6252281962280923;76.39864939266543;1144.1359164128874;2.9809294785895277;3.1643730447118315;62.40687162106437;10.676341483907155;10.069040964107007;16.234740188965826;11.632604359702267;18.088027298852804;0.4109859232378363;4.559476553302997
8.200000000000001;0.8333076454108438;0.982421875;0.9830993527844034;0.6214720949213531;76.34796214862489;1144.9096633090257;2.985524955723042;3.1671320315943636;62.230726991903225;10.679353590712324;10.073640713560444;16.31306630189993;11.640677081046801;18.151259199864718;0.4109272914001986;4.560070602188408
8.25;0.8328304306549402;0.982421875;0.9830120516816567;0.623065925313263;76.307773733125;1145.779503110833;2.990117515461188;3.1698476491323775;62.04741135512651;10.68361556957044;10.079791034480502;16.393743957471088;11.649637692236562;18.215926760631508;0.4108711578102736;4.560905287234621
8.3;0.8323436281878928;0.982421875;0.9834900769929913;0.6242794787983987;76.2769314884702;1146.4935279325248;2.9944052071457166;3.1721461210312696;61.86067177167327;10.688432822648355;10.086659185545491;16.476061561628473;11.659171600465145;18.282013262313477;0.4108506250337323;4.561832122851474
8.35;0.831832607128511;0.982421875;0.9837314554842826;0.6243855902673332;76.24336024171468;1147.0577587778055;2.9985452782655173;3.1743186693809027;61.674307528582624;10.692919068333026;10.09282515137465;16.558451892307076;11.66796731073872;18.34786763233263;0.4108263181326774;4.562672884140098
8.4;0.8315677372667105;0.982421875;0.9833173542792882;0.6237036577414417;76.21855285369142;1147.6712527707073;3.0014357019637123;3.1757709085934542;61.62019685368389;10.700513362494181;10.098750766361341;16.57556793599586;11.669873267681286;18.36123370793845;0.4108261027316302;4.563647615333349
8.450000000000001;0.8313622121567326;0.982421875;0.9846661762674057;0.6240632953819187;76.20609169516614;1147.979579016428;3.003513612427631;3.1774744619442896;61.638644494551706;10.705439935989915;10.102062478170502;16.560698602585205;11.670426042773887;18.349010326892586;0.41076278704059344;4.56429657792331
8.5;0.8311147760915696;0.982421875;0.985846165221991;0.6168998435874598;76.1871180152937;1148.079137590022;3.0051523254095023;3.178602006726935;61.663670624224615;10.709614116338303;10.104652648982999;16.54402338635136;11.668252075754227;18.335496755284918;0.41073625412655035;4.564838850169793
8.55;0.8308795434125512;0.982421875;0.9858895681363388;0.6130742788314758;76.16046104421342;1147.861447438636;3.006867072644574;3.178993638863717;61.68715873399971;10.71521947470825;10.110139232003148;16.529598300147867;11.66349599105;18.322912472205893;0.4107717284037898;4.565816801816861
8.6;0.8305788897931476;0.982421875;0.9858569985812472;0.6150497295042539;76.13501140919543;1147.5718600873195;3.0081536278825802;3.1790120855678623;61.715045044118625;10.720007947941054;10.115614369050451;16.51403398020765;11.656540645251082;18.308874379415734;0.410845938415975;4.566801108755389
8.65;0.8302225661490998;0.982421875;0.9865617639695599;0.6104881264210689;76.11577087950405;1147.2678992289825;3.009145279626091;3.178885146505227;61.74710068790121;10.724245231058333;10.121287699949209;16.496749634588912;11.650382830538543;18.29323895698297;0.4109386397612051;4.567862331182883
8.700000000000001;0.8298537192078479;0.982421875;0.9872126408024795;0.6089159015595447;76.09389383952866;1146.8985388602275;3.0097378712289444;3.1790030660623483;61.783214313820885;10.72701507150051;10.125505556785397;16.476316217295818;11.643884149005837;18.275592005938346;0.4110313624384763;4.5687217717282635
8.75;0.8295120364120682;0.982421875;0.9866929520038691;0.6093406577025566;76.02392305173916;1145.8546947189855;3.0099758025432033;3.1789904752397384;61.8206783722822;10.729104104666899;10.12835372296142;16.454525355439696;11.637375687667852;18.25841679827935;0.4112343343443993;4.569365159895845
8.8;0.8288697905371748;0.982421875;0.9868535722295442;0.6100199458909492;75.87015210135489;1143.6334038666685;3.009117820155556;3.177573216404891;61.85893569599536;10.723732918520307;10.133426728787583;16.43672870491377;11.6293895987053;18.247868827870914;0.41188760712610295;4.57018726271792
8.85;0.8280864119060359;0.982421875;0.9873552013926459;0.6041992269749719;75.73066283125152;1141.5954083204047;3.0078678336731017;3.175657083312673;61.89505655986651;10.715607039064357;10.140508338803649;16.421613159574033;11.62409302342853;18.23984099837035;0.4126503053287177;4.5711951986277946
8.9;0.8275515796269179;0.982421875;0.9872912645003217;0.5974411056155267;75.67792899104845;1140.887750490558;3.00785736574423;3.1749782068663523;61.91467830814993;10.718203136071676;10.148028598803254;16.408738129939557;11.622086613341857;18.230009471342967;0.41301690285033393;4.572393061592712
8.950000000000001;0.8272369824374196;0.982421875;0.9872662219624061;0.5967178612025743;75.63184073990806;1140.3085114223222;3.008818783674286;3.175423662783385;61.92449683873301;10.72568411672231;10.155133158870735;16.398115491187163;11.620791576819798;18.220689679377493;0.41320656249653903;4.573588794333602
9.0;0.8269521893303219;0.982421875;0.9872411794244906;0.599482552390399;75.60852064737416;1139.996561655019;3.0098183006238894;3.1761105850782227;61.93313398726628;10.733371601155184;10.16186796366157;16.388184268379945;11.618656658225314;18.2114479806058;0.4133286374964236;4.57472628772017
9.05;0.8266775781904198;0.982421875;0.9872161368865752;0.5968870892352665;75.59086429377193;1139.73989321352;3.010678222380541;3.1767400889680495;61.94165234686431;10.741006774861733;10.168522217426489;16.378360361107273;11.615840853379922;18.20237866813046;0.4134484355750274;4.575835768747193
9.1;0.8264415580323375;0.982421875;0.9870269662201719;0.5963381026673507;75.5850522841905;1139.6443171202468;3.0115670018895946;3.177404072628966;61.95021398560811;10.7484029309107;10.175051318026107;16.36837067941294;11.612638931025472;18.193100379794867;0.4135515661566835;4.5768966879591355
9.15;0.8260358537451088;0.982421875;0.9867530044412545;0.5940926171099873;75.59580434079047;1140.0798334502379;3.0141986827825575;3.1795086908306147;61.9101453445261;10.753353122152316;10.186919966928958;16.375123302096018;11.616341036535237;18.19265344663999;0.41340147501350516;4.579193273019075
9.200000000000001;0.8258977956426404;0.982421875;0.9871410092728287;0.5925681174646868;75.60223885840958;1140.4353702057258;3.0154191396837122;3.181392645126685;61.87739995403043;10.758793079630808;10.198180397906492;16.379488690894703;11.621938841620342;18.189781429451884;0.41340791290191786;4.581154069067651
9.25;0.8256903182847706;0.982421875;0.9871159667349131;0.5916214280827778;75.59436855914679;1140.6092427430801;3.0165295343763754;3.1832808027715362;61.843297156195796;10.764442983991454;10.209795378288865;16.384132055936405;11.626601040191979;18.18738789407018;0.41346480722985657;4.583191512005389
9.3;0.8249291878130498;0.982421875;0.9869387986648693;0.5973101593169969;75.62850548463518;1141.2748960022934;3.016488063824282;3.1840553862413663;61.81921170220885;10.768983882268945;10.222164567224286;16.385057942478472;11.62296904687818;18.181393996713716;0.4134976002524899;4.585396412438798
9.35;0.8253268479601973;0.978515625;0.9867375384917846;0.6001326185345573;75.14756017758732;1140.1042057728762;3.0184684776601785;3.1881578215602793;61.758171490681;10.765678115215094;10.230860272491832;16.400300274814672;11.637938597002815;18.1863305030834;0.4136029234115371;4.587331654450952
9.4;0.8252866804216056;0.978515625;0.98687671833351;0.6090005626125894;75.12711976485978;1140.681120033653;3.0178011332082475;3.189067175624331;61.66427356148837;10.768554324754867;10.238205009724552;16.442096157139932;11.64920709897174;18.212631296273056;0.4135729223663944;4.588580791330467
9.450000000000001;0.8253163129798261;0.978515625;0.9864318168065586;0.5975640013660353;75.13283781680147;1141.7367001297562;3.0180369788601453;3.1911364704700196;61.559497809457916;10.77365532289082;10.24638898809337;16.488209509378066;11.662666057511439;18.240707918058646;0.41335653240122333;4.589864860817675
9.5;0.8252938025280084;0.978515625;0.9867042436277212;0.5985390841960909;75.12872881430232;1142.670295626692;3.0183298959149676;3.1931720356493356;61.455157109139925;10.778732439160937;10.254418499257662;16.534240025811;11.676060437314591;18.268990471607445;0.41315664813907416;4.591147863603182
9.55;0.8248357434551743;0.978515625;0.9845871166951621;0.6008486948583437;75.05982454250561;1142.5602867186687;3.0183845056331373;3.193957059817062;61.379933736761;10.7769151812472;10.264904867031689;16.563416084639105;11.688859782284151;18.285648157896464;0.4132781373834622;4.592846439021769
9.600000000000001;0.8240950961746564;0.978515625;0.9843934699808524;0.6011854095332749;74.91358418117868;1141.8304611402295;3.0226797495897424;3.199107184879851;61.325505307149996;10.763471735161229;10.273497746564134;16.57810129632313;11.691614663896246;18.294080908193358;0.41355092930448845;4.594051754048207
9.65;0.8236921830208845;0.978515625;0.9842046698525599;0.6050612457239855;74.78020481588537;1141.5936479896352;3.026325241547735;3.203912341790069;61.285245888179595;10.766258450800342;10.278690593501372;16.583117641398488;11.694960644115044;18.296173088471125;0.4136832758157885;4.595309817772067
9.700000000000001;0.8237440422356711;0.978515625;0.9842073091718015;0.6077775268451029;74.68904434631457;1142.2038195417663;3.0288996405300734;3.2084013994671166;61.28356875920833;10.794966421839753;10.2777744864414;16.56298294856672;11.69396611241943;18.28064160563573;0.41361644055328195;4.596661393933616
9.75;0.8243879182716495;0.978515625;0.9837624076448501;0.6114869745778279;75.01912592027232;1145.6162858279852;3.0292714512761982;3.2097128534926473;61.26249675578816;10.788815712223819;10.278644169963941;16.57688544522773;11.718654893582901;18.280218569624587;0.41288727883453497;4.597081117634888
9.8;0.8245135155081348;0.978515625;0.9831915013153283;0.6097728128680908;75.08975208682493;1147.7332434689688;3.030943753562736;3.2135075886277575;61.272447979136366;10.787287057222013;10.284734963757455;16.565123653143818;11.728990605417579;18.261966056651808;0.4123890403904319;4.598388951905277
9.850000000000001;0.8255701077820182;0.9765625;0.9828726045909474;0.6080586511583539;74.92034088275534;1146.6062753015974;3.034254759820161;3.216604973963088;61.25402020245781;10.788897760291544;10.29284159235457;16.55783121132648;11.748579955733035;18.25463036585487;0.41229185701757826;4.600152036743473
9.9;0.8260206628406508;0.9765625;0.982427703063996;0.616836881128185;74.8132842176424;1147.515297696112;3.038114062769875;3.2218131687475124;61.22251633246431;10.79290534467953;10.305269442942441;16.555130188134733;11.758927069715298;18.245670651461538;0.41200642420379274;4.602466990648725
9.950000000000001;0.826374824926011;0.9765625;0.9819828015370445;0.6181006670122411;74.685423175589;1148.0247274459427;3.0407844390343954;3.226621546893602;61.17988420171877;10.798015918450325;10.317041924078742;16.5576596825645;11.767835024570566;18.242558103700933;0.41186284741866663;4.604580733377938
10.0;0.8266901524464343;0.9765625;0.9813488809118188;0.6162617874324785;74.54913191741072;1148.354393224063;3.04337310571717;3.2311757835446553;61.12186035282191;10.802678408197881;10.327773023996068;16.565667769014958;11.778604501419734;18.244948617198485;0.41177095958407284;4.606576617646998
10.05;0.8267356653482444;0.9765625;0.9808065232500222;0.6206282387803533;74.39643018779387;1147.6841408870841;3.0445036792744484;3.234304890705774;61.06929484853281;10.805836461318126;10.337616048463092;16.574580527243615;11.785263247965045;18.248615220913816;0.4117402589679116;4.608416434805151
10.100000000000001;0.8269764970489616;0.9765625;0.980685909093229;0.6186749667080523;74.29213491975585;1147.6439367152243;3.0458945044725807;3.237463036309764;61.02111365820276;10.80802993940034;10.346579697923456;16.58228992657111;11.791216027435626;18.250534713924463;0.4116093916836252;4.610135933301134
10.15;0.8274146740600999;0.9765625;0.980817945038571;0.6172903652118544;74.24830367859029;1148.5774453897095;3.0476686130090833;3.2408532383646884;60.980721371620916;10.809860940713067;10.354497157667682;16.586996882074136;11.797576194601852;18.24891379051269;0.4113236888518495;4.611711378868177
10.200000000000001;0.8277326898451605;0.9765625;0.9808393537998199;0.6068437168724712;74.15677877712903;1149.1087844488584;3.0496280113659946;3.2442138054336245;60.93952010882547;10.811886683829336;10.364176433529051;16.593316877774082;11.805656513417802;18.2489029188369;0.4111386105230966;4.613388969325574
10.25;0.8279160431270759;0.9765625;0.9807258453050717;0.6060426630810625;74.08113886134983;1149.8963405016884;3.0518756952542017;3.2472255680103004;60.91485246789003;10.811201723602148;10.373837495073701;16.590920330960504;11.807899558538567;18.24226781859509;0.4109594788565725;4.615129068380169
10.3;0.8276620114902761;0.9765625;0.9805119270662811;0.6170283998707795;74.03392934405376;1150.4669470913027;3.051804933663222;3.248177605407569;60.89760615777711;10.808612169483682;10.382034276801711;16.586807647818333;11.798666028987705;18.23534319352928;0.4109068284785205;4.6166322100723045
10.350000000000001;0.8272296638836693;0.974609375;0.9807618879645622;0.611751959227063;73.98092028104986;1150.7308572593936;3.0501499544576323;3.2502297116437293;60.761078425644584;10.801404803317881;10.392449651634575;16.647425799443045;11.819738363152894;18.278536931898127;0.41042817689422606;4.618006748142437
10.4;0.8274880251821083;0.974609375;0.9815626313668349;0.5991716676766111;73.86069237690985;1150.7721698427224;3.051765227074736;3.2529414955087605;60.63489893441136;10.795844916098805;10.403098861687365;16.701349541800287;11.845892565117559;18.315451264414275;0.41035321287705395;4.61981691332185
10.450000000000001;0.8276712520275813;0.974609375;0.9823098146839209;0.6039174582277052;73.76683868403121;1150.5204738422476;3.0523660284548586;3.2545988131984793;60.51126761934688;10.790225992978206;10.412548587127738;16.754035991931733;11.872003735855868;18.35216813578714;0.41038557202750364;4.6214961226528635
10.5;0.8277287051395696;0.974609375;0.9828895955693486;0.6041470738143162;73.6549708718729;1149.7560432283988;3.0524725988623036;3.25572682265889;60.395779684349954;10.784212914638193;10.422697225307578;16.80434010175288;11.898903426299158;18.387752805318268;0.4105235519182061;4.623267674486188
10.55;0.8281680845330597;0.974609375;0.9831386878176656;0.6027335919439647;73.68583639231565;1150.366491079017;3.0527129374680926;3.2565990558924542;60.41020831607596;10.790788103623633;10.413905058395237;16.797580572330613;11.899319078525071;18.38611178981519;0.4104227809394512;4.622337028283294
10.600000000000001;0.8288095269704316;0.974609375;0.9831670185331788;0.6002831814964665;73.69364972516979;1151.0830197537985;3.0543874438154;3.2579365162740146;60.4798607524977;10.801159431043;10.403785914814149;16.758820301714863;11.887519864710153;18.359979617071936;0.41031878875882233;4.621419804542769
10.65;0.8291022012530498;0.974609375;0.9834064883323301;0.6030846170974287;73.60515663217114;1150.354609734581;3.058505923303539;3.2581030315042585;60.53299698499473;10.808082436641545;10.39718646754114;16.727987363365727;11.86903207052283;18.341014506052826;0.41052435827057526;4.6210416164189105
10.700000000000001;0.8288087056857001;0.974609375;0.9830103639814646;0.6058860526983908;73.46067186505842;1148.7102909952705;3.0630750222080807;3.2574395766982183;60.555655048581606;10.813186666762618;10.398919289797668;16.711304040169733;11.854710191544228;18.33177911293811;0.41082330845038495;4.621502994791235
10.75;0.8292455421954138;0.974609375;0.9841990570227309;0.5977772697380557;73.47616171806708;1150.5608534416476;3.0690124210216454;3.2620921354775367;60.556969203899435;10.82499395496665;10.39864273662581;16.696697608346774;11.860845362561852;18.321907365295242;0.41022128573270805;4.621264599099408
10.8;0.8293463475544728;0.974609375;0.9822181152797336;0.5998485798073799;73.49314253175001;1150.5022713338165;3.071223789410299;3.2615674451934504;60.581491927216156;10.830297064084892;10.399884134120498;16.6752460301214;11.854653696868057;18.307841116567744;0.41004253955549586;4.621599896596642
10.850000000000001;0.8305917601013404;0.97265625;0.9828201177007703;0.599933193823726;73.4797834235856;1151.0675103279902;3.0731223330268027;3.2592735240509083;60.602003213225366;10.838861158576535;10.407535328204705;16.644844194767405;11.836358748696581;18.285890545031837;0.4100590171633237;4.623156732950017
10.9;0.8310232370496059;0.97265625;0.9824944338702054;0.609227061271687;73.64898296156365;1153.4810001171015;3.069876750040645;3.2526042620838354;60.636982429771614;10.85062892886644;10.417084317186422;16.602021450495805;11.831508478108011;18.252911000860657;0.40983800602171283;4.6251635679678325
10.950000000000001;0.8319376480804648;0.97265625;0.9812505104039841;0.6174193088497432;73.83355558829994;1156.532951900506;3.0718734686160127;3.2540904296139628;60.64087649466218;10.86663905320979;10.419753950611911;16.59030376101919;11.823170404494473;18.240315072639508;0.40918009672718225;4.625782499941221
11.0;0.832709593636806;0.97265625;0.980465706755591;0.6226946663041637;73.95198232415423;1158.0910182310217;3.0725390327851008;3.2540984466337646;60.65507737175098;10.880545613837592;10.421191941050461;16.576451775936643;11.815794474640775;18.229400468206983;0.4087747265346586;4.626041595480758
11.05;0.8334072495764048;0.97265625;0.9809570517390971;0.6299071946982697;74.05716652981309;1159.2965818467549;3.072248875918423;3.253534822362274;60.67758966534104;10.893242796743419;10.42151191533448;16.5600062210493;11.805432091988742;18.21730088061136;0.40845045680148373;4.626129666211468
11.100000000000001;0.8341999515445802;0.97265625;0.9801396964511067;0.6268578946337453;74.16963352677466;1160.8074755594907;3.0730939579240255;3.2539443434498354;60.79581066738308;10.907402749334544;10.42082663453151;16.511674495412155;11.788712112090172;18.178842918152395;0.40804620010250237;4.626134754100102
11.15;0.8351027584790636;0.97265625;0.9811135594562813;0.6187438969388341;74.30050899497814;1162.5989680173102;3.07386761413545;3.254037665722159;61.000140239619206;10.91554154821695;10.419018157600542;16.42917747611205;11.771353126476628;18.11194965619672;0.4075939043882551;4.626077977754886
11.200000000000001;0.8359278475110371;0.97265625;0.9812675290247973;0.6188635549358543;74.39735192306053;1163.9320548544265;3.07395529650679;3.253258885561174;61.228900134323254;10.912489753360408;10.416332048296807;16.336160016709538;11.75228336179081;18.037261345713638;0.40727711241433845;4.625929877459812
11.25;0.8363516173764862;0.97265625;0.9812889377860462;0.6232691524364662;74.32415876759056;1162.3977830986432;3.0741611669563675;3.252773437075842;61.35291065863177;10.91289109047395;10.415465609350134;16.291716245769585;11.737324866089814;18.006243371473023;0.40747373643060336;4.625842724048437
11.3;0.8366721220941523;0.97265625;0.9813103465472951;0.62856872786175;74.22992617281248;1160.2657018587263;3.074122386330713;3.2517694434122215;61.457853923228484;10.91435689224064;10.41560803000769;16.260134828593607;11.726982102945064;17.985356295221447;0.4077592960369172;4.6257716612380895
11.350000000000001;0.8364995997733338;0.970703125;0.9824456507131069;0.6264560520648945;74.04449917696492;1156.5527644320478;3.073828093577382;3.2510157212833515;61.553547446261135;10.913192200412636;10.410512590074084;16.231708033513396;11.71413156671079;17.96852188640026;0.4081453861059684;4.624898655649035
11.4;0.8366548026944801;0.966796875;0.9834553561641304;0.6277974677632978;73.96439349994853;1155.2243615408904;3.0736155855442315;3.252350808982279;61.766637232540646;10.909601840924783;10.395676459850003;16.165920993668326;11.690743521607889;17.91630873011565;0.4079241462050465;4.622483426978929
11.450000000000001;0.8365999626295223;0.96484375;0.9829650187634207;0.6315991182446838;73.9968815730241;1153.8434012664297;3.0693789045943167;3.2510877087412946;61.986820916081655;10.913451444269416;10.38167744372101;16.09890919288649;11.667725954241115;17.865254529496575;0.4078472049084354;4.620213086044551
11.5;0.83621458014919;0.96484375;0.9829119816422516;0.6246921621984014;74.01489232535482;1152.3074799112874;3.0665795164596146;3.247401167730758;62.201010882596464;10.920430648520579;10.370875826968966;16.027613153721557;11.6513950313693;17.812191260616064;0.40784388894496937;4.618444844782786
11.55;0.835537751382815;0.962890625;0.9826296802896717;0.618005348877472;73.97701904688061;1149.045653453833;3.062729554174109;3.2428575605698775;62.41503411063514;10.922009587886341;10.359154875272406;15.94836154363945;11.628562411628963;17.75417407063765;0.40796864055139787;4.616457899663411
11.600000000000001;0.8351517242398596;0.962890625;0.982195246678132;0.6178555603630977;74.01365399062303;1147.999840696203;3.0606329016758886;3.2377115468280553;62.48455376920942;10.929364821270855;10.35219307510674;15.92364359950233;11.606470173766185;17.735858808706507;0.4079696570900095;4.615063907677538
11.65;0.8352491493872382;0.962890625;0.9814602078760372;0.6217686751484883;74.07664481932028;1148.112250161462;3.0588779192006323;3.23488239638263;62.50415958359885;10.92676579600562;10.344278628739136;15.92033047814858;11.587042436936825;17.736381754981956;0.40788346046672025;4.613762519141247
11.700000000000001;0.8352527113358645;0.962890625;0.9813263794550526;0.6137056380747015;74.15085229526579;1148.4475123982868;3.0570978722890514;3.2321433895748517;62.53197747607768;10.923657054649755;10.335191151075122;15.915742939069272;11.568876589156444;17.735794215110797;0.40778252483130023;4.6123336219592925
11.75;0.8352123279877546;0.962890625;0.981152599689465;0.6067625092608584;74.230136052839;1148.828925529989;3.055173115040021;3.2293256700373867;62.563205547189554;10.920233711118014;10.324910868730925;15.91125598394874;11.550793958637307;17.73500690019708;0.40765869532137755;4.610732542295036
11.8;0.8351871732316268;0.962890625;0.9815244341597837;0.6050778455459156;74.3131310236318;1149.321338616435;3.0534184801729767;3.226726130818958;62.588416314300424;10.91769037128782;10.315261825610461;15.908649260890256;11.535622171956428;17.73574383257278;0.40754306891317094;4.609189230027878
11.850000000000001;0.8351437906248969;0.9609375;0.9825151252089119;0.6053292940963384;74.4521908979787;1149.7113943536976;3.04974396076017;3.2213207168137865;62.63618426982672;10.912350674403996;10.305728917102453;15.89916221318555;11.478916567369193;17.730854304902213;0.40743785905031826;4.607772488670074
11.9;0.8352673329922361;0.958984375;0.9815672516822815;0.6047643593379425;74.47864663597441;1149.290359895726;3.049152559729389;3.219252154215489;62.63289310263937;10.911243928046787;10.301591472615854;15.908370544415092;11.469232642187164;17.73890814179972;0.40749712069556293;4.607005963878358
11.950000000000001;0.835007682916759;0.958984375;0.9814159245564524;0.6057654659335432;74.53643755263472;1149.5940118185613;3.0482836535874016;3.2178116803137864;62.654069215147736;10.907948869998386;10.294367791036292;15.907715161965436;11.450567085130245;17.740584024685386;0.4075250125844405;4.605761532164112
12.0;0.834689821711355;0.958984375;0.9816100692047792;0.605994672729419;74.60680134025672;1149.8892600657764;3.0471914130756943;3.2156745524347983;62.674772653633845;10.904627028449534;10.287667861257276;15.906714522190635;11.430993069417735;17.74240556090588;0.4075922033346411;4.604589385101281
12.05;0.8341132002356622;0.958984375;0.9812874380085205;0.6062238795252949;74.63150238569312;1149.6157339951715;3.0455116535572553;3.2124941981877386;62.56626640127402;10.896384141743024;10.28167987428327;15.968533189793778;11.42000958443303;17.796895478409052;0.4078451125978271;4.603512426263025
12.100000000000001;0.8335041371365634;0.955078125;0.9815301821116655;0.6064530863211707;74.67377867903768;1150.3368184145982;3.045420804947427;3.2137462848086513;62.46289132786424;10.889896614896747;10.27183721252982;16.041082388292708;11.411660595753245;17.857749232003865;0.4074930219109562;4.60183753565842
12.15;0.8326905712133087;0.955078125;0.9813110432342476;0.601434109466416;74.65440928568547;1149.9151394226642;3.0442342243743563;3.2104764066585005;62.36922874909798;10.882491921970296;10.26599952088917;16.095946743236436;11.403160311094394;17.90653832643321;0.40774494135989825;4.600691750486344
12.200000000000001;0.8321323981219249;0.955078125;0.9809176049267937;0.603388824912372;74.68386838746338;1150.8825805286663;3.044711529815099;3.2089246878363364;62.30239599588603;10.877547707620032;10.258036040990683;16.136135500452326;11.395744534616359;17.942886850149605;0.4077471078085047;4.599321691705748
12.25;0.8317673307970508;0.955078125;0.9816920031497516;0.6071407067087983;74.66601720515932;1152.0006674297197;3.047476825205816;3.2104543830663945;62.31308021804386;10.867827115316485;10.249850700563616;16.140583375418682;11.397122090707247;17.947329317713113;0.40765629826377636;4.598165717804303
12.3;0.8312062694226622;0.953125;0.9811675317668561;0.6132431970756602;74.75692729502354;1154.23819080572;3.048687427683966;3.2122298784925647;62.461776578834105;10.854508159593719;10.233916807179803;16.090534112766473;11.394753606602812;17.904277018987997;0.4072296192666748;4.595793432525557
12.350000000000001;0.8308642073786512;0.953125;0.9809681442685612;0.603480250702308;74.7549610733434;1155.4183946514172;3.0513772087063296;3.2144164917473272;62.57709824011261;10.84782739346867;10.224868510428873;16.04864064844608;11.397348479529652;17.869556800605523;0.40702569636366653;4.594489344281503
12.4;0.8303613322751792;0.951171875;0.9800266256699184;0.618879763192921;74.81614558284608;1156.9293976500526;3.0533138056000544;3.2145293537901773;62.62864988031912;10.84236981881677;10.22068903726965;16.02695992353048;11.40330082394753;17.849565667149683;0.4068460723665096;4.593929032848185
12.450000000000001;0.8301325128913515;0.951171875;0.9787323198148163;0.6072014944903537;74.84947438221171;1158.5569593149523;3.0561042718636666;3.217309368384725;62.646160905949934;10.840109786278632;10.21342384744605;16.022745948312856;11.405324269726428;17.84519727135166;0.4065529570434551;4.592861461024506
12.5;0.8298155384554183;0.94921875;0.9783793516191797;0.6047202129677949;74.9227578733843;1160.418048053659;3.056393006878463;3.2173850169519103;62.67173707238471;10.835483333508197;10.20566804625858;16.023166587349685;11.412132517091173;17.843339518860404;0.4062664529127501;4.591653714207063
12.55;0.8295006144309379;0.94921875;0.9792358465492711;0.6085159474840534;74.8913476924033;1160.687361292034;3.0570858271240113;3.2191108202865943;62.69200990059497;10.83325341921045;10.198568713804317;16.02315573386174;11.410900306181182;17.843205061721328;0.40619191243947844;4.59038116955526
12.600000000000001;0.829243703846523;0.94921875;0.9800292569048266;0.6087910253268063;74.89839391142768;1161.4024041553866;3.0578854435547385;3.2207669825664977;62.70379600527384;10.832169346395773;10.194009642722433;16.026114792473468;11.411312415275427;17.844393876655204;0.406093460076773;4.589550462480259
12.65;0.8285400229959898;0.94921875;0.9802142267718036;0.6114950155558705;74.86643492865511;1161.5329330508166;3.0588745646286526;3.222446050378539;62.719601444323594;10.831472030117487;10.188866090133043;16.02722582359433;11.403723422521837;17.844662784292556;0.4059890655936903;4.588718878864557
12.700000000000001;0.8273632343923222;0.947265625;0.9794294615440502;0.6031720473630244;74.78974863720478;1161.0441872024755;3.0611654411510143;3.2246185274723294;62.75085071614786;10.8275323709259;10.1786327257295;16.025554036558336;11.401156389356531;17.84493436705674;0.40586919212271777;4.587322622426323
12.75;0.82628603057668;0.947265625;0.9786103291108321;0.592313805355001;74.70716528673876;1159.686376773489;3.0607717430897385;3.2234727767090443;62.790513790875785;10.825131180178142;10.176347427993145;16.015542152428278;11.388052656396534;17.83808553628069;0.4059921507059329;4.587067876629176
12.8;0.825993057583469;0.9453125;0.9777911966776139;0.5956958440425688;74.8906326313234;1162.3349924960057;3.0611237954092387;3.2223580453610015;62.812180981053636;10.826134057040733;10.182495438999181;16.015112092650817;11.384623352604862;17.833559929403357;0.40584802267466985;4.5877063130182325
12.850000000000001;0.8248245132150793;0.9453125;0.9769720642443958;0.5934153757619947;74.99615495743424;1163.1998700566648;3.060265870711656;3.2203757514651765;62.838821941928636;10.825912409917823;10.182684789184146;16.010889431530785;11.366388988387312;17.82773584133615;0.40577121824288054;4.5874998539322025
12.9;0.8244662616904677;0.943359375;0.9761529318111777;0.5895516451806251;75.18166795150375;1163.2189283408104;3.0584033290701673;3.216092596990371;62.83123120861739;10.829920588177417;10.189888594875265;16.009915282451068;11.361754329918618;17.82307487821908;0.40597381923586306;4.588163534530464
12.950000000000001;0.824019530962515;0.943359375;0.9763178395344911;0.5873352335559114;75.39393366093748;1164.9953750228055;3.0586153910298344;3.213234769904572;62.853746958431614;10.829978388612789;10.192887821692258;16.00097631742948;11.351455135576034;17.81328324753384;0.40595759121389496;4.588526182418624
13.0;0.8235463715785201;0.94140625;0.9767224543646682;0.5996936149067471;75.48122707295897;1167.0612553004619;3.061467768520412;3.214985952144098;62.85753649159515;10.829824110352709;10.192695958301766;15.989066787154089;11.348226713948499;17.801227341539352;0.4057496476315359;4.588679412819216
13.05;0.8232380052915476;0.94140625;0.975361354095307;0.5970739878602482;75.56145468679865;1168.2222622708537;3.0625550921060296;3.2143495661195973;62.87748925910762;10.829458284532953;10.193414662614828;15.981633471315906;11.343666420462256;17.79208322559894;0.4055798480051027;4.588674125275962
13.100000000000001;0.8228452668114596;0.94140625;0.974661723282691;0.6031132170132167;75.66708097105398;1169.5498748728323;3.0635373896994973;3.2129466191556477;62.88651428024205;10.829157352626417;10.196191183148251;15.978420987628345;11.343204389485392;17.78537893346256;0.40541362174681783;4.588965306634452
13.15;0.8225011895780434;0.94140625;0.9739620924700749;0.6102575533194163;75.77640375977275;1170.9467829996956;3.064639721033182;3.2115271759642168;62.882642433594704;10.830507654033017;10.201141738267662;15.978595707755401;11.343602312267654;17.780529124806524;0.4052333782520494;4.589583660624743
13.200000000000001;0.8224059636981349;0.94140625;0.9743156590680985;0.607695852829639;75.89719761629331;1172.551778054809;3.065956582209235;3.2105982147489125;62.87091032468248;10.83365420489176;10.208293302859259;15.980717179100205;11.341672472544571;17.77684193068919;0.4050625118478234;4.590519138097411
13.25;0.8223089714842677;0.939453125;0.9760503515429899;0.595467256519707;76.07540874482171;1175.1584414409456;3.0686832149458674;3.2105595682709414;62.86474170569476;10.838800664044909;10.211317453522573;15.967160124026528;11.348249224600085;17.762532695068636;0.4048365271232809;4.591673403572473
13.3;0.8223247639734153;0.93359375;0.9777850440178814;0.5836062854842162;76.18879423550676;1175.4162870220664;3.06637225148386;3.2076847425952275;62.90183631533421;10.831290532524626;10.20821180744305;15.948517630712354;11.334712590599347;17.743979212683186;0.40460940777367294;4.59111686782189
13.350000000000001;0.8224315609823122;0.931640625;0.9768174329755794;0.583490289437286;76.28063786921405;1177.5374862624462;3.069786553681614;3.2100152288980452;62.86183431087719;10.836575974716343;10.21488596653951;15.95861688427932;11.342101118207044;17.749069667022535;0.40433134860026515;4.592169728166315
13.4;0.8225027898691558;0.931640625;0.9753867976602386;0.5884791816535776;76.31009492344049;1178.9062960084282;3.0735419017486607;3.2129816100426094;62.82379984114096;10.84500398858448;10.226172514796268;15.965048938082976;11.33842780129863;17.752541992870974;0.4041331390616668;4.594195782815812
13.450000000000001;0.8223395006193853;0.9296875;0.9726047605880821;0.5880455151200346;76.23525809796571;1178.8467225925426;3.0763084624169266;3.2166144143893978;62.808032569428036;10.847030349227833;10.2263100550199;15.971402007061187;11.346822020814777;17.757739201386784;0.4039312564892901;4.594487484984612
13.5;0.8224365209489922;0.9296875;0.9708954944755162;0.5925303312211252;76.1692494517286;1178.863585437759;3.078807435554327;3.218922408061855;62.794942699598046;10.851690026168775;10.229617508189621;15.974252491090676;11.354650857942632;17.760694913846542;0.4037617677617241;4.595347357479648
13.55;0.8223848872467188;0.9296875;0.9713273386542651;0.5879542086268588;76.14051701112227;1179.7483733688655;3.083106439964596;3.224758085180682;62.68920348141251;10.855595715811862;10.229639737727313;16.02554283814817;11.366940483397082;17.802925490077186;0.4035887268400053;4.595697390640492
13.600000000000001;0.822167784170857;0.9296875;0.9722429181177025;0.5898750598941387;76.14516628783826;1181.0018619441203;3.0880001332955462;3.2328198822280734;62.50879330650631;10.8600394551861;10.229146273349217;16.114452028167886;11.378626102967953;17.875550166823338;0.40345175980168996;4.595965150362392
13.65;0.8221867538548673;0.9296875;0.9735409647834555;0.5918954477213819;76.15964558337764;1182.0901065276419;3.0900530677872187;3.2354535694463324;62.497977614772864;10.865961625026618;10.230263518491151;16.11472666318272;11.401253908841971;17.877224069565372;0.4032942904093928;4.596434093062158
13.700000000000001;0.822237364113172;0.9296875;0.9745228047273609;0.5938660672686434;76.1748048501955;1183.0688356095288;3.0924788695520506;3.2378844483656195;62.48822458216972;10.872622310749668;10.23122030873317;16.114549556091994;11.42275551304286;17.87916356695024;0.40317430120964654;4.596871695349932
13.75;0.8221120685165803;0.9296875;0.9755046446712661;0.5958366868159051;76.19717407458718;1184.0112313645602;3.094784849090436;3.2401173311612923;62.48006567049702;10.879670983575146;10.236515310536452;16.116313229682866;11.445838746754168;17.88184097832899;0.40313831792051114;4.5978386158147195
13.8;0.8219392178594279;0.9296875;0.9748154759618608;0.591242799597492;76.24086567715449;1185.4578810406572;3.09777533688663;3.2432109983595154;62.474120832008246;10.886297993322552;10.24179754434554;16.118089011686564;11.468693757336021;17.88397658314589;0.403031341919677;4.598813920291027
13.850000000000001;0.821789877243209;0.9296875;0.9764168769920203;0.5994827660794164;76.2926758318985;1187.1915501001772;3.101246680138154;3.2469718232521525;62.46630861980645;10.893513072682929;10.248069298989682;16.119980328128207;11.490888536781203;17.885408373921347;0.40287281704587014;4.5999302768978945
13.9;0.8218953330141197;0.927734375;0.9775982780948931;0.6079051505415856;76.27659234758826;1188.0706662517705;3.1052940351670166;3.2498243819409116;62.46059192719602;10.899450856210173;10.255580415051037;16.117446607897765;11.498014418630936;17.88306311262731;0.4027300240436266;4.601372313202642
13.950000000000001;0.8220122227102872;0.927734375;0.9778750020524742;0.6045616760704657;76.27340783370906;1189.861511706764;3.110503737815383;3.254977986363927;62.446032344857805;10.908166126949713;10.261337418241924;16.119847678470002;11.518568299540537;17.885284991342484;0.40250138290244836;4.602318079960927
14.0;0.8220885284757278;0.927734375;0.9787665236937387;0.6056897845522129;76.30403778971353;1191.546222109893;3.11489413980581;3.2590778030285277;62.42790156789406;10.9162543530234;10.26653747364718;16.12191110504354;11.535659640938514;17.887261760901204;0.40230518276295135;4.603212745763462
14.05;0.822077497050503;0.927734375;0.9799146861128833;0.6048814741063311;76.31554272729932;1193.0455495049011;3.119084376516778;3.263341375399807;62.42106514735681;10.922293614539832;10.26959451294263;16.120285725176686;11.55391841622471;17.88694590509573;0.4021113676523708;4.603741604561767
14.100000000000001;0.8220464168172259;0.927734375;0.9809345281430879;0.6064995153555861;76.29103126764505;1194.2208378973044;3.123169983339541;3.267849622889304;62.423989461788906;10.9274540422007;10.271746697038576;16.114977206767787;11.573557858996798;17.884145977106883;0.40194113503903717;4.604091568087446
14.15;0.8221623353175164;0.927734375;0.9815570782222589;0.6099634818446296;76.29359581190882;1195.7046703091783;3.1268024467129947;3.271807169231821;62.421940207063784;10.93296364373378;10.274874698315688;16.110178441131094;11.595170650886226;17.881524635412894;0.40177892629542206;4.604587247371843
14.200000000000001;0.8222704924649729;0.927734375;0.9781755577657637;0.6026175859712639;76.32363727420449;1197.5346815929806;3.130133587202993;3.2752911642187357;62.41209842647324;10.938987692138843;10.279286042849506;16.10758494814486;11.618151352990854;17.880094001885404;0.4015983864717432;4.6052868307409485
14.25;0.8225337515311535;0.927734375;0.9782099500298501;0.5863455413669723;76.41283916704754;1199.9245403187333;3.1327076889544725;3.27762763179231;62.40511211371201;10.943532486726047;10.282819505618004;16.104636521227157;11.639145091689272;17.877982980892718;0.40135475962720263;4.605869832705806
14.3;0.8227731878795136;0.927734375;0.9788372750217813;0.5840414489167971;76.476432834669;1201.9197694682448;3.1354410328627886;3.2795854432588674;62.398007133914994;10.948232517752855;10.286946405988608;16.102002775900065;11.65500312706693;17.875820556431776;0.4011142318460754;4.606564620801578
14.350000000000001;0.8228940267307799;0.927734375;0.9774700604292558;0.5866756337151333;76.49187944504334;1203.4349416626833;3.1383056328628447;3.281434679940653;62.39156259182219;10.95237650641965;10.291481039393855;16.09932724202499;11.66335470835653;17.874364284265255;0.4009597774066414;4.607303003902426
14.4;0.8210049535481372;0.92578125;0.9772348946504198;0.5808981225942409;75.31891008541864;1188.126710405593;3.1381490005243364;3.282494050577063;62.44213160471273;10.924688644702615;10.294264739551702;16.093420729260473;11.655046448624272;17.881154507947876;0.40278274791393853;4.607775855676916
14.450000000000001;0.820786873085781;0.92578125;0.9769997288715838;0.5809938190099881;75.18461084537918;1183.6755722669843;3.138328691570642;3.2779494187257723;62.42603736342892;10.936050501369264;10.31282450970928;16.09983773234156;11.656541639015998;17.887695768477194;0.4031370620680164;4.6102123903406795
14.5;0.8212246492492068;0.921875;0.9761143308034318;0.5913195246338183;75.39200532466317;1183.659952364314;3.137401451924434;3.2730097762836046;62.5851146431601;10.943172180536722;10.32204604544874;16.01013230225698;11.63627103060625;17.819257497539766;0.40293537710408844;4.611267322048482
14.55;0.8206357021755631;0.919921875;0.9710517483144903;0.5807919005552965;75.1262463236659;1179.6487188866213;3.1298257326209695;3.2670646508299814;62.833507657297865;10.937622254669895;10.319152251843729;15.896803581020096;11.471461041965936;17.72880051957914;0.40324600143151346;4.610627161065083
14.600000000000001;0.818605568689345;0.91796875;0.97392520405076;0.5858251910243345;74.51423298995348;1176.5550587947007;3.142041408449374;3.277498709628155;62.84989371537623;10.958034553420209;10.32295072745867;15.878416253779887;11.52384474221743;17.721753200360816;0.40358438113377854;4.611114969805585
14.65;0.8192548418497893;0.916015625;0.9728306406744242;0.5856272539901624;74.61543496638991;1175.7000609132645;3.1368306684663;3.271155305254392;62.746751328693705;10.9741060501516;10.35174910228556;15.961405999867317;11.614728155277847;17.776119754352386;0.40374145535987077;4.612962924154065
14.700000000000001;0.8197050325722846;0.912109375;0.9717360772980883;0.5940409259310169;74.57583665404455;1177.895262987214;3.136421188474215;3.2715551863407963;62.769930954726654;10.971147673618901;10.344415509843994;15.912678527086696;11.587341566787629;17.75275162096109;0.4037547699412786;4.613288484436274
14.75;0.8192754136142448;0.912109375;0.9721886187791839;0.6009919690933443;74.54175569299844;1177.586428097775;3.136801471370103;3.2715798608558386;62.77543370754873;10.971523003527256;10.346030984888865;15.903076356519556;11.607041845466997;17.749351320444998;0.40394896805219;4.613449121407636
14.8;0.8189529480360838;0.91015625;0.9732336444514154;0.6021517667229381;74.59070898535936;1178.3293882664639;3.1383102134354135;3.271419424411972;62.7570585003852;10.9719097536517;10.348477687680823;15.898231985540113;11.62142718227077;17.750325442974706;0.4041646058914779;4.613988986519948
14.850000000000001;0.8184488049782144;0.90625;0.9742786701236468;0.6048696438743624;74.4056807134205;1176.5062504573548;3.1391445738819783;3.2747724057598777;62.799468416732935;10.967637788023792;10.34130161762986;15.882519398710606;11.632577730512162;17.74150199061013;0.40422918741031544;4.612998135515238
14.9;0.8187076319148989;0.90234375;0.9748832368620601;0.6035124434183703;74.51762435662648;1178.8922761074336;3.142249225057752;3.276122811819767;62.839263874655366;10.961862540497425;10.341603715673243;15.875955155574031;11.647626428504555;17.729404554861947;0.40354147925995015;4.613291372504512
14.950000000000001;0.8181561980259516;0.896484375;0.9748844408214508;0.602155242962378;73.97036650274926;1172.9369348080786;3.145151975020465;3.282174587749349;62.86127083071065;10.958782124214132;10.329253700050659;15.873478106889982;11.650598833975339;17.734575433459188;0.40360615590794285;4.611316240415765
15.0;0.8180702807498826;0.892578125;0.977413747140341;0.6007980425063858;73.89566765615596;1172.359684033167;3.1472403334345547;3.283914043017621;62.87383157134802;10.953556265187405;10.327582252613142;15.863913445117229;11.656362004148155;17.725738593448884;0.4034501502728939;4.6113345644612815
15.05;0.8182039194920818;0.892578125;0.9765193845544534;0.5976065142442191;73.95274512315439;1174.7563048324303;3.150525179623078;3.287389374516623;62.938078578669185;10.94253724015052;10.320949258681285;15.828437988031919;11.658852680449291;17.696172510009127;0.40305299867853295;4.610906756362117
15.100000000000001;0.8180305834367221;0.88671875;0.9759976565837851;0.599153458074241;74.09283019845383;1178.262753554346;3.149259986724876;3.2921219467356315;63.00031885082577;10.927637092303973;10.310985493715085;15.797107541609009;11.628993703491219;17.66575247091656;0.402513579291897;4.60968536956867
15.15;0.8182903159332751;0.88671875;0.9759414215450766;0.608468267372015;74.17518925361509;1180.6363298401889;3.151632186980705;3.2953748839893473;63.06573050196051;10.917011012810084;10.303944253059779;15.765122415180583;11.628164204388565;17.637732978896043;0.40205054297973397;4.609077510751446
15.200000000000001;0.8186861092150752;0.884765625;0.9749542006424486;0.6032948344946045;74.27196824879432;1182.934422266954;3.1529961215250237;3.2991292666217813;63.11629818751228;10.90992359333334;10.297269596842247;15.749240595459296;11.621004152118294;17.620279754270044;0.4015399788706649;4.6081716956127226
15.25;0.818768334175157;0.884765625;0.973903030157086;0.6076000156127433;74.29526001864956;1184.2086635244375;3.15498188428402;3.301546246293355;63.14548162486634;10.907485381495167;10.295852768063702;15.734693790798989;11.634502284538527;17.605870828551414;0.40128619129425336;4.608068239014589
15.3;0.818615745107622;0.880859375;0.973776481520328;0.602102372496379;74.40254784418183;1185.643123685311;3.1516573552433425;3.3036121397706757;63.23038976648555;10.894038518117382;10.278278696663603;15.710062607075688;11.636120397399456;17.585329354985237;0.4009850125226192;4.6052229509664215
15.350000000000001;0.8182785996238108;0.87890625;0.9759859920383662;0.5912976393144403;74.42332791347874;1187.4568289563929;3.1552518956717597;3.306357265481306;63.241044995263145;10.895593723644152;10.281717739433281;15.706714262668568;11.629145353114431;17.58030880243178;0.40089986474441075;4.605908824211056
15.4;0.8177287033010012;0.876953125;0.9771462063883389;0.5922178152211776;74.58164305781578;1190.1680250000861;3.1550992998711638;3.307918708025588;63.27669243128034;10.888615631817785;10.273092088650946;15.691223472260402;11.617227463033785;17.566119351682833;0.4005804655066184;4.604303064194014
15.450000000000001;0.8175997379852133;0.876953125;0.9771971036929156;0.5918052385924153;74.69374399665023;1192.1741555716285;3.154762642776592;3.3089557337259805;63.339740040282074;10.878394707127356;10.264398226340765;15.66569978966781;11.626595910425975;17.544370455936576;0.4003673011154224;4.6030117387193945
15.5;0.8174131697040524;0.876953125;0.9768377130720834;0.5956896267790417;74.80502455926604;1194.2588896891898;3.154625187395374;3.3098483585277725;63.39754975015458;10.869480051122244;10.257242285543557;15.641715807559054;11.637430193161578;17.523549527785224;0.40018166111550807;4.60194814166264
15.55;0.8171817990698295;0.873046875;0.9732010756929728;0.5927059584997333;74.75895653154011;1192.7941884438646;3.1537004005183276;3.308829296447958;63.41750399203728;10.865879352230849;10.255235774387513;15.624114194936626;11.645081203007162;17.51228168232096;0.4002625671553679;4.601615069324642
15.600000000000001;0.8158683757071344;0.86328125;0.9739154910047861;0.5896935867944827;74.69504476258172;1189.8113611456854;3.1488297831261276;3.30378913448536;63.449037313893946;10.859299424330441;10.255365175753044;15.600774075131358;11.629584839715127;17.49880056451681;0.4007489715264405;4.601895635617944
15.65;0.8155860883048374;0.859375;0.9746299063165995;0.5862087597420675;74.75770317402419;1189.6948339112555;3.148268876905144;3.300331134947312;63.464599195673955;10.859513766544945;10.263453439937622;15.591897412701796;11.603939903068985;17.48896070956527;0.4009194694878157;4.603104363613542
15.700000000000001;0.8153786019397495;0.857421875;0.9754001505887551;0.5824016453914798;74.73354925083088;1190.0890377080723;3.1496044340590124;3.300647432971864;63.46573327486529;10.85840284169525;10.264174039935895;15.583271765295226;11.613368416561102;17.482613822489245;0.40100447692160485;4.603143678449973
15.75;0.8146530974285006;0.8515625;0.9759321795403975;0.5804400356665027;74.67351383395382;1187.907363861255;3.1473167906366606;3.293843414112842;63.451393488385996;10.85497012698453;10.268119447491838;15.581808569132615;11.628507730005998;17.485600379520196;0.4016947749087983;4.603630667740924
15.8;0.8152362176467141;0.845703125;0.9767463934600672;0.5790940980492576;74.40500488743731;1185.5962520790101;3.1482484188239486;3.2970460383736064;63.67770493473565;10.86477914512438;10.24212942658514;15.489385124334163;11.616015149662363;17.408913302843835;0.40156752952002445;4.600681193115891
15.850000000000001;0.81441047861094;0.845703125;0.9751416246179113;0.5777256347545183;74.28333741693787;1183.8337466521375;3.1472049717902686;3.2951501206216336;63.644839246687795;10.85718568183554;10.243699679073375;15.506166319425468;11.633602943941954;17.419618512237474;0.4019095373551046;4.6004644792321425
15.9;0.8144566514458363;0.83984375;0.9739625881054267;0.5738725255469892;74.21439500024202;1182.8643035887833;3.142453191742343;3.2946746490561556;63.59036603585672;10.85048617337702;10.241164382755292;15.540454266136953;11.647904089038358;17.446316189366108;0.4021707784690088;4.599297438493454
15.950000000000001;0.8162255727591101;0.833984375;0.9776143743878296;0.5843149358750459;74.33145140972438;1185.2659940956992;3.1460451530973685;3.295692185984682;63.622662646998215;10.886547026064415;10.261301963202078;15.471963482854893;11.686197119255986;17.395607921279737;0.40187250768351107;4.603673966894869
16.0;0.8146304993888799;0.828125;0.9761632801555591;0.5736540333865416;73.96888725490582;1181.1746589907623;3.1473437680114236;3.299258107165054;63.60417959481128;10.89105946697739;10.257971727305472;15.472950524346576;11.725379170666189;17.39819179350977;0.40214469729115454;4.602490265353516
16.05;0.8127346430914867;0.826171875;0.9743156537067161;0.568563899245083;73.6885709142507;1177.2182155190665;3.1402180426615933;3.2956510687825378;63.63226133330789;10.891951590275857;10.258647801144305;15.466168923618476;11.723411525792555;17.39578509826006;0.40308716558541374;4.6020135658221
16.1;0.8123647650371008;0.82421875;0.9742530041402826;0.5627431337896405;73.63794953921196;1176.2492996063502;3.1395350073575496;3.2955583838463536;63.61416027200135;10.894722733867804;10.258402753790037;15.462599557385635;11.747081901504549;17.397054981679787;0.40338171162570013;4.602039699457975
16.150000000000002;0.8112222278817596;0.8203125;0.9722245821111767;0.569582432018565;73.68134873473043;1176.4929071639804;3.138536513540301;3.297406522249011;63.58050478677361;10.900070900229617;10.256604486662578;15.476087836706045;11.80260306911732;17.40750101381328;0.40325771686843953;4.601586330038606
16.2;0.8122424916815142;0.81640625;0.9721956081586346;0.5760282320381869;73.92804088367745;1178.3718996426337;3.1349891882083347;3.2953063119428236;63.59297987451724;10.89702945769142;10.2569276554472;15.46958157755551;11.839603983910484;17.404008607831308;0.4033830565850712;4.602276404754124
16.25;0.8115285069366495;0.81640625;0.9715256584603948;0.5749047310732998;74.0642300153524;1179.3174544749672;3.132827898966592;3.2933263258856176;63.57837976069576;10.899691785579556;10.256987601009737;15.468784424437382;11.871801886632385;17.40546714907077;0.40343797075076926;4.602330913370799
16.3;0.8112361247989573;0.80859375;0.969464159331836;0.5748023986816309;74.03868064976456;1174.5792988143485;3.1261579698272732;3.2819509038564916;63.55659782646637;10.903975947099152;10.266181838559922;15.466321994215518;11.858405762673799;17.412648665102388;0.4042754656993541;4.603832675672403
16.35;0.8104812756986012;0.80078125;0.9682971464309059;0.5746616353480611;74.24087388687104;1176.7425334411387;3.1251132970406124;3.2825042726702924;63.54783231829876;10.900251253721292;10.253256076513727;15.457910957474244;11.810492269405614;17.40404399861724;0.4039008541342063;4.602224512535262
16.400000000000002;0.8090128575933349;0.796875;0.9678282634969808;0.5651278335314291;74.43022101625604;1178.2003493528732;3.122441626895094;3.279798562031942;63.51606867323297;10.904162569776611;10.25810663196031;15.464841809195002;11.804476551754506;17.404927243654726;0.4038931358062073;4.603081543825968
16.45;0.8080465744796399;0.796875;0.9675930977181448;0.5637990053305018;74.44196172795164;1177.7838049471602;3.121162410629729;3.27817272688724;63.500065795656795;10.908647707775293;10.261273577966652;15.46779581142119;11.823521238438671;17.40807760407572;0.4040481629037738;4.603521584255474
16.5;0.8071282099572711;0.794921875;0.968407978426739;0.5659755439293654;74.55490662142691;1178.90624875759;3.119028254835335;3.2772247831489065;63.53706474405826;10.90570004510974;10.260840633404655;15.453591142300459;11.813905054093327;17.39536205066343;0.4038715823984328;4.60360700624818
16.55;0.8067785641060249;0.787109375;0.9679748468168559;0.5804661383242085;74.70700681156421;1177.5201556639365;3.112630104354848;3.266070467171889;63.456883247167134;10.915627972076312;10.269923123860558;15.465596932604825;11.850674328344594;17.40011202139899;0.4044737706915384;4.606801784459416
16.6;0.8060078805243878;0.783203125;0.9683057357897578;0.5639304841115029;74.70748965711716;1174.5223470656051;3.1066504115319424;3.2592427741183605;63.41179117106459;10.922581850408868;10.278904960051927;15.468403763810016;11.845985385638537;17.40059950742967;0.4049358740779207;4.6092742584200135
16.650000000000002;0.8058943208088145;0.783203125;0.9686366247626597;0.588142380118768;74.69419738185148;1173.3637102574464;3.104713815052948;3.258232971476487;63.39412373957218;10.925450412434952;10.281960638990405;15.473686336559375;11.811668459729928;17.405474970222077;0.4050644969115193;4.609431566251072
16.7;0.8059551172516501;0.783203125;0.967979464172896;0.5885735131264475;74.67982172373272;1172.2129323810566;3.1027545779267136;3.256964731064097;63.38078426441837;10.928041031359466;10.284773688657168;15.476709363553889;11.776829318308867;17.40863774350911;0.40520310803903015;4.609594175150286
16.75;0.8052909112294215;0.78125;0.966930335536436;0.5854631272665558;74.72701046630094;1172.75266133838;3.1023326543116734;3.2570486717137412;63.384182886417;10.927056016505043;10.285629579817703;15.475060124809822;11.80444607732313;17.4094075839873;0.4053458095561768;4.609421894833888
16.8;0.8048352500418681;0.779296875;0.9663828558771073;0.5780114922860218;74.4685981415158;1170.8978780366306;3.105099325671436;3.2595538856882063;63.32308940301063;10.936377526726305;10.295751423636519;15.48505910207551;11.827228412564985;17.41911548945143;0.4056779751410519;4.610596052983185
16.85;0.8052613323694447;0.775390625;0.9670011827804257;0.5736217301983988;73.90057079033676;1160.4623512520334;3.1015340101814552;3.2601953446879888;63.35373347872665;10.9341790287659;10.29141520272053;15.467208481233937;11.793131655144434;17.409432178164874;0.4061708542956888;4.609643296882928
16.900000000000002;0.8046594767678381;0.771484375;0.9677895456200813;0.5726183980783142;73.98657477596868;1161.117093837378;3.1016966270233777;3.2559989226788812;63.284997221061644;10.944259723421881;10.306570077688628;15.484127757038719;11.80471051676155;17.421747743206403;0.40632976612349153;4.611711764172765
16.95;0.804033250128544;0.76953125;0.9690670494860716;0.5693179956149645;73.95725238855952;1159.7614099395046;3.10273543022357;3.2544761025253877;63.30733322056185;10.942201226496188;10.312865507165924;15.469345149905168;11.798786656153414;17.410503481154628;0.4065085654372779;4.612721312488769
17.0;0.8037296787996079;0.76953125;0.970274635491926;0.572854874815246;73.90521765452797;1159.0051907105403;3.1039962271803287;3.2526140893466895;63.32658555452687;10.93744616600885;10.317266819065992;15.44166155938087;11.781431704832846;17.387905039708123;0.40663751577673535;4.613726867814408
17.05;0.8038801305477166;0.765625;0.9700410369386986;0.5681906504884662;74.05313061780299;1161.201974800321;3.1027669128791917;3.25652336435025;63.37118816229567;10.922698423306567;10.307844270264745;15.414568590185826;11.78728053965376;17.363908870554948;0.40590222603031917;4.612578698988379
17.1;0.803615060488869;0.7578125;0.9700928172970174;0.5668684205179488;74.17425409281765;1160.3578375131683;3.0973654183533426;3.2508047023934927;63.48085689676537;10.903818403433176;10.294815873893473;15.378525280508784;11.747276670194307;17.32901880413716;0.405440635808342;4.610666700292175
17.150000000000002;0.803245367014913;0.751953125;0.9673541804982488;0.5657878958585343;74.16047078238948;1161.8456803597558;3.099694895313589;3.2533826347223793;63.48863773555081;10.897603148064178;10.272206759273638;15.387637754976359;11.760893309731644;17.34385610506345;0.4054902788940606;4.606863712056156
17.2;0.8058451819349933;0.73828125;0.9700368119238701;0.5669796422646427;74.69476028166032;1171.012392746656;3.0873321246124323;3.249724546446346;63.466888932304876;10.893008256347548;10.26246444741865;15.39231525363809;11.745000050462105;17.334125327674776;0.40354466504956954;4.605401255742243
17.25;0.8046660521527215;0.732421875;0.9650676008313912;0.5597264602198337;74.53345690756939;1169.5279515275552;3.090060084828551;3.250749299456831;63.52192989576037;10.882744905019743;10.260985979321548;15.374525173755474;11.763925953706499;17.323308821162613;0.4038174959004694;4.605293150308565
17.3;0.8059750027498823;0.7265625;0.9662555268172759;0.5562107236100517;74.85726526446999;1175.694923407883;3.0929696667652467;3.2491134179991294;63.74719732271452;10.902734537515558;10.258516673389988;15.26408602649345;11.778516007875018;17.235462585903267;0.40284772892968895;4.60594677920644
17.35;0.8056488180694734;0.724609375;0.9636228774979416;0.563460559366312;74.88106082057206;1174.7059878319412;3.0895310377983454;3.245113349637528;63.79551130135675;10.894181361821374;10.258836011966517;15.241058645196084;11.757708572492351;17.22161829904973;0.403148454088479;4.605508726923156
17.400000000000002;0.8073252788005746;0.71484375;0.9667432506767257;0.5808520427434631;75.13308551694537;1178.015931769378;3.089642598834026;3.2503439455021295;63.88861131350331;10.880286820487061;10.243481882803703;15.20349730190453;11.734586553100597;17.1887538454006;0.4027245286847545;4.603693151343709
17.45;0.8068882366568456;0.712890625;0.9684645004038319;0.5867555050675008;75.24703202437752;1179.2226401967557;3.0890211057716854;3.2439201162841504;63.88489678691861;10.886542761519316;10.259356966197188;15.188196935295123;11.737572165076465;17.172260405484554;0.4026323356215788;4.606004685658233
17.5;0.8078931518557921;0.69921875;0.9717899303717484;0.5902662097245153;75.10899406296438;1179.2475764202422;3.0917025624781176;3.258539853869455;63.854337878235015;10.883545785733423;10.243694234241481;15.206485508509257;11.788203204277332;17.187130344957335;0.4022703062398254;4.603056016252375
17.55;0.8070251782474068;0.6953125;0.9696206206797724;0.5875923156706904;75.14234966800721;1179.2554572473446;3.0875719295937176;3.259079979412217;63.95630850898614;10.86938374751658;10.225676222506948;15.183852794590727;11.789170743685748;17.175019866994784;0.4021620145430685;4.599572413573725
17.6;0.8063914350924285;0.693359375;0.9695611647877584;0.5862243183816107;75.03665813260781;1178.3215551769583;3.0876458570988254;3.2640220074602335;63.96248362037726;10.874496972198942;10.228529465644565;15.19361595726172;11.76553231534009;17.182220311564627;0.40210701034398827;4.599476885928006
17.650000000000002;0.8051993250496693;0.69140625;0.9695017088957445;0.5815368105840995;75.02425937991649;1179.0734350272132;3.0918722197675432;3.2656309007889543;63.86067465870508;10.895222434277844;10.24347176055475;15.23645869596315;11.790974445037728;17.21428085702732;0.4021129191963251;4.601160151640593
17.7;0.8060654447562928;0.67578125;0.9689987987199798;0.591055811893594;74.15057013190268;1171.486648930453;3.0973387613970833;3.2760601883511837;63.90712362661688;10.882395352536346;10.217564145287835;15.24722095365907;11.789142963509905;17.239506808356385;0.40248136302357274;4.595729620128028
17.75;0.8070340057517023;0.673828125;0.969048797525695;0.6107418983760642;74.17845366892895;1171.4462132520694;3.092998514639989;3.2756234507448063;63.933373673531456;10.880207712374649;10.22290493736554;15.232545229913342;11.769952478409454;17.22686185915668;0.40257527021010264;4.596281121805988
17.8;0.8071529475935066;0.671875;0.9676780633780389;0.6092167521995542;74.248801826497;1172.5803427069281;3.088632334914613;3.2737476367191367;63.93271353967052;10.88084694240776;10.230567090646806;15.231184090575919;11.769863845528317;17.219774092078755;0.402426439840094;4.597212133129389
17.85;0.8067869422426717;0.666015625;0.9663538942948416;0.5946887112000212;73.83993930056464;1167.2955053011754;3.091809384920104;3.2788091775488235;63.88535936237517;10.886841783375985;10.235638216359943;15.249731540289051;11.772863907986794;17.23654777532766;0.40279915311735154;4.597514213376984
17.900000000000002;0.8066321009108696;0.6640625;0.9666915760220887;0.5916073591395954;73.81974591300279;1168.2189402062015;3.095793609354357;3.282706850641728;63.83986035866404;10.896356228241318;10.244659261220628;15.259220461059142;11.777890868189987;17.238730947024834;0.4024722362867775;4.59866119206767
17.95;0.805852955403525;0.658203125;0.9690749789961969;0.5830826207405987;73.54794964764613;1164.1116911696215;3.0974125036140463;3.286381520294301;63.785349466411546;10.902440713718821;10.255398832191094;15.269271819874577;11.777278042161736;17.249443453240293;0.40273269920157145;4.5995166740098306
18.0;0.806618159362303;0.642578125;0.9673669394765827;0.5898054444374248;72.74836292464677;1155.3302258452786;3.099625564253373;3.295230566988853;63.70765587003223;10.912458887570557;10.25092029921975;15.30198495287374;11.741632739799059;17.285526140053438;0.40351778491906726;4.5976084806461115
18.05;0.8059972902455627;0.6328125;0.9677046212038296;0.5881323943611022;72.59317081900612;1154.499278615773;3.1012235460784314;3.303858336521492;63.662784251074015;10.918091754937505;10.23625300106299;15.325955410739105;11.76460356881773;17.304382059649157;0.40313668270844333;4.594135236235678
18.1;0.8058613835126085;0.630859375;0.9682447521017842;0.5951960529782518;72.83561727849082;1156.1821493999523;3.0986492003250197;3.300832699259021;63.64171355913313;10.919313692790197;10.24650716452644;15.3238401782077;11.758781205016193;17.29760160724996;0.40296182010832576;4.595844592795616
18.150000000000002;0.8056518580620177;0.62890625;0.9683799846583236;0.5951918812017889;73.20847791422439;1160.0953534946846;3.0943404259396656;3.297219052141166;63.62124253427085;10.917696217912095;10.256565040109784;15.333642168652075;11.749995024093504;17.298492009025168;0.40249093090252536;4.59714357521846
18.2;0.805699125136895;0.625;0.9687176663855707;0.5957070547918577;73.63539797217462;1164.4224090438486;3.0896265293554164;3.2943581855960686;63.60295438930126;10.909702992152665;10.244452297771037;15.342762231046695;11.764734788040496;17.303051458098487;0.40174751120278945;4.594594260752225
18.25;0.8056526315618351;0.62109375;0.9690553481128177;0.5938099101807115;73.92051394576474;1165.18572113582;3.0831337734857134;3.2862085567581936;63.653506630613116;10.890233237516586;10.239994743025568;15.328678148478943;11.751275950069134;17.29950926606814;0.4019565840696193;4.593532388271812
18.3;0.8036241051997541;0.61328125;0.9671377829092339;0.5976222454571385;72.84696015868163;1157.9115205550831;3.094377396190336;3.298502330294146;63.582747338994814;10.888956665688468;10.239095899852884;15.346512468104983;11.732768406771909;17.319914192736892;0.4025086063380897;4.593713544748251
18.35;0.8031113856150764;0.61328125;0.9668610406110963;0.5902483206402768;72.81983779599389;1158.52258381464;3.095181953184184;3.3000161812633726;63.568288874349044;10.88434561269087;10.237840260932828;15.34834924706928;11.736631071576301;17.318126475210708;0.4021946241394561;4.593982939894587
18.400000000000002;0.8031347994333005;0.607421875;0.9584216323435418;0.5880233701783052;72.63507007940326;1156.8347648496488;3.094051202225111;3.306345292657501;63.57282125684664;10.873982101591883;10.209713375268757;15.34988776599298;11.758540272691773;17.328932368583498;0.40205184747762457;4.5903466666940025
18.45;0.8014743982138705;0.6015625;0.9598130439929615;0.5956178603383746;72.229859443835;1151.9583101148612;3.096572277143585;3.3111887735406946;63.567038631509796;10.869915333947604;10.205556999096265;15.368987227979295;11.740541553223881;17.35182485674145;0.4027067904416032;4.590018857616441
18.5;0.799785801570095;0.58984375;0.9584732699311488;0.5989669414444374;71.80992625329935;1144.5780282541652;3.0910741261148558;3.310920618768491;63.66848960896818;10.840347510804634;10.164803340153188;15.3455354952983;11.708276317272608;17.35161981363677;0.4031568215801876;4.583415727209225
18.55;0.8013415863403704;0.578125;0.960284405381144;0.603270614115229;71.24548974970952;1138.2234582786352;3.0950714639464234;3.32111485600352;63.58662487298282;10.841466704613987;10.137173119891159;15.391613699134501;11.68129345906237;17.40041723915573;0.40340207957650337;4.5798278419686795
18.6;0.8003474901765131;0.5625;0.9554249138307886;0.5989495646772536;70.52307209358673;1133.4810185119168;3.1084159721237494;3.3371136551907603;63.3040022768878;10.875709889248675;10.130350374703184;15.521403170845295;11.729806075798907;17.522209474051156;0.4038704372161361;4.578537082307621
18.650000000000002;0.8005829000472351;0.556640625;0.9543673019787233;0.5939398014967496;70.6345831420692;1133.4663770426935;3.103491021094225;3.3360322923720633;63.246848299970445;10.873638266352357;10.116212228980089;15.549942554107815;11.693119085804788;17.548986305810537;0.4034695771915438;4.576855105269312
18.7;0.800310985999238;0.548828125;0.9545830124299289;0.5996719754589246;70.47830186390291;1131.2502863996572;3.103863928127411;3.3451799740483823;63.11886949322133;10.877016678638148;10.10682653321672;15.60656254989487;11.709922016384564;17.60608261275309;0.4037635845944708;4.575750414403773
18.75;0.7994361449827662;0.548828125;0.9547987228811345;0.5941216746259923;70.43412382655433;1131.297699707383;3.1053181520540014;3.350588350657082;63.03757124732219;10.88261986595333;10.101266211510456;15.647965229541551;11.72824728875847;17.64204105304054;0.40360308271404144;4.575134668856514
18.8;0.7987897327266092;0.548828125;0.9554766306826017;0.5885713737930596;70.40416795429753;1131.6883988828906;3.1071855221528546;3.356276637872699;62.98665117969257;10.88715211906824;10.095427268280071;15.67515194293256;11.745116226570143;17.6662905076686;0.4034324244601058;4.574410764214381
18.85;0.799786189869973;0.546875;0.9566517302163848;0.5864919601225269;70.42323087851426;1131.4699402474646;3.1077513750199897;3.3577702074607703;62.936369543601785;10.892259472243706;10.094492809012744;15.703855721842075;11.76357969542997;17.693303061009455;0.40344435351047975;4.574531354245366
18.900000000000002;0.7986287303078661;0.54296875;0.9577965368210382;0.5774707721271946;70.55364680164251;1133.4219056517418;3.108603670142731;3.35624550582512;62.87230376846277;10.897942277681162;10.094778800940492;15.732884586541331;11.755055716520808;17.71333060930525;0.40329389915260877;4.57531062020385
18.95;0.7946643911177715;0.54296875;0.959519253344685;0.5500884379427218;70.60316068974481;1128.591041463801;3.0989378601931197;3.3402645290627655;62.83302984396709;10.904214373854748;10.101425950915194;15.760800677769858;11.755980936379213;17.74213487990067;0.40441600525248206;4.574814496713869
19.0;0.7937363177915409;0.541015625;0.9615273955964342;0.5432364375640759;70.62525605883681;1127.908694678902;3.0955277856779326;3.3390275122266426;62.79301429086049;10.91119309951842;10.102079956212723;15.781216021267714;11.762625592716557;17.758788411589084;0.4044250100317189;4.574951758044767
19.05;0.7924162148163779;0.537109375;0.9614438077826983;0.5363844371854305;70.377462626556;1125.3516508307998;3.101378856590483;3.3432007595088007;62.731120216010694;10.916794422348774;10.100303792513945;15.804586168659645;11.795841322973663;17.78229702546983;0.4047998560795849;4.574972883222864
19.1;0.791705254607952;0.533203125;0.9595801436685368;0.5463860068681701;70.18028536687898;1123.665201645805;3.105450476314947;3.3506794134581575;62.65222885961954;10.925453867229747;10.086883932794219;15.852765162803825;11.850517607080315;17.825752857043756;0.4047955364205143;4.57238674047438
19.150000000000002;0.7929419311439175;0.525390625;0.9624005274072036;0.553418439169588;70.00149482341696;1119.6539440843706;3.1058635194409407;3.347469153901031;62.56085751076518;10.933466423168236;10.083148675947621;15.889055155559056;11.899707063060273;17.86974649861115;0.4057463220255812;4.572349372273292
19.200000000000003;0.791705676348081;0.521484375;0.9624787143298601;0.5535646712274604;69.30035421613982;1113.5953685015213;3.1101018362865736;3.3563562192517105;62.50880022118398;10.932657738383304;10.070195343769912;15.91054775661162;11.916236719083502;17.895707011466264;0.40617828294118485;4.571031167284431
19.25;0.7912045364228021;0.51953125;0.9612079036058581;0.5554418935300021;69.26758349415965;1113.5150492496534;3.1120848927583373;3.3580139134158236;62.46777413627;10.934888227461387;10.063586126004585;15.938917407867626;11.942621328383561;17.920313168020513;0.40607343809038027;4.570080067533336
19.3;0.7936126437213592;0.513671875;0.9624424982912956;0.5663871810728249;69.21899406513378;1113.4615774162846;3.1142396515355872;3.363763768644191;62.37736967135047;10.948389926678827;10.057137417379439;15.99170733605559;11.97117911383356;17.961405006962924;0.40599401155900794;4.568891816420649
19.35;0.7928687373415659;0.51171875;0.9596784604882905;0.5730918592793728;69.14775737256787;1113.027447530333;3.117772393609731;3.3661738709921636;62.26956335160557;10.962606788331152;10.067983363941083;16.043208173703697;11.994029756172694;18.000715250973947;0.4062037089002617;4.57056870785462
19.400000000000002;0.7930724764726735;0.505859375;0.9601873351640924;0.5509109478443968;69.07581323054453;1112.3789602479021;3.12437918279268;3.36490755588942;62.146947793723626;10.987124220947992;10.088659346682194;16.10603785978363;12.01838636331774;18.047933624005946;0.40657685086637196;4.573931802257689
19.450000000000003;0.7929994016762972;0.505859375;0.9581152530092787;0.5546999744256134;68.9732714939402;1111.9490420768363;3.1280517993694676;3.368864677308933;62.10680777952483;10.99361520451557;10.094378138106336;16.13366668055943;12.048695225502552;18.068516032383393;0.4066312977304113;4.574686422641466
19.5;0.7921949493219652;0.498046875;0.9554504502264345;0.5577108769993808;68.78339777728972;1114.5580843889952;3.136293383470611;3.385116554661316;62.034203544994966;10.997867062534555;10.06595932413073;16.178097375783516;12.091401877265264;18.112645658378085;0.40631372629868245;4.570046820659553
19.55;0.792120813211011;0.498046875;0.9544575820577532;0.5576625185983675;68.74093512173044;1115.2430810244596;3.139947571538896;3.3887063706080527;62.03889969603852;10.99569199853644;10.069575835549385;16.175667209963265;12.11685394343504;18.109715076561706;0.4062941846887705;4.5706276822271805
19.6;0.7912799802090328;0.49609375;0.9547987406947791;0.5481472394684666;68.72302090214771;1113.2827649315977;3.137828193470284;3.383026397684369;62.05228696348665;10.989183676878465;10.066609436323208;16.157717329903267;12.066949782603745;18.09818294498001;0.4065825830385338;4.570763904309223
19.650000000000002;0.791213923817609;0.49609375;0.9560833843118199;0.56985608075048;68.70927037231412;1114.3161756018033;3.1410350715040223;3.3862181130346607;62.0677072620623;10.98512061922878;10.06832973697735;16.15182043431096;12.08725557069881;18.091959127955718;0.406495756807699;4.571052370302939
19.700000000000003;0.7928445357119348;0.4921875;0.9578542624201227;0.5743793903384882;68.74354036062296;1114.0516291401382;3.1366848361111366;3.387903198072403;62.08746980561255;10.980257398967856;10.068346569831574;16.158736910880915;12.101368714061431;18.09400517887427;0.40649629918040237;4.570798290639754
19.75;0.7921882926219435;0.490234375;0.9586526715459012;0.5655863806604939;68.57437277401391;1114.9890924645797;3.1415944031292202;3.396295567533593;62.01563461402048;10.98962656430166;10.075318790761127;16.185690282700705;12.152436614371874;18.116979173190995;0.406576915832356;4.571372305741893
19.8;0.7911706415083138;0.486328125;0.9553902820564981;0.5576142137320064;68.54991829643247;1115.1088358664629;3.1410081320261174;3.400094036963117;62.056894978062694;10.981909795300515;10.079860541521688;16.167215903138587;12.191568425402256;18.092771032403686;0.40628474196871756;4.571951048654241
19.85;0.7902590970884711;0.482421875;0.9557374643469023;0.5490413489476329;68.49989835810831;1114.5978870791043;3.1368554999498057;3.4034646836243816;62.17358766305405;10.96456565479288;10.077696434101611;16.122209753550283;12.196061010614493;18.05952840852767;0.4067009981082599;4.571471693272029
19.900000000000002;0.7935817227618088;0.4765625;0.9519680524399464;0.54935264498316;68.03852546967214;1104.6108651124525;3.139779231542644;3.3996689322285496;62.210427393101874;10.96780465133347;10.090995407764478;16.100259652358275;12.16498173931812;18.040747429809443;0.40747903842433886;4.573320972938446
19.950000000000003;0.7938840120088094;0.474609375;0.9518350962326063;0.5496530281646179;68.07060076958436;1105.2087333456518;3.1408838332249025;3.3982031528579597;62.21637899705514;10.970722434097048;10.094181372699921;16.10097654628437;12.194054517331546;18.039846380929585;0.40752073894270463;4.573589582617841
20.0;0.793876925808796;0.474609375;0.9527505866656998;0.5532465477784898;68.07105585654801;1106.0153577508963;3.143700518992972;3.3990844582882556;62.22261963883199;10.972565212178976;10.102372807955376;16.093932715995344;12.205375552054623;18.031916103908085;0.40752921139525844;4.574856398503964
20.05;0.7949683889334549;0.47265625;0.9515691838179261;0.5565003140295977;68.05952864127899;1107.1462218010038;3.146693594862676;3.4013836862713944;62.231818039939434;10.970436396876183;10.09994448929921;16.086575028393014;12.20890990263042;18.025200039898362;0.40743336966460225;4.574408083423733
20.1;0.7934133247969943;0.466796875;0.9519152959117443;0.5629225644102531;67.71164856155065;1105.2363294099557;3.153373851600369;3.409853709725292;62.24090902044375;10.963855656507477;10.085561195619425;16.09018173524471;12.188648215880455;18.040788527094865;0.407883165107004;4.571850331163644
20.150000000000002;0.7930075993491776;0.46484375;0.9513032714032459;0.5656367656795105;67.68782945834499;1108.0979728376722;3.159513990030477;3.416532275559519;62.24054864353152;10.960072325318782;10.086663948517192;16.078516000385264;12.172398577857338;18.03253551762985;0.40775212885021495;4.572486812572593
20.200000000000003;0.7932235104011682;0.46484375;0.9511703151959059;0.5757670651715645;67.73628597522713;1109.664633101184;3.1625634530682563;3.417495384619117;62.24807988260232;10.96098904074662;10.092958067535898;16.06800213006608;12.179967932221567;18.023891243572795;0.40769330274819027;4.573528955180017
20.25;0.7936432722041561;0.46484375;0.9510373589885658;0.5846337098628288;67.73012538048845;1109.8202645198505;3.160137812943777;3.413834044492577;62.30475143029189;10.954272927579652;10.096490314167678;16.04190666568918;12.166135128845475;18.00810395500836;0.40805475872247754;4.574568750804759
20.3;0.7943663375814064;0.462890625;0.9509044027812257;0.5879511930523003;67.71784695414856;1111.3395932742835;3.1596377110052924;3.4131741555923587;62.39073470068707;10.937683583740101;10.094364446378847;16.0147641113147;12.11805258742959;17.991003449258272;0.4082940919962598;4.575078204960651
20.35;0.7947184190769035;0.462890625;0.9491853728409252;0.5850178722969517;67.67592267942894;1112.1616016479197;3.166480146666671;3.415401052718535;62.40341415144783;10.938572235226546;10.103079460204896;16.005883310471255;12.136314685020304;17.98371146840149;0.4082131383444795;4.5767096393116455
20.400000000000002;0.7951728214971425;0.462890625;0.9497694263076506;0.5852099535140131;67.67633389422373;1113.9650764498692;3.174172711790116;3.4181688829163877;62.42626564318032;10.935954610201247;10.11172551227731;15.992408201736534;12.155671380443094;17.971826842111728;0.40796434276270477;4.578453849755804
20.450000000000003;0.795631183589501;0.462890625;0.9505055341592055;0.5854020347310744;67.71037118012927;1116.1469637611401;3.1811543073693858;3.420702797296917;62.453769515675496;10.932897044315474;10.1190211945995;15.976894896522234;12.172338617015427;17.958162320996298;0.4076836342460012;4.579930674655091
20.5;0.795548724821809;0.4609375;0.9507083016814591;0.5844603829263176;67.82454931051551;1118.3156932603413;3.181761952682803;3.4227545547587614;62.488876400239626;10.930037797598422;10.114847080873822;15.9607126705772;12.180760467411822;17.944923364364705;0.4073493375926729;4.579304379815956
20.55;0.7958604222415089;0.4609375;0.9502396217445253;0.5830387435905611;67.88171441699264;1120.1083821534246;3.185689761483494;3.4246208661644117;62.51549876019755;10.930272281256444;10.116872175984161;15.948221383486107;12.18643738316269;17.93461805314794;0.40718856538796;4.579581890772442
20.6;0.7961058442371205;0.4609375;0.9501066655371851;0.5820841643870661;67.92656096071131;1121.5961572201304;3.189252059785148;3.4265424036642806;62.546675938310614;10.929543036915746;10.118214163019045;15.934299382079908;12.189142753120631;17.923401719772396;0.40704306476108365;4.579785115091498
20.650000000000002;0.7964178163440403;0.4609375;0.949973709329845;0.5821397216474502;67.96089269698953;1122.7523040930053;3.1929450129551524;3.427963157700315;62.57645950910056;10.929368282820546;10.120322688968672;15.919809167700809;12.19197982200567;17.91141270015023;0.4069158665077641;4.580133451542245
20.700000000000003;0.7967435405637232;0.4609375;0.9498407531225049;0.5808392607481987;68.05992491636441;1124.6263715912314;3.196848730683204;3.429451614275248;62.60667653423194;10.932360416505793;10.122158778559585;15.904717075181685;12.19576965770975;17.89731056854233;0.4066547428364407;4.5805067723049735
20.75;0.7968815290983104;0.4609375;0.9497077969151649;0.5865545220334427;68.1931134630818;1126.9126589523978;3.2005957258607665;3.430985095162248;62.63967104650413;10.936258844722966;10.124225688865815;15.888931411385233;12.198736100464744;17.88127987193094;0.40631537786932426;4.580955304875452
20.8;0.7972585140053223;0.4609375;0.9532530343151502;0.5867466032505042;68.295891622625;1129.303725599911;3.2061183411250727;3.4343564872996732;62.63466819762588;10.95038382600938;10.128669256359201;15.87624612885009;12.18575819795232;17.868045326243454;0.40573416464958073;4.5820766307267
20.85;0.7969905473840483;0.4609375;0.9571238030473834;0.5869386844675656;68.38748797743276;1130.5943778872024;3.2074755362116276;3.4350654689006683;62.67778231597669;10.95282307267824;10.130443316505378;15.858207455580576;12.187263976174025;17.850727899681672;0.4054871058938049;4.582533512806057
20.900000000000002;0.7964786849145018;0.458984375;0.9584379160069187;0.587130765684627;68.58416893648256;1133.0357412779051;3.209002082586377;3.4334968670404304;62.77387237837999;10.948075576682879;10.133770808559058;15.808829256289489;12.195857304158652;17.80727685775022;0.405200024631317;4.583803275333655
20.950000000000003;0.7960161093292945;0.458984375;0.956213865677479;0.5873228469016883;68.64978389817082;1133.695102342285;3.209184489778859;3.4331076486412155;62.81457549278957;10.950007538767865;10.13550578554956;15.790407613888942;12.193915047095222;17.789652830896628;0.4050531575548684;4.58423990793504
21.0;0.7946863287125772;0.45703125;0.9536225971433308;0.5875149281187497;68.80291982180036;1135.7317786904462;3.211763972555376;3.432976421832908;62.79684019755802;10.961555214009213;10.153830524843677;15.80333056705173;12.179742553464848;17.79472412945261;0.4051334964923655;4.587086371529632
21.05;0.7942149057463431;0.45703125;0.9536425078838581;0.5854869984339484;68.89889646977969;1136.74366507185;3.2111895503106282;3.4332981327407985;62.846582606800624;10.962142972953771;10.153624859844003;15.781888140668533;12.170168574280108;17.77335538883766;0.40488176242821006;4.587316321498172
21.1;0.793774671645344;0.45703125;0.95464177647425;0.5818632379340294;69.01861816262783;1138.0789071222782;3.2094299283215677;3.433754827519274;62.91031662532053;10.961208236612679;10.151462689128397;15.758782081777015;12.158180392991484;17.748885626873953;0.4045390993437575;4.587271582335552
21.150000000000002;0.7933368917520673;0.45703125;0.9535595473413012;0.5781577585004822;69.1467325027455;1139.4822412941976;3.2073799549598268;3.433913437601701;62.97731846949622;10.95966356188263;10.148698028744148;15.73478585527134;12.144249768206091;17.723806868196018;0.4041937522549366;4.587134128036339
21.200000000000003;0.7928897116121489;0.45703125;0.9530228291775336;0.5746157169341961;69.27574133786817;1140.8869958917874;3.2051793304828213;3.4341819163970806;63.04398438022111;10.95648553260418;10.146354959274749;15.710753502791299;12.131506457312367;17.698586611619273;0.40387361769670727;4.587078248271693
21.25;0.7924171310856403;0.45703125;0.9521203147059694;0.5722155034751879;69.39417948997513;1142.1345495735823;3.203382694703142;3.434424857687986;63.099798880139474;10.953717436141469;10.144672383903472;15.689669303191899;12.119676852921685;17.676155973156952;0.40360689865562205;4.5870598622351935
21.3;0.7919726593778414;0.45703125;0.9512178002344052;0.5698152900161797;69.50618540358744;1143.3442402844603;3.202691609292305;3.434666496565728;63.141719411238256;10.953186829906025;10.144378950385859;15.671794874863732;12.109616735369626;17.65755997135632;0.40341324654474553;4.587184408247598
21.35;0.790593765144566;0.455078125;0.9485193092803377;0.5708278329582066;69.17350758404653;1138.483113750081;3.2063406996271815;3.4368030748809875;63.19706334659612;10.953748890737662;10.145519938865466;15.65630422980851;12.091207404950419;17.64483146519501;0.4035891873389617;4.587767690563477
21.400000000000002;0.7893880106692475;0.455078125;0.9460664583103835;0.573868210971044;69.30002534377027;1139.8687756628224;3.2057361904384982;3.436387421470148;63.23870696516423;10.953547888261419;10.147030796522618;15.636121733086505;12.073114254268921;17.62424273689074;0.40345840432676044;4.58826578384284
21.450000000000003;0.7879294772006676;0.455078125;0.9438434236512676;0.5769085889838812;69.36736260783555;1140.6167228049633;3.2051733943168306;3.435613558010678;63.28037302112492;10.950070941408535;10.150160997903402;15.616202325273242;12.050466458804808;17.604851812910283;0.40347332320143175;4.588943465550228
21.5;0.7864570742589181;0.455078125;0.9423008018194129;0.577080335983827;69.42375351599584;1140.7869611551944;3.203998278040144;3.433247174063852;63.32297256252681;10.946621672657415;10.15545704778946;15.593352534381886;12.026050106109363;17.583367358389093;0.403675204021583;4.589991410655909
21.55;0.7858088061520045;0.453125;0.940505588975006;0.5801088362448636;69.44941721855571;1140.3696651225212;3.200742150194371;3.434503750434837;63.371739938494926;10.937197629859984;10.141424682559967;15.573720967753827;12.020159795124595;17.56492357183655;0.4035996565801575;4.587282310062129
21.6;0.7853499614784502;0.453125;0.9393998952300266;0.5782643224722637;69.47865692626584;1139.8163023811653;3.1991309381135404;3.4315994809831496;63.39096069192038;10.933755437083502;10.146950452902665;15.557745640681148;12.00071847056122;17.549251945159057;0.4039196521525253;4.588242833543283
21.650000000000002;0.7846197084422223;0.451171875;0.9396002335331133;0.576330558526825;69.66261183446318;1140.8971534369227;3.1971212831239284;3.4224112930513697;63.42533164646443;10.927181086713281;10.155748600063895;15.546237145526973;11.980783280370172;17.528584705506816;0.4041667579321317;4.589784777628113
21.700000000000003;0.7839135313824316;0.451171875;0.9398005718361999;0.5743967945813864;69.65744894003318;1139.5285393093923;3.195312466529357;3.418194268794286;63.39928891926028;10.925797948471425;10.162382175316125;15.552151920721961;11.970034322445489;17.53231734387558;0.4046878006207692;4.5908663742717435
21.75;0.7838186750566168;0.44921875;0.9400009101392864;0.5694721060990666;68.61669995590897;1123.011718323223;3.197223033521167;3.4147427656244855;63.29758337023629;10.93417207544844;10.180813088649417;15.575258147016557;11.97720080079057;17.552164260919866;0.4059221232150926;4.593894898726497
21.8;0.7832680058781486;0.44921875;0.9384369555716293;0.5628941122974291;68.62207197638494;1121.9390219925026;3.1950932791461195;3.41105040780975;63.25798305843247;10.9341429573574;10.188700384062702;15.583777281503766;11.959174840640221;17.557374023554306;0.4063098085835452;4.595124558590887
21.85;0.7825949291031057;0.44921875;0.9388374771364756;0.5570235226528832;68.60285367915807;1120.4832556913414;3.191947630335132;3.4078248310525994;63.205593654556345;10.935593636905594;10.196040550884463;15.602094234684937;11.940760265408557;17.570491579417553;0.4067670786560467;4.596018522864299
21.900000000000002;0.7819150177527131;0.44921875;0.9405263413985523;0.5577624228031417;68.59157771272491;1119.1329719227567;3.188532897996757;3.4045515430763658;63.15211128916564;10.93695845168863;10.20305631277746;15.620679331407576;11.922594810786084;17.58395762659769;0.4072145061527455;4.596867933364953
21.950000000000003;0.7811536558322352;0.44921875;0.9396385202661681;0.55075662886119;68.53653253624535;1117.4403402540165;3.1848075838885497;3.400697417409621;63.096949537457334;10.94132680781199;10.213739037350038;15.645972332559877;11.907094902548144;17.602989238076383;0.40781517609848483;4.59800004354113
22.0;0.7802362842192987;0.44921875;0.9400390418310143;0.5437508349192384;68.45224225253841;1115.243847110867;3.1798619114348097;3.39574507583075;63.05324275766815;10.947379087902695;10.22636854703153;15.674868229435791;11.895357384416645;17.62566335687245;0.40860205040820635;4.599178746059869
22.05;0.779546007736909;0.44921875;0.9404395633958607;0.5367450409772867;68.41179550514634;1113.7000659439839;3.176414417176573;3.3920190963217567;62.99484999487708;10.950965129012355;10.235406330381709;15.698195914168174;11.879482170152729;17.6444800288541;0.4091181322150513;4.600183319977258
22.1;0.778506798322508;0.44921875;0.9408400849607068;0.5408229756109533;68.34732920182809;1110.6492794803353;3.1690201268946216;3.3844799583757688;62.93863288662511;10.95560321897801;10.245219331826302;15.73451245492496;11.870743797932631;17.676437406447075;0.4099531446667816;4.60082191348715
22.150000000000002;0.777371786320597;0.44921875;0.9412406065255531;0.5437446856847257;68.31470241521158;1108.1477466503445;3.1621974348840625;3.376789172359868;62.89095913430452;10.959411112011844;10.254395896876915;15.767391919819639;11.869646228937572;17.705621087112718;0.41070902647498936;4.601394472145547
22.200000000000003;0.7756423853305632;0.4453125;0.9416411280903993;0.5436023061269606;68.57068404216437;1111.5872432083627;3.1652995037200107;3.370696884206291;63.21104051136898;10.932249341899091;10.279174854865412;15.587925710480016;11.901888530923788;17.5578458014673;0.4113251982263153;4.605666077294191
22.25;0.7748711647670689;0.4453125;0.9420416496552456;0.5510538787648502;68.70211631801483;1113.1140638672537;3.1655469792831075;3.3661145911073165;63.22092310645171;10.94528119932335;10.29149951950955;15.569967820551742;11.910531821452684;17.542213673966057;0.41137437771048246;4.607606865890759
22.3;0.7744307888402574;0.4453125;0.9424421712200919;0.5511916272361224;68.73249254332434;1114.0035026127396;3.166992912046913;3.3643092844018976;63.41428148768677;10.977613794555126;10.300937313554156;15.46686712112759;11.93323532336788;17.46850012254679;0.4115333965697968;4.609728299608166
22.35;0.7740590480277634;0.4453125;0.9437851645052042;0.5492578632906837;68.71016488019448;1114.0877347301237;3.1681059202240633;3.3623538738189462;63.59627638318822;11.012637472555454;10.310922085028379;15.37113096023281;11.962381126464953;17.40324018250968;0.4118515860849977;4.611900066274277
22.400000000000002;0.7733618942080213;0.4453125;0.943977999892466;0.5473240993452451;68.75180424241356;1114.5614594450064;3.1675872085263834;3.3578090305923394;63.60203076288778;11.036468301238902;10.323077820540197;15.358099274939578;11.978474952895041;17.40025790136356;0.4122840491829929;4.613899826947901
22.450000000000003;0.772590730374489;0.4453125;0.945187285865602;0.5453903353998064;68.8392345447041;1115.5401719893823;3.1665294150266377;3.353436266226491;63.53455721945018;11.048240614681912;10.330947363806633;15.38176876338084;11.982553849601087;17.42391780883208;0.412666302619118;4.615045464693113
22.5;0.7721546427438191;0.4453125;0.9471239390998728;0.5434565714543678;68.95206715199498;1117.3878811705454;3.167231827292384;3.3527294545402877;63.5143986322696;11.04726494265232;10.327910262477275;15.38447288363745;11.982594728456938;17.428997182678437;0.41270926518633133;4.6146938804514726
22.55;0.771932587963209;0.443359375;0.9449213734509218;0.5480361118105614;69.1375227759121;1119.3877919728502;3.1635889773338857;3.3510300025632906;63.54958257126652;11.028736818801054;10.308876413589235;15.356081430134719;11.947174706961881;17.41298754682813;0.4126323361940136;4.612131328543642
22.6;0.771822198021035;0.44140625;0.9448453006091695;0.5497276408056861;69.54357489664098;1125.7357236241394;3.1655340401050993;3.3540502653805517;63.49488204434405;11.038952918865776;10.311944991418137;15.383298213808407;11.971387605175899;17.426854679889047;0.41143139823210445;4.613352223096924
22.650000000000002;0.771174801781109;0.44140625;0.9443713114482333;0.5444528244195248;69.71182944672871;1127.6390374347773;3.1640749710743576;3.350364916786805;63.449938073799466;11.044600919865708;10.314429210500931;15.394285084075854;11.971208368548874;17.43581098780083;0.41145313151525476;4.613616358511863
22.700000000000003;0.770312490325107;0.44140625;0.9420856266469158;0.5463765734170423;69.85928374080247;1128.7483787152528;3.162395312781682;3.345822014775274;63.3966381276406;11.052036441555051;10.31896859124841;15.408566892681378;11.979443469745597;17.447650729023877;0.4115831371052968;4.614118756012801
22.75;0.7694101103828287;0.44140625;0.9403792801638039;0.546440976551338;70.00218656912816;1129.6325354009207;3.1608191302674884;3.34059160278282;63.34194869072312;11.060266306262577;10.324295067372399;15.426120911924858;11.989985545012804;17.4615792011102;0.41176055191960326;4.61468265173813
22.8;0.7688493449091751;0.439453125;0.9419238598540829;0.5394753040968747;70.38257339385177;1132.4272607366918;3.1454478954741383;3.321667499114027;63.54285936674815;11.056401978353222;10.331331601364877;15.314883414011446;11.976052193340315;17.371800051971043;0.4119449922347202;4.616350424757595
22.85;0.7678946605710529;0.439453125;0.9403116609901202;0.5440610686939458;70.5388899848803;1133.58775113619;3.1437094888813313;3.316245931431698;63.51478309834172;11.062112478920183;10.335705713838026;15.323017529625044;11.982375404568058;17.37934431495989;0.41212382086735794;4.616775979096072
22.900000000000002;0.7667893443281157;0.4375;0.9406431987881673;0.5393258791064286;70.89316163447621;1135.8302269622177;3.1292362033587993;3.29567163959506;63.62701748550386;11.055712317361401;10.344872261891465;15.258548965965659;11.906891251277639;17.328560181820006;0.4125296589869323;4.618383347539132
22.950000000000003;0.7668813951458548;0.435546875;0.9416530273301746;0.5407658266631393;71.29981426762626;1141.0852432261347;3.1308235670216793;3.285833459329561;63.59512058773621;11.057455126860395;10.34782244301557;15.254100752355743;11.905890374520373;17.325156098855093;0.41247418956916115;4.619075206470954
23.0;0.7662168681898521;0.43359375;0.9428726477969155;0.5422057742198501;71.4423900549904;1144.796609257691;3.132398014769782;3.288247319004217;63.574980872226014;11.05807057966223;10.348288987032223;15.257559347122292;11.892191002980994;17.328550661772617;0.41222619967404145;4.619530757581336
23.05;0.766315624951015;0.43359375;0.9416378121823086;0.5398589048173186;71.57219649252494;1146.6247944252343;3.130586218882253;3.2853132309578754;63.55752055511008;11.056926223719971;10.350979709864456;15.24681132649494;11.854830884134648;17.318496589120883;0.41185764078892356;4.620013852997537
23.1;0.7662063217082977;0.43359375;0.9424480962753332;0.5311982244033091;71.71079225917127;1148.4063519258766;3.128840809896073;3.281980868113838;63.55111378491817;11.053115617543448;10.351296128401133;15.233560784166562;11.81185197160131;17.307897440345744;0.4114962551734159;4.620093274894682
23.150000000000002;0.7661034715656518;0.431640625;0.9433258989628407;0.5247551654021043;71.9086622359265;1151.7128486922227;3.131159715216645;3.2816861450378143;63.468133534935696;11.05663645705104;10.35906883683348;15.251287833850313;11.783022732192613;17.31499601638946;0.41073928429664486;4.6207064181709985
23.200000000000003;0.7646915676344113;0.427734375;0.9439203727984995;0.5383495446971942;71.02224283855533;1144.5722317624407;3.1334973433335844;3.283834324551303;63.43215842748133;11.053526461416872;10.34785891842373;15.238643212255134;11.765085700047198;17.309043174317807;0.4103016510970352;4.619601885104086
23.25;0.764080280799615;0.427734375;0.9430599865481605;0.5494055120034036;71.2999120649622;1147.0946202632656;3.130613960626386;3.279892467616501;63.394743023992035;11.054398388595315;10.34963221304925;15.242849809670615;11.739426971872092;17.310219790959756;0.40963420325205535;4.619942695320622
23.3;0.7631307480392654;0.42578125;0.9432955011725439;0.5508454595601143;71.47495681145806;1149.1772108566925;3.1334784666886377;3.280502228875095;63.33871171180225;11.063193778095444;10.353580518374432;15.263952366593088;11.727109260087586;17.325862414422215;0.4091776123381515;4.620082922712388
23.35;0.762537938133944;0.42578125;0.943627038970591;0.5463084964001075;71.6667625789311;1150.863200880517;3.1346010429480256;3.2798203825290404;63.29375916439801;11.066909202593614;10.359123853044952;15.269044449061122;11.707635555436118;17.327199498328458;0.4088022694072554;4.62102948909667
23.400000000000002;0.7622041292340022;0.421875;0.943958576768638;0.5537253546735358;71.84868635109513;1150.3684569810375;3.1324268885089745;3.270957286610514;63.32518368504146;11.05334918295798;10.361990016881517;15.232082569345133;11.647623364297258;17.29600676901398;0.40881768128698853;4.62231058961676
23.450000000000003;0.7617360538631819;0.421875;0.9425281617188002;0.5584154002782853;71.99699000330027;1152.9699510593375;3.1348179493554262;3.2736128526010493;63.27776622407149;11.05815084251981;10.367950130407039;15.236528274273443;11.632674613317317;17.29455262287361;0.40828067880926444;4.623596988162091
23.5;0.7620435902350573;0.419921875;0.94239520551146;0.5566052497869572;71.91497954742913;1150.4400968536675;3.1364886799419684;3.273977792830467;63.34336983407332;11.05072440751081;10.375073875741883;15.180796191747916;11.622846631314689;17.251216068568393;0.40833147715652596;4.625611730759706
23.55;0.7616356176271415;0.41796875;0.9382923375814904;0.5458743588915469;72.11254696285705;1154.1507748423144;3.1404950073533686;3.277677995608349;63.29732304053765;11.060772283780274;10.385580129065925;15.182034170880314;11.651360033738436;17.24649039341133;0.4080814832229443;4.627480733887881
23.6;0.7610093889360876;0.416015625;0.9360068222961271;0.5448670604012831;71.97537584720686;1152.8732304411647;3.1455222056708405;3.281290442656835;63.229589848007926;11.0730762184491;10.400889835822325;15.213985273742374;11.708924900943233;17.27214399431341;0.4083946846959773;4.629317267938428
23.650000000000002;0.7611151567177481;0.4140625;0.9387289128081906;0.5576910361647611;71.89790834393618;1147.5025964336035;3.142315227079002;3.2767253742816065;63.115129688201456;11.085616490089418;10.41946770589042;15.24994570638428;11.738946917285817;17.310187059688946;0.4090954453738759;4.6308674391788065
23.700000000000003;0.7599815763507964;0.41015625;0.931075823904196;0.5578142702579504;71.72935763570193;1147.0549249896658;3.1481117094083086;3.283057601744049;63.08296454862965;11.092365307220096;10.420917454373487;15.272948067579723;11.780960510213143;17.327763243467484;0.4091554870731357;4.630238142042851
23.75;0.7576691436035509;0.408203125;0.9309282827132516;0.553275006867552;71.7728761185219;1150.46818930115;3.1596999077852046;3.2874910545280813;62.90055746280054;11.118521924813088;10.443675135033802;15.318839221637802;11.843002932658713;17.359714851602508;0.40885653965001806;4.6340104508721724
23.8;0.7579495215964093;0.40625;0.9307807415223072;0.5425751910569137;71.67697532774218;1150.3861885590616;3.1587230963449224;3.29063598500729;62.870174572266095;11.124329396287143;10.444575013853441;15.326825965874033;11.816737718140987;17.368124442330554;0.4087045496195549;4.633730965723173
23.85;0.7569281779422181;0.404296875;0.9311412355863424;0.5331547807074113;71.60986205358505;1149.807008830604;3.1570638493526024;3.2913504002421994;62.817296961440576;11.136318189906943;10.453371636181695;15.367637454167705;11.842903336212435;17.391905784717547;0.4086576514178804;4.63442009952825
23.900000000000002;0.756373860297582;0.404296875;0.932974140094118;0.5250654763752415;71.62592035686767;1151.590309297625;3.1588030547754298;3.29467989083039;62.78354544327111;11.142162148915984;10.454729323532616;15.390002922036754;11.849594341090665;17.407286275013192;0.4085170850426225;4.634319589430603
23.950000000000003;0.7547035186244982;0.40234375;0.9348070446018937;0.5157444115195569;71.51342744552359;1151.036222410731;3.1599740575894835;3.301006277304686;62.743520300592934;11.141089879864282;10.449167085102692;15.423934828024132;11.828726235512615;17.430417725790427;0.40819656066564447;4.632378794684701
24.0;0.7543709669480902;0.3984375;0.9366399491096693;0.5019444674253037;71.50964469684405;1153.1719469616094;3.1654715278674894;3.3076363900299954;62.608107234848234;11.153926847829407;10.46490613599471;15.495321680308088;11.845134923387986;17.47522807747305;0.4080654116991993;4.633353562672413
24.05;0.7528331114631501;0.39453125;0.9346406961338127;0.491448581839558;71.54158300471683;1151.1473142296181;3.157325283046566;3.3030337054798777;62.612223394524605;11.15227888906706;10.454470032903904;15.500265974305329;11.848063250052856;17.485077130838004;0.4083182659488301;4.630867411878172
24.1;0.7520971775977904;0.38671875;0.9369200893810627;0.48759646500856046;71.31944240627526;1148.3364841636596;3.1513307882573254;3.3125270298929768;62.80087865499704;11.119080652751913;10.413855170938561;15.426998551211808;11.852608019978257;17.436753269639137;0.40838644189675094;4.624619598966495
24.150000000000002;0.7518971106324528;0.38671875;0.9323542416095543;0.48080568764331577;71.53569159402682;1152.3475238654855;3.1684560949241933;3.3239788267019774;62.76105346468193;11.131029056784627;10.432819223149089;15.48530335957822;11.869834544617044;17.468250438705706;0.40725643235331255;4.625732353502125
24.200000000000003;0.7515924052406362;0.3828125;0.9296004119947519;0.4923030720816346;71.88195346539858;1159.7906397468905;3.1773423223581614;3.3340872180418857;62.73587318582723;11.12483234277356;10.424532873152796;15.518380194247362;11.907978609465951;17.477800586809114;0.40560260343312493;4.62445604156484
24.25;0.7512159601572617;0.3828125;0.9294528708038075;0.4927794286537921;71.94298831166738;1160.780077561345;3.1784357411061683;3.3341301595705133;62.723134929527504;11.126180218448795;10.427562573130528;15.524637671378777;11.915945106891094;17.48195725509574;0.40550123252865994;4.624516244974159
24.3;0.7506688101430986;0.37890625;0.929305329612863;0.502669628709425;71.99497975545457;1160.0807871024108;3.1733512986819425;3.3345884055883985;62.72913848337479;11.117179940731397;10.429846795791734;15.515510919691456;11.906630797348278;17.477903844981093;0.40575668072930077;4.624142117048885
24.35;0.7500031567886802;0.375;0.9291577884219187;0.4723613443783119;72.09122692227695;1157.659578876772;3.1656203550908373;3.32744047072193;62.77018262689214;11.134874969264336;10.447217324703942;15.496326731832076;11.934816061658788;17.465551377003298;0.4063826311239562;4.62673446201114
24.400000000000002;0.7483396302687083;0.37109375;0.9216337044170053;0.4611094033639649;72.2963024973083;1159.7968180140788;3.1658899191575283;3.3284084974595456;62.825706203174235;11.144012293967528;10.442142846687565;15.47232593823011;11.93629926966023;17.438498460543627;0.4060852403775098;4.625719833521704
24.450000000000003;0.7496230395802475;0.3671875;0.9243872731492255;0.4984133605658503;72.44707445372744;1159.5389842454729;3.1599269185202674;3.3281457984959117;62.96439834291586;11.14249206751455;10.444510367371736;15.414084441898586;11.926100281748747;17.39230906539387;0.4064293915755505;4.625716824404643
24.5;0.7490933698303344;0.365234375;0.9271408418814457;0.48642102658743536;72.45718499962716;1159.4320855536305;3.1643687786842936;3.326268287071963;63.019467130973624;11.154006644790849;10.46057061876942;15.357768107353442;11.907137135293137;17.3486111278178;0.40697812125404575;4.628589537022813
24.55;0.7485314057601999;0.365234375;0.928567623658141;0.49524243744406427;72.45096425502594;1160.4712330062498;3.1698548687501336;3.3306529344524733;63.06417935524055;11.163972062823099;10.465027973234417;15.333301751399494;11.915714883640643;17.32858612643731;0.4069748404738293;4.629257264114672
24.6;0.7505626308247015;0.36328125;0.9272489520445264;0.5066201154707644;72.34645815151917;1157.6127379418028;3.1735903475617633;3.331079457326209;63.11188166360369;11.170331946104643;10.471244843317947;15.300889993978767;11.916050989985763;17.30643456159871;0.4074904837399887;4.630387577892997
24.650000000000002;0.7498137936211517;0.36328125;0.9176826883159483;0.5100806288754134;72.30022405516651;1158.222759051261;3.1792976565567606;3.3356131981751824;63.18923933046935;11.174973903696882;10.471910981871721;15.270495664655211;11.916715078742104;17.2818894004856;0.4074778178691288;4.63086219675973
24.700000000000003;0.7490150970306514;0.359375;0.9116487039127578;0.49567468508849366;72.41574929855717;1161.636722621334;3.1802843641327554;3.335943005793824;63.249695507821855;11.170984622500455;10.466364982184157;15.238434046921094;11.873747818353971;17.251951196585978;0.4070778769922507;4.6297288776462775
24.75;0.7477448410195605;0.35546875;0.9131187083817003;0.48126874130157304;71.8939730944266;1155.7143423103712;3.1868134515215427;3.3453524666799437;63.27690895265973;11.192287695564666;10.474215203723455;15.253350903329427;11.922667261855635;17.27376700893225;0.4079453116707583;4.630329164659436
24.8;0.7448745593071054;0.349609375;0.9119565928155284;0.4717778523520475;71.53877832475004;1150.6373637864183;3.1953332495220086;3.3486105768204433;63.263488680476364;11.214174072087035;10.478470030179954;15.256062710400112;11.899674644765838;17.272983937887762;0.4087983491731668;4.631046577200981
24.85;0.7464246372373593;0.34765625;0.9125430519802885;0.48645899661790004;71.48001989420744;1151.832954132945;3.2019187389796566;3.3554923820592184;63.34289424142292;11.212160466240402;10.473092954161185;15.252596647654602;11.903192459230128;17.273328817004664;0.4092868980336257;4.630238935092649
24.900000000000002;0.7455008008255165;0.341796875;0.9131295111450486;0.4946564341584443;70.94805055163764;1140.7652112736594;3.191009613612615;3.3546541388700635;63.44926670922662;11.201727477587294;10.467067838648584;15.249512458292006;11.936333091792514;17.288210124453446;0.4103468456508607;4.628916885383011
24.950000000000003;0.7462123103571272;0.337890625;0.9154411574263126;0.5185007800659474;71.18018615246096;1147.0225561235402;3.1963354924109972;3.3701334049753724;63.47154256401698;11.199065429999385;10.457979860712115;15.275001766321113;11.976251349919204;17.299151587344397;0.4096136820593223;4.6272394381760265
25.0;0.7463679948111639;0.333984375;0.9176874755414799;0.5185099216230391;71.33095490521697;1146.804402046322;3.189662987339558;3.373124033101006;63.471334210396115;11.19741007951435;10.44667171321935;15.283643193873377;12.030086651386586;17.314363161387096;0.40954123757659616;4.625819579248265
25.05;0.746041515920353;0.333984375;0.9199337936566472;0.5108276982539994;71.37403469332929;1148.7013005415495;3.194426738219363;3.3788623845380337;63.477166506946126;11.197246856473459;10.449643935458244;15.285961190636549;12.04614878145255;17.31235870658602;0.4092513778745994;4.626475309811513
25.1;0.7448206446920358;0.33203125;0.9163244822804018;0.5164357063535339;71.26414716652567;1146.896308638068;3.195580889236757;3.383805691924019;63.50813970617299;11.194419344615325;10.4394113879469;15.275714462680208;12.069566945535973;17.30156064377722;0.4088561621754786;4.625096285113467
25.150000000000002;0.745318205275346;0.33203125;0.920998250875567;0.5224310483006609;71.18484922803145;1147.4459419178736;3.1993019233559683;3.3896473678956416;63.53719198650081;11.196224329141646;10.440302455501834;15.266829487427948;12.103245486059064;17.292356659895475;0.4085674833733033;4.625893634354635
25.200000000000003;0.745852089844433;0.32421875;0.9166482661336087;0.525973100536768;70.94914365862653;1139.5138439036268;3.1898399734801526;3.393453984166053;63.6020294720532;11.178889696826838;10.423658793945965;15.264169289696893;12.086382945236272;17.292239632587652;0.40917641883091466;4.623322890859459
25.25;0.7460298533220663;0.3203125;0.9172347252983688;0.5236531203372297;70.86250879756763;1140.2521797014233;3.199634632064742;3.3980249059443137;63.518843646892655;11.192593909955702;10.444135372414541;15.296900338662539;12.092626675458355;17.309197733429972;0.4092395212110288;4.6263949558025566
25.3;0.7431786278175517;0.318359375;0.9178211844631288;0.5213331401376915;70.81349226349023;1143.4065253275583;3.2125587269499576;3.4117872812675274;63.41052754307315;11.227548594314193;10.471195955610872;15.35592850994339;12.120164912496705;17.346373090603546;0.4089564777999289;4.630883517894842
25.35;0.7416529539370781;0.31640625;0.9184076436278887;0.5190131599381533;70.65831935535773;1143.2608980218079;3.2239571147491093;3.4194592124171614;63.341426334031425;11.23787987325153;10.494956345707276;15.392540904230154;12.159528422722024;17.36737095330582;0.40912812762494155;4.635125601203423
25.400000000000002;0.7410182558035695;0.31640625;0.9170967727633124;0.5074836997601677;70.6740366704769;1146.450472818986;3.2314757010866977;3.4286055645479667;63.324180354969684;11.243590860665307;10.502716742713762;15.40280074415517;12.16717498174293;17.36665810232789;0.40850298179323175;4.6367625326517325
25.450000000000003;0.7415104749632355;0.314453125;0.9192913267586772;0.5113641678948753;70.97740095976846;1154.4294235614304;3.2464279771019453;3.44344222787771;63.37791172405915;11.239418892672772;10.514989399146796;15.388023763446368;12.16388908960931;17.338077204989567;0.4070400913398382;4.639063600705376
25.5;0.7389978952892925;0.310546875;0.9190100803272543;0.5015194787261914;71.01855668468421;1156.1139781962272;3.2593922874592787;3.4496701431329893;63.2530540547028;11.262196290162509;10.527285312895799;15.436894965207465;12.1796153747792;17.378058330798773;0.406956456656041;4.640183577956738
25.55;0.738446301630606;0.310546875;0.9187288338958314;0.5062203330659436;71.027356568984;1156.7977516984265;3.2642047656671638;3.4528745976100996;63.21446872094231;11.269999909917097;10.535873798256958;15.451704124611043;12.169016465477291;17.385628884731997;0.40670914594352564;4.64174562688982
25.6;0.7377293236643924;0.310546875;0.9191523057996718;0.5074132589404621;71.02119958257423;1156.6738622078417;3.26803009702897;3.453952530168755;63.174311073754424;11.277598703031895;10.54413161817524;15.465941806315724;12.155109092920592;17.394107645488727;0.406603171568616;4.643298390411203
25.650000000000002;0.7370503201309277;0.30859375;0.9198513611025713;0.5050932787409239;70.9892740199805;1156.2977702763078;3.273650920748775;3.457945578981638;63.06595531538187;11.295992741518146;10.558984782029006;15.499099650035316;12.145128158162592;17.42366542967823;0.4068018093331346;4.645679103505871
25.700000000000003;0.7350933696385487;0.302734375;0.9196432463612596;0.4972204991306217;71.5086322598447;1163.174808830117;3.2801727897718305;3.457843898098147;62.91077617950351;11.313529437017383;10.577271864801375;15.57086210441233;12.182765943458467;17.457209499187073;0.40511572466661494;4.648414590777769
25.75;0.733765347883646;0.302734375;0.9176038481701396;0.5004533183418474;71.48245296001907;1162.7655126042814;3.2862315711300085;3.4575684122193375;62.83425465357203;11.328256827338562;10.589943482805605;15.60041864435973;12.192767919456553;17.480900884312913;0.4052156577439093;4.650438214531269
25.8;0.7329791167559132;0.302734375;0.9173226017387167;0.5007287082188023;71.55580358051704;1163.0420881408907;3.287192781856655;3.456420973884044;62.74566754389577;11.341485988222551;10.60286001098408;15.62887581010434;12.194838135876752;17.502182325928548;0.405202573870002;4.652603362169126
25.85;0.7324086984373862;0.302734375;0.9170413553072938;0.5092245183526911;71.69814361092371;1163.9303795171986;3.285872660378172;3.4546628500688565;62.64411571927687;11.354971802790255;10.618347076049943;15.659096824255437;12.192479231641506;17.52313846001951;0.4051285457133927;4.655224561388193
25.900000000000002;0.7327653331761053;0.296875;0.9201902121305814;0.5048852003934989;69.39145474755806;1162.0627056516041;3.302470314334981;3.4798274280870247;62.75428963030226;11.321745991139695;10.580078930858997;15.591696959971506;12.237333598380479;17.489616947458543;0.4049784269861139;4.6503995094478725
25.950000000000003;0.7337979169352119;0.294921875;0.9188764429892504;0.49496812848889515;69.39433325736454;1157.6471702241147;3.2944355400443266;3.475244299904452;62.77863761449794;11.314004173042138;10.567131921757305;15.59936121378871;12.255110258479727;17.49705136361691;0.40515465645215065;4.647949052539964
26.0;0.7333007406159027;0.294921875;0.9171845092949886;0.4888534173441563;69.61476667883981;1158.3133946542237;3.2953387426512317;3.4720985473532457;62.71074610588919;11.321786629924498;10.576721188996292;15.631443243746382;12.323125383331083;17.519092024163218;0.4053030754206535;4.64919513733424
26.05;0.7342024943557927;0.291015625;0.9183041419898605;0.5022757419131314;69.97979505419974;1156.953943671148;3.2870187666860833;3.459179003350144;62.829206653325095;11.301940201651169;10.586607008909382;15.600348378738945;12.324070310199332;17.484869722275338;0.40597218050235984;4.651978737469071
26.1;0.7339275425455071;0.287109375;0.9162366500356947;0.5085382122885393;69.85010508459396;1156.3765167257795;3.2992473906854607;3.468095106816323;62.768019812333;11.299321411446428;10.586798434042953;15.618560554289562;12.394440289684098;17.501942566643184;0.4065903327420371;4.653134487406889
26.150000000000002;0.7347070542651134;0.283203125;0.9218777397209017;0.5155821695197389;70.13665690870633;1159.1691792153877;3.3086422357432115;3.4745107147654415;62.59689734393829;11.315349082889224;10.596019016275621;15.689867292923209;12.432284428817859;17.55239374198466;0.4062933368826827;4.654286337229432
26.200000000000003;0.7339085971081907;0.27734375;0.9157930981445994;0.5210631530393552;70.23998761173353;1160.8382952135964;3.3143965452847644;3.4832036315897006;62.43508145405019;11.320108003596799;10.587385277822426;15.752882244116671;12.581878028159272;17.607777442964604;0.406409822516911;4.652296722080504
26.25;0.7361225130160434;0.27734375;0.9160942305009696;0.5161103923852917;70.24537311452255;1159.8344737130687;3.3200292024250864;3.4814380055482554;62.27834055022836;11.344738284274554;10.6120543006683;15.810605925610966;12.634678005520511;17.648824031447308;0.4065478347150296;4.655726679188745
26.3;0.7393358294039967;0.267578125;0.9225320789202387;0.4919479606966064;68.89768880075113;1151.3342772679953;3.331616846296409;3.4952797144588823;62.3837156412707;11.313146603060632;10.552872321388843;15.783103485446894;12.27988700849821;17.671359448536236;0.40807714404828127;4.646736170919212
26.35;0.7379950491357414;0.265625;0.928135380288786;0.46778552900792114;69.18338727188593;1155.9633353091658;3.334750189022994;3.495477968685651;62.49212304198921;11.286501026632974;10.544784140089707;15.73754635237439;12.240558507597791;17.64418179490059;0.40810815459400573;4.648587940355802
26.400000000000002;0.7374756834379083;0.25390625;0.9171481407605577;0.46670845571279296;68.97894341639044;1149.8763828412032;3.3285276174130667;3.504351753760202;62.51384500684202;11.270682421273474;10.499675039782565;15.75423725645393;12.3294240665031;17.639378997813903;0.407662380511527;4.640210894095041
26.450000000000003;0.7367197675944264;0.251953125;0.9192684139026022;0.47655013948683855;69.25325549700842;1151.9510796493662;3.328182511027888;3.500449033911515;62.524181884277;11.266033801560418;10.503973003283734;15.73057616573603;12.271863519378348;17.61313371613626;0.40763545989108874;4.642495387516402
26.5;0.7365200362820412;0.251953125;0.9202706189231717;0.4866413921118271;69.39219543896559;1152.6938484725922;3.3261334951150987;3.4991950908855327;62.516442524760166;11.260693876721453;10.495465155180383;15.72407479091174;12.233066698161352;17.607185865153728;0.40753383645114044;4.641846014858987
26.55;0.7356988944241016;0.24609375;0.9131039052673728;0.49673264473681655;69.43022891700456;1153.1242171602119;3.3317391710277313;3.5088051403184086;62.76050172291763;11.201548145340862;10.45704326173234;15.611507052422711;12.17730925661068;17.560679167383327;0.4086079814087441;4.635982818888783
26.6;0.7354544696266394;0.24609375;0.9128226588359499;0.506976388394909;69.62699632790601;1153.729122429196;3.325528369643843;3.5060022124917882;62.819838911294305;11.18751624675797;10.439969230255324;15.584491454993252;12.13366655555245;17.543238982301645;0.408635514800775;4.633435113417474
26.650000000000002;0.7347762260486095;0.244140625;0.9185032893519316;0.5207901791505831;70.38120650652795;1164.7219788605462;3.329187516040274;3.5066874307378373;62.733964339620876;11.20103150666952;10.434042267886262;15.580836477035085;12.152898935542;17.539848658863168;0.40650387655325315;4.6330113022787085
26.700000000000003;0.7345359814310447;0.244140625;0.9188044217083018;0.5218027884352642;70.69950591865604;1167.7793710738556;3.3222184213399815;3.504379896135258;62.75891793834468;11.194382106611416;10.421666220408984;15.570654109316488;12.159269278904796;17.531451331696296;0.40612492931489147;4.630552773192729
26.75;0.7296467212912711;0.240234375;0.901398471914794;0.5158996117156534;70.77955940312489;1164.594771199603;3.315986575635725;3.4940262435261022;62.844900266542766;11.18941420871414;10.418081678003567;15.581214616134396;12.139816170521343;17.54836780988928;0.40660562298709674;4.6296795655805
26.8;0.7298718492743206;0.236328125;0.8991485192225419;0.5063333479870744;70.75694267760781;1160.8266152641356;3.3241575940131067;3.4908927490373833;62.60737902832287;11.222233739198971;10.45517975266877;15.67224714811889;12.141784442922216;17.623038201144663;0.40768059611696233;4.633659962204267
26.85;0.73075645479844;0.234375;0.9011319889263949;0.5049187056957338;71.18394925514812;1167.5807183679542;3.3284248677995754;3.493904528301973;62.44560553773395;11.251061900090088;10.483257801174213;15.728493876280018;12.194204349092479;17.65528067332231;0.4069271118181568;4.637451520933273
26.900000000000002;0.7325110409797622;0.232421875;0.9111351802474124;0.5009508373320215;70.47672504925117;1153.1040144413932;3.3271608989720165;3.4915893245882104;62.37972843765449;11.264226423126333;10.488914383777082;15.7573219944079;12.18278606292694;17.67954503218728;0.4076337864267123;4.638215062382382
26.950000000000003;0.7339642267623389;0.23046875;0.9124190219424264;0.4937836069817527;71.00723427565755;1158.6469843768227;3.3139118609252893;3.4877320602507043;62.62475613466607;11.235168803800482;10.473153757540226;15.689124094756167;12.15806959926681;17.633228296324447;0.40750054652268547;4.636818054919641
27.0;0.7306310706996324;0.224609375;0.9105726873845665;0.49301510060459686;71.57459668178758;1163.4740080717986;3.2933425955553437;3.4826114861230675;62.62968456521122;11.24328803941476;10.475145344820357;15.70715426809805;12.140284743595332;17.624824897696374;0.40692576623575627;4.637435318308262
27.05;0.7312398379370405;0.22265625;0.9140481923307893;0.48904723224088453;72.28637182478663;1173.5596636253247;3.2862737300302483;3.471035303764727;62.63925467468075;11.247274354541213;10.471982178037045;15.692385117646127;12.122440357597041;17.594590472054076;0.4056626313886231;4.6376917953336285
27.1;0.7301177055751256;0.21875;0.9120138999150902;0.4850793638771722;72.51835870564186;1178.1339747655036;3.2913074342371806;3.47861072491144;62.679203593488786;11.243031026994627;10.439688205401074;15.689204490232582;12.151134655430129;17.598473230899916;0.40538302641767826;4.632008564882348
27.150000000000002;0.7307901160038434;0.21484375;0.9156084992751963;0.48111149551345944;72.46774490364915;1179.7965539157435;3.300333140281723;3.471563315706917;62.46296338606849;11.279222337077137;10.484249867508915;15.744281202650525;12.224983831572915;17.643519978587875;0.4062499954677903;4.639843050456322
27.200000000000003;0.7312432885107389;0.21484375;0.9192030986353024;0.4771436271497471;72.69827509463072;1183.4192388907688;3.2948529493861423;3.466060086257229;62.417135904882045;11.279300874253876;10.496084984140637;15.746647956050372;12.229477970711008;17.638042474877764;0.4058046643149877;4.642808216539635
27.25;0.7316927531432532;0.21484375;0.9221168776283746;0.4772169101362791;72.93663261799793;1187.0936857887286;3.2887983374408343;3.4591756161038916;62.371181816204945;11.27976077208404;10.508029558077004;15.748907719969411;12.223674795648105;17.631925454072842;0.40531550418959167;4.645768708627682
27.3;0.7303375405835099;0.208984375;0.9224180099847449;0.48443992243462475;73.06684476393207;1189.3225872311016;3.283126789433311;3.4568552785735274;62.3786346740926;11.249153702338827;10.500290769408098;15.749575318358536;12.089313176549705;17.63368168947649;0.4052416545282635;4.645094063299244
27.35;0.7314968103899467;0.20703125;0.9227191423411151;0.4916629347329704;73.27136510150032;1192.7525908476082;3.2790634041431024;3.4540268855794762;62.304138496718686;11.253102786041692;10.51702625657491;15.783768333210753;12.090078890812865;17.650751266414087;0.4046288830692309;4.648398443291814
27.400000000000002;0.7328101184697137;0.205078125;0.9230202746974854;0.49888594703131606;73.26188372709828;1187.3240670645048;3.2686577322453045;3.439547463161813;62.313057940965784;11.247527845477736;10.515413674606075;15.763109258406722;12.124497900686;17.634421903845777;0.40456924870692834;4.649878050021279
27.450000000000003;0.7327496318674683;0.205078125;0.9233214070538556;0.5003351107482978;73.4510717908515;1190.0676455578223;3.2621440475250765;3.433674366445102;62.27017427226083;11.247527879899708;10.526677287002435;15.76056388875286;12.124416292830801;17.623934793756366;0.4041063246483307;4.6527495021731955
27.5;0.7293663863947827;0.197265625;0.9202513634684806;0.4955951414001847;73.30924181395558;1190.0610522087657;3.2681909769728423;3.435407382821184;61.87201570193785;11.281236272460994;10.574623596887822;15.885424068283008;12.193854965858499;17.724544243217743;0.40460690790560017;4.659538385488138
27.55;0.7295704224987317;0.197265625;0.9161512135808048;0.5076992999763199;73.43529670637167;1192.9509160839684;3.264306083272657;3.4317430647016387;61.77503080563773;11.287701721037788;10.58954383033446;15.902755522484652;12.20776379482595;17.730921913905252;0.40405238912648594;4.66289234230335
27.6;0.7336064796701453;0.1953125;0.9120510636931285;0.5202279955983784;73.500227140941;1195.700575204977;3.2695029441052896;3.42811536789441;61.532266402528876;11.301029742537542;10.617123126458216;15.96985319331995;12.232572728584401;17.775618980267417;0.40352359670005233;4.6675988830483
27.650000000000002;0.7336113905709212;0.1953125;0.91182429114783;0.5017472481529586;73.60884845352462;1197.6914563520957;3.2635951112585087;3.422211513419573;61.434385160930404;11.303148822548673;10.632385229680878;15.988723905945138;12.255991588327106;17.78363702319705;0.4030871864221021;4.671136857868177
27.700000000000003;0.73708625688603;0.181640625;0.9248270688357069;0.5200530186165022;73.27679147909072;1189.7707362491751;3.227316079331502;3.397017276334878;61.62914343278839;11.265229120575121;10.719098171202535;15.969466683465571;11.761034765757532;17.73574756290325;0.4059375813668292;4.687358555092027
27.75;0.7354835077775995;0.1796875;0.9251282011920771;0.5199655301255641;73.43874807218664;1190.2509759866675;3.2181085778716008;3.39063688241848;61.68055358975744;11.239296886399725;10.725819871487701;15.924405589390581;11.77029833534699;17.679898742108914;0.40570899432919594;4.690101333721441
27.8;0.7349267199971858;0.177734375;0.9254293335484474;0.5244929630842474;73.27891283005297;1188.4851539131494;3.212626028078884;3.390401801495449;61.40350176862801;11.25900649639718;10.767426402605349;16.010553968255824;11.827800262238672;17.752111420726713;0.4066585572327099;4.696770024957039
27.85;0.7353657590673341;0.177734375;0.9286957417089381;0.5380883999673236;73.21157970042124;1188.9528813829488;3.2142304766551177;3.39156357161728;61.269952231126865;11.26511104623438;10.793126138804128;16.04410878498292;11.841750250884461;17.77120851757936;0.40655393795157047;4.701953003259338
27.900000000000002;0.7379350437560234;0.17578125;0.9299660638291656;0.5371582422937435;73.42859372733415;1194.8644735483751;3.2235699452217172;3.3978152168131546;60.9228773400374;11.308438915138652;10.82663533949123;16.1490105171485;11.91220447529065;17.858897049267025;0.4061820214434717;4.70794068183056
27.950000000000003;0.7380574865954467;0.173828125;0.9275357322743469;0.5328273049422445;74.01527244953158;1205.7735005573288;3.2100606236498623;3.402211100466502;61.01469447777659;11.280580617577666;10.81231724725457;16.1251053189763;11.733337942767724;17.81122818303597;0.40351789398607685;4.705733835437653
28.0;0.7409569836459183;0.169921875;0.9266338629739284;0.5354014303277683;73.6012178104714;1207.7270861673203;3.232479471270155;3.427745741308592;61.43239415236187;11.213513628709933;10.719543424550105;16.00887134734752;11.659882434280142;17.752342918721858;0.40354368065168134;4.689118536935448
28.05;0.743250609424943;0.169921875;0.9269349953302986;0.5479339095196727;73.57956389737964;1211.480760478209;3.2406510671414788;3.4405629786577197;61.67363691480328;11.189363519105502;10.639795324868317;15.967910114667554;11.665105172348005;17.729008950149456;0.4021073726874673;4.673071043457572
28.1;0.7455483387865832;0.16796875;0.9272361276866689;0.5542676769181352;73.6108345893197;1212.9756892774262;3.253694027964008;3.4490490110816485;61.78572271429467;11.19518740552882;10.584152329546901;15.97968445599411;11.676815472741188;17.742405208871656;0.4013347831264606;4.6603924005999335
28.150000000000002;0.7478777449452282;0.16796875;0.9275372600430392;0.5540824766128529;73.67954712468877;1216.6611307468177;3.2594495990017562;3.4589538351514277;62.03865447798134;11.177858504590597;10.506988556031889;15.939064867088518;11.674115813988386;17.714534134799088;0.3999797706478531;4.6445460314050155
28.200000000000003;0.7461114319963548;0.1640625;0.9153840745002535;0.5499471486624805;73.21079730663308;1202.461673372935;3.270011698646994;3.4469002258440105;62.2609193148828;11.175001907108085;10.473050294176911;15.896094496344293;11.655053363456043;17.704042955536654;0.40134286134937397;4.637727478453271
28.25;0.7470939670718353;0.162109375;0.9197240359444647;0.5458118207121077;73.47670754043442;1211.0526741367348;3.2749242263195306;3.465058463908032;62.49012333869859;11.140889216870024;10.402299808531172;15.841086141201028;11.713135096941171;17.656057181153486;0.3992211861120811;4.624106165495005
28.3;0.7502512579623213;0.16015625;0.9284406571121498;0.560240796460109;73.42939170579712;1210.2487227225652;3.2692024345179393;3.4635041455612465;62.56536741025147;11.120542478720399;10.38997180246099;15.827072383652094;11.771453964890009;17.652804696117496;0.39964638035627914;4.621654039897302
28.35;0.7502702041883529;0.16015625;0.9293324628638149;0.5627021738481963;73.31740262443478;1209.7538921513124;3.2662434548206054;3.467599620344566;62.59829182816773;11.111589819441376;10.381761678333929;15.816757086343877;11.778653297709148;17.64735175479167;0.39953562919470714;4.620546564058079
28.400000000000002;0.7499607700676767;0.16015625;0.9299409295234622;0.5577361972988406;73.28026555108958;1209.7805475946302;3.263301490659566;3.4704363238083467;62.601951527506685;11.108294683871826;10.37698802379966;15.818974479197717;11.786089734670943;17.650095556377583;0.39939898175929356;4.619886912036524
28.450000000000003;0.7491562394107034;0.16015625;0.9293440541812605;0.5525941387890896;73.32944713609183;1211.1209765092888;3.2618080911999363;3.473764010024466;62.54966758901417;11.111767530767445;10.376064254924307;15.83533635574212;11.782119226165243;17.662511191481954;0.39908911070000214;4.619546841821136
28.5;0.7497464163632529;0.158203125;0.9296451865376308;0.5466481641312466;73.56349986234115;1212.9495854045233;3.2556823616408694;3.480759547990012;62.59474962384384;11.104714283216436;10.342165506107893;15.848794910086562;11.772181921306393;17.676169821308545;0.3984349342180354;4.613348966681872
28.55;0.7490612750624475;0.158203125;0.9301143007052803;0.5392139446853754;73.58866817009287;1214.2620981853236;3.254505301178926;3.484391572648852;62.544655023649966;11.108149425703624;10.340148843221524;15.863463079596725;11.766170416212189;17.68680300607301;0.39807354295411373;4.6127680922905565
28.6;0.75138124926733;0.15625;0.9361096426524069;0.5371679632598365;71.81415381700077;1206.1680313420798;3.276843998998013;3.50906260505391;62.38989088765858;11.113665036585926;10.349972839040593;15.906563132129488;11.815389915306552;17.725876885816753;0.3988476872756604;4.614987337945015
28.650000000000002;0.7519239893033541;0.154296875;0.9421049845995335;0.5269087697043069;71.39486753893914;1200.3877652996812;3.2827934220470776;3.50748796680686;62.11114894877332;11.1416052908451;10.381406804890583;15.987346966704852;11.75506074980105;17.794280481237923;0.39983476921181416;4.619178573327778
28.700000000000003;0.7535453081524474;0.15234375;0.9417280569749147;0.5268838462403349;71.40357068137214;1200.9441090829519;3.2702180504681144;3.515829040261449;62.35013999316339;11.096645645021981;10.30723701590236;15.941742180592072;11.706983758566677;17.762652018888772;0.39903717689056567;4.607507251477939
28.75;0.7521866501667926;0.150390625;0.9377626486738503;0.5217417877305839;71.37519556076414;1197.9470395889819;3.2563081646298286;3.5167990153704367;62.40749933396525;11.073207940191427;10.296579865859488;15.933429544270657;11.673459512783955;17.746451329528806;0.39888730293339597;4.606629433708477
28.8;0.7533487923816994;0.146484375;0.9379448379664511;0.5165997292208329;71.24083479782394;1191.0569986241135;3.240056848042241;3.5103969009332703;62.68033654233202;11.033076984149039;10.25917543489426;15.872086838847814;11.715273804541544;17.694457728276788;0.398417491878968;4.5999991719055195
28.85;0.7532211403005686;0.14453125;0.9381270272590518;0.5114576707110818;71.11566297798143;1188.6429720436404;3.2477095373901825;3.516395196861167;62.5038412986799;11.051936392514374;10.264592985356819;15.926160293264106;11.727908090674308;17.73279736498507;0.3980949512738157;4.601007874406847
28.900000000000002;0.7516286876018987;0.14453125;0.9383092165516526;0.5063156122013308;71.01618935707192;1186.9318905045982;3.2467959853045967;3.516389755057943;62.45420099607772;11.055465642851878;10.270554840057198;15.94944236602728;11.733359034218045;17.75025870048706;0.3981621885335712;4.602181655413599
28.950000000000003;0.7524105277025639;0.142578125;0.9384914058442534;0.5011735536915798;71.2789490475883;1190.204384281002;3.233955925443;3.523569569137057;62.49317972582096;11.040478119408982;10.24191489157461;15.941029235471355;11.757214898659619;17.73793577458452;0.39747223517584906;4.597034661366
29.0;0.7511587818994884;0.140625;0.9326565101013333;0.49603149518182876;71.63206200809984;1192.9857115068785;3.2106264449956994;3.5031925581840246;62.41696473495876;11.056645204715139;10.291421878298785;15.987559459103633;11.744322219215109;17.773739369185783;0.3981151100156113;4.604728052951593
29.05;0.7492217488627061;0.140625;0.9329576424577036;0.49088943667207774;71.50378190286311;1192.4168633967945;3.214916866334144;3.506255178343015;62.42294762347881;11.058536806206481;10.300966779164057;15.990219051602187;11.7615054116854;17.780846765685833;0.3984074989669971;4.607067121107956
29.1;0.7465305388241833;0.138671875;0.9332587748140738;0.4857473781623267;71.31260067263598;1188.217573225584;3.213993195568987;3.503447378247508;62.45529710947412;11.069600728571352;10.309657514166394;15.997951051523216;11.789711953125435;17.790538797434362;0.3992826419846583;4.609149904935211
29.150000000000002;0.7447191484554514;0.138671875;0.9335599071704441;0.48806884304345743;71.14313180747342;1188.3296013456077;3.223883990780635;3.5086866186166983;62.49426160613113;11.08591127292659;10.322098493643189;15.968286724486829;11.79791973866546;17.77411710335446;0.3996041052133508;4.612560869616376
29.200000000000003;0.7467424946607599;0.12890625;0.9338610395268143;0.5038610497247511;69.07512437740587;1165.951147395804;3.248688921707159;3.566575898818158;62.2003696815609;11.123144677284987;10.271027918505963;16.175444917279478;11.891103462315893;17.982054800482405;0.40148577629254156;4.5996470417407025
29.25;0.746221116914706;0.12890625;0.9341621718831846;0.5196532564060448;68.86780287314946;1162.462173747419;3.2549312952427782;3.562036376339744;62.145075417296205;11.14349508588584;10.281996888579025;16.188940241161568;11.90195242913974;17.998787676313384;0.4020421886870384;4.602018215053257
29.3;0.7463060755219735;0.126953125;0.9347808117772938;0.5228221635652996;68.60467111199152;1137.8178106476025;3.226768720627471;3.493267034327214;62.47436418637289;11.12463174340073;10.294542778645894;16.056810219618573;11.797304882975718;17.907589719492627;0.40468047217072467;4.6067166420834145
29.35;0.7477721958348011;0.125;0.935180576136285;0.5089256076471456;69.31934382262149;1149.6687514510959;3.260599464359871;3.490903950181898;62.08331623954182;11.223926228373301;10.364685345263034;16.12621191744407;11.783396365744778;17.95321499249809;0.40169256248465257;4.623139360141051
29.400000000000002;0.7486049062255867;0.119140625;0.9350655689522953;0.5364406682871632;69.40731099305194;1147.4172111402402;3.27458173927869;3.4669126745405023;61.9424727638419;11.24676524029041;10.41424610411487;16.047618134612694;11.717316312235896;17.88833273347854;0.40282706752176783;4.634850434583271
29.450000000000003;0.7473124031397901;0.119140625;0.9353667013086656;0.531262255069946;69.18627879042901;1146.371820794332;3.283729819650945;3.4726309639810036;61.92239343079175;11.267275081401818;10.421317607260972;16.03964718524308;11.7155858359637;17.883524002547542;0.4026619728546046;4.636566918201805
29.5;0.742699614252736;0.115234375;0.9467127256165537;0.5260838418527283;68.3647774052009;1121.133521030138;3.248851289639426;3.4471185461517835;62.25355093388187;11.217964601214184;10.388400436942472;15.875480015582466;11.591047179853772;17.787722849921114;0.404767620470355;4.635376024994795
29.55;0.7412115103190959;0.115234375;0.9485694558399946;0.5209054286355106;68.16118374327235;1119.730732263647;3.2557460582044238;3.4522243503484242;62.22126266414576;11.239322580974632;10.395941500547123;15.869328759705416;11.595429916182228;17.78351563545519;0.404637885729756;4.637035119545231
29.6;0.7389712872498262;0.11328125;0.948866293207095;0.5157270154182934;68.79208499871004;1131.261092137683;3.258707773870755;3.446760553498512;62.5356023332348;11.23988614877726;10.417712003209614;15.668222212056763;11.53545696118696;17.62026505013025;0.40335742893105764;4.643264445798698
29.650000000000002;0.7389433953802357;0.111328125;0.9491631305741955;0.5089150342315616;68.73828693001659;1134.0636258776738;3.2755068680398343;3.467991530094041;62.57589706496629;11.226683910496599;10.378129163290838;15.630214114919974;11.612274422387257;17.571714628707124;0.4018474805823848;4.636502366043887
29.700000000000003;0.7389221902044505;0.10546875;0.9494599679412961;0.4952832918865795;68.82944617917562;1138.2091296650794;3.309980929811447;3.4903634956127005;61.948270121755144;11.314794431416487;10.454389535013817;15.855998090982833;11.729770462977617;17.757466837824868;0.4023632341292535;4.64600894061078
29.75;0.7346922648487629;0.103515625;0.9497568053083965;0.4816515495415974;69.6818157438017;1148.8960363451204;3.330637810915985;3.4898310085365245;61.60021140741698;11.394569002554197;10.497521735833692;15.962310503177454;11.816860667614606;17.856360692011503;0.4032345103368973;4.653853944904247
29.8;0.7369258456877302;0.099609375;0.9500536426754969;0.4950133625494231;70.9833879232519;1164.921898644119;3.339674170043437;3.4834341725190776;61.15622614466342;11.462623341693826;10.547625441124113;16.052691058322626;11.931413708340605;17.91983380682857;0.40183379288975984;4.661967062410821
29.85;0.7391178412410996;0.09375;0.9497311408668815;0.49942922552585856;71.79256344567851;1165.0751969146656;3.311626064388468;3.4814105926774683;61.078494056017945;11.499354066740173;10.527305396160875;16.092741244907398;11.786292836240301;18.02362295417065;0.4051702872022052;4.6559028742558395
29.900000000000002;0.739249501801799;0.08984375;0.9493816084622169;0.49018964274801835;73.279071151196;1182.2734255901073;3.308704350100295;3.4561438374245026;61.433271887609855;11.455704175880168;10.530464929974455;15.932584949237002;11.977548678391171;17.926297988597582;0.4058960377012724;4.659968167873082
29.950000000000003;0.7380819539144827;0.087890625;0.9490320760575522;0.48095005997017726;71.87505783114312;1172.3203998962185;3.332352759269606;3.4743626732232733;61.330140956334745;11.490176706695886;10.538528399372762;16.052431552907713;11.974080192799338;18.041166752193188;0.40733258820788215;4.659087332914319
30.0;0.7283881346963078;0.083984375;0.9486825436528876;0.47429970968055324;72.01511701286235;1173.923681578006;3.3443786943141487;3.4640067209360548;60.850359390246915;11.54700003455566;10.596348827806526;16.254013080977725;12.205258014798499;18.19966023857877;0.40871018260184655;4.667025519471001
30.05;0.7224482313866555;0.080078125;0.9495846869484352;0.46912129646333556;73.51020328145225;1188.4252832616717;3.2392865941475204;3.350884400566193;61.10976522832079;11.531653480665671;10.572454588905705;16.150121085003203;12.249733012349417;18.098450968944608;0.4075072710746988;4.666284170517654
30.1;0.7204130509077354;0.080078125;0.9494049540366891;0.4639428832461179;73.42642495172771;1188.6791714743713;3.242486907008119;3.348633661671947;61.01249660895677;11.542375324488303;10.57580874365857;16.168650217343977;12.275957037092212;18.117749573235542;0.4078353484949666;4.667334581633694
30.150000000000002;0.7183778704288153;0.080078125;0.9476339464388938;0.45876447002890064;73.34264662200319;1188.9330596870711;3.2456872198687168;3.3463829227777016;60.91522798959277;11.55309716831094;10.579162898411436;16.187179349684744;12.302181061835014;18.137048177526463;0.4081634259152344;4.668384992749734
30.200000000000003;0.709576766420243;0.07421875;0.9472844140342291;0.43475214608097534;73.4401711370855;1170.2663045332818;3.187011407345051;3.313183126474722;61.41331056401473;11.410861115207709;10.41394884355104;16.092972102903293;12.29645984367443;18.04023530473924;0.40770251434883187;4.640034048373235
30.25;0.7074783242902183;0.07421875;0.9469348816295645;0.42551256330313514;73.43769355335048;1170.6211285158245;3.1880067927001186;3.3084474228815783;61.33252639598081;11.41969234279736;10.415852790439448;16.112055599214322;12.325150895696604;18.05930502419557;0.40799533656560616;4.6406574431148115
30.3;0.7053798821601936;0.07421875;0.9465853492248999;0.41627298052529493;73.4352159696155;1170.9759524983679;3.189002178055186;3.303711719288434;61.2517422279469;11.428523570387012;10.417756737327856;16.13113909552534;12.353841947718774;18.0783747436519;0.40828815878238045;4.641280837856386
30.35;0.7163147554023239;0.072265625;0.9462358168202353;0.43805081716003036;71.73694112103779;1161.4165473436037;3.2033625971361186;3.3254258645551085;60.832960378154674;11.489800271301183;10.389358466345378;16.302649534405774;12.56759380166621;18.26377453043012;0.4094848145851095;4.6340504661623205
30.400000000000002;0.7114628980989308;0.0703125;0.9458862844155707;0.4328724039428131;72.2424057345064;1155.9792009460707;3.18871245877799;3.2726936281369956;60.874519421131566;11.504836890558682;10.436792307831727;16.233336523183485;12.574284703081569;18.188121456524016;0.41146578941717815;4.64643293641783
30.450000000000003;0.7142140320701074;0.068359375;0.9455367520109059;0.4189758577848881;73.95260031140111;1183.3088476706714;3.200877423524553;3.2725967228516706;60.775393232481264;11.542597507640911;10.46618034376455;16.317367479386682;12.593481996682856;18.19220030386526;0.4068828079158296;4.656657064651
30.5;0.7124232763435645;0.06640625;0.9451872196062414;0.40486995796664615;74.99123663769484;1189.347762089048;3.1907121581214626;3.2271462170848357;60.82504305187807;11.562341584964521;10.481939235527538;16.287035636450383;12.531631939079343;18.155781228511618;0.4060770221048125;4.660086893395736
30.55;0.7124617169041177;0.06640625;0.9448376872015767;0.3907640581484042;75.20842970223478;1191.2680078843082;3.1948042501009137;3.2238608204828205;60.63953949756211;11.592865433847827;10.492755055640194;16.33274682315077;12.653478814973717;18.194526844522176;0.40625658740767734;4.662158073345661
30.6;0.7234640176308642;0.0625;0.9444881547969122;0.37665815833016225;73.78042417491744;1169.1706447867473;3.217942497606124;3.218546746053004;60.19975126237586;11.612559234540782;10.526161986850122;16.575291826065083;12.86567756955877;18.436708004390553;0.4111582025239041;4.666440123299083
30.650000000000002;0.717546551183674;0.060546875;0.9441386223922474;0.3625522585119203;74.44193577404847;1160.208803153886;3.1582720057942044;3.148822323190353;60.54835741029004;11.536685681876495;10.416054732414384;16.428646792626033;12.62896101400043;18.34109868180351;0.4115294903257863;4.648621298565849
30.700000000000003;0.7125224329238621;0.056640625;0.9437890899875829;0.34844635869367835;73.12020606867128;1156.5534129221298;3.1892015429204963;3.1856731044577185;59.77354367875097;11.64826989977012;10.480743286098626;16.75917545876889;12.844263598450029;18.563970052028935;0.4116136033827823;4.657181865523747
30.75;0.7124634012253971;0.056640625;0.9434395575829182;0.3343404588754364;73.5241646100405;1162.4349838344817;3.2033781325204376;3.194675406529095;59.60364315054015;11.692461009747673;10.49635887111991;16.840244518511415;12.95086394873462;18.602452881398293;0.4102072633406144;4.6572483851007105
30.8;0.7122799406308575;0.056640625;0.9430900251782537;0.3238771527468902;73.93219941608058;1166.4248927857134;3.2137790700978544;3.2067813315249785;59.4858918849165;11.729853746083899;10.511551233635043;16.921650741409803;12.98380208221186;18.637583248260377;0.40877591671985714;4.656557840208632
30.85;0.7185899544089139;0.052734375;0.9231047745589018;0.354564697061285;71.30301625453298;1151.2114372735994;3.190163741212195;3.227331223537103;62.739213113099545;11.306684361769713;10.327950165266916;15.46546835539965;12.552326909929494;17.5502854937146;0.4119316641888719;4.63208726381466
30.900000000000002;0.7189282905193312;0.052734375;0.926563260344639;0.3447716432080057;71.67098318726705;1155.3614648838072;3.201565724681333;3.2408731851642094;62.658142207830586;11.339701266591208;10.340072008363475;15.530237348970989;12.588801689396641;17.57150667322982;0.41044143193828936;4.630654277838885
30.950000000000003;0.719266626629748;0.052734375;0.9217462340990252;0.33497858935472546;72.03895012000116;1159.5114924940153;3.2129677081504715;3.2544151467913167;62.57707130256164;11.372718171412703;10.35219385146003;15.59500634254233;12.625276468863778;17.592727852745035;0.40895119968770693;4.62922129186311
31.0;0.7282544282783752;0.044921875;0.9143310288587756;0.32518553550144524;70.9893417016414;1112.5579789511003;3.0594404945601887;3.269493171238389;63.69935084306296;11.10664552427476;10.03611681646734;15.429808391651179;12.802402653263105;17.614999421981487;0.414189832990401;4.567206682191353
31.05;0.7210298237122162;0.04296875;0.9069158236185251;0.3153924816481659;70.3020492400237;1082.5002866115904;3.0447092433281866;3.2384370961608626;63.166580159779876;11.168875778466807;10.099775782680707;15.632442260583462;12.864406246922629;17.753571445413886;0.41623303844957016;4.573072528962424
31.1;0.7113518717610829;0.041015625;0.8995006183782754;0.3055994277948857;70.15043727252184;1054.556845179294;2.975435631233488;3.202221390484084;63.59742012869996;11.046682067957269;9.999647538429139;15.43457328662277;12.483031589086947;17.60858235759087;0.418843844024867;4.559213345922922
31.150000000000002;0.7120279650329254;0.041015625;0.8961137120000833;0.29580637394160547;70.3192469912102;1051.5655493163442;2.9655118243520273;3.1981155229558533;63.55388423010174;11.059342876883548;10.01640978924984;15.453027097618545;12.456073132804509;17.614629523965856;0.4189535991608352;4.561147478585726
31.200000000000003;0.7391744250572191;0.037109375;0.9100702568888823;0.28601332008846825;68.52575672124755;1027.2156431957958;3.013578506442425;3.248189797897561;64.8471695299878;10.854937594605845;9.89013270223098;14.90764486215445;11.930767250513703;17.145561333579547;0.4180917403642862;4.539858689646672
31.25;0.7417958175336643;0.037109375;0.912636304795758;0.29916237796786405;68.85302299548825;1025.8967964439842;3.0012576095119377;3.242845805875759;64.88962498457268;10.855695681430646;9.902698934054081;14.899559754467415;11.899763544129076;17.124257336460914;0.4178852010628305;4.540812053830564
31.3;0.7412032582939347;0.03515625;0.9152023527026336;0.3123114358472616;68.69243456043317;999.0194910698644;2.9255329674243047;3.2231215188042257;65.28372893754275;10.752967516457087;9.85457101684624;14.816061427359074;12.039571003997395;17.05460920057035;0.41954591726525164;4.533624137608329
31.35;0.7363123447948952;0.03125;0.9177684006095093;0.3254604937266574;57.86478474998256;922.4663216653271;2.969850430857404;3.2866992665882933;65.21551750181007;10.777155557097869;9.77538370471166;14.850517558227375;11.76053454632376;17.130474010686257;0.4228418506977578;4.525223727581014
31.400000000000002;0.7324789446192305;0.029296875;0.9203344485163849;0.3386095516060532;56.45143665112723;889.0196409740191;2.9611113082205605;3.2463489808418458;65.45246394394917;10.662048521969872;9.676514600515178;14.835256147996347;11.721507833468634;17.261839667565265;0.4303075602243783;4.509021747110864
31.450000000000003;0.7356584164087399;0.029296875;0.9229004964232606;0.351758609485449;56.48177089990611;889.5801152950165;2.9527311889294974;3.240099980949247;65.55594114033016;10.651377049524571;9.67431656640389;14.809821221756842;11.714486191365184;17.233464281259135;0.4298823667152603;4.508924251658457
31.5;0.731333795633197;0.025390625;0.9254665443301362;0.3649076673648466;59.881488846773095;920.5696261951156;2.8141576698693154;3.120654671671623;66.20138013210243;10.438136064721077;9.559111127004298;14.573152278303606;12.005763938606963;17.04809402409118;0.43240426185571895;4.490580629845807
31.55;0.7338279617761398;0.025390625;0.9280325922370118;0.3780567252442424;59.89293466508994;921.1698938814402;2.815276004526624;3.1187466351894804;66.28814832186629;10.423279110504971;9.559519467297102;14.564615597809773;12.016675007085526;17.032560491419773;0.43218372361562535;4.49050343867415
31.6;0.7351075663860054;0.025390625;0.9313473644045818;0.3912057831236382;59.966234985494424;922.5724871491683;2.818252588630033;3.1140469826955743;66.33798073345446;10.417864911208456;9.562935499897625;14.557196687143025;12.010089695974518;17.022002063101418;0.4319272986917432;4.491189153499909
31.650000000000002;0.7357006796945852;0.025390625;0.9364962054727304;0.404354841003034;60.07449654620838;924.4285687889816;2.822279487637731;3.10776946028202;66.36693640085697;10.417787921214178;9.56805153249812;14.550409559421999;11.993615126834888;17.0142556502869;0.4316505899900686;4.492306076063327
31.700000000000003;0.7362937930031653;0.025390625;0.941645046540879;0.41750389888243156;60.18275810692232;926.2846504287944;2.8263063866454283;3.101491937868465;66.39589206825946;10.417710931219894;9.573167565098617;14.543622431700971;11.977140557695256;17.00650923747237;0.4313738812883938;4.4934229986267455
31.75;0.7361574076680971;0.025390625;0.9467938876090276;0.43065295676182735;60.37417162364908;929.4791696223303;2.8321322524687877;3.09563709959868;66.43898319230348;10.415299185512184;9.572288337374811;14.537591361027902;11.946361135041412;17.002094308419863;0.4310340417402446;4.493230439636193
31.8;0.7345620250457745;0.025390625;0.9519427286771762;0.44380201464122315;60.73188905239673;935.3505639232351;2.841556051923365;3.0906276296164084;66.5103452296298;10.408217928377743;9.55941858900274;14.533072404450698;11.88697200535994;17.004342346891214;0.43056794049914987;4.490418917537771
31.85;0.728390457986137;0.0234375;0.9570915697453253;0.4485602056873854;60.678267983806506;887.3224511777511;2.6869153651095274;3.000300742995854;67.27862583153764;10.225268827001978;9.34425144009497;14.287127197763093;11.797189826548298;16.849284860435063;0.43232584937912133;4.458482329781258
31.900000000000002;0.7265629327939926;0.0234375;0.9622404108134739;0.45104378195747175;61.059378085983674;892.9291176418774;2.692943635293245;2.994032178873511;67.36376358231317;10.214709764571573;9.326779800927186;14.275814549171656;11.734776736416544;16.845656064322696;0.43175612044974426;4.455150004618128
31.950000000000003;0.7247354076018487;0.0234375;0.9673892518816225;0.4535273582275583;61.440488188160806;898.5357841060044;2.6989719054769616;2.987763614751167;67.4489013330887;10.204150702141174;9.309308161759406;14.264501900580226;11.672363646284786;16.84202726821033;0.43118639152036725;4.451817679455002
32.0;0.7229078824097046;0.0234375;0.9725380929497711;0.45601093449764485;61.82159829033797;904.1424505701308;2.705000175660677;2.9814950506288245;67.53403908386422;10.193591639710773;9.291836522591623;14.253189251988786;11.609950556153036;16.838398472097957;0.4306166625909902;4.448485354291873
32.050000000000004;0.7207708765966827;0.0234375;0.9739731665673812;0.45849451076773096;62.15032647269524;909.4030306719561;2.7110070661976438;2.976339826745973;67.59327233306315;10.18669965027099;9.277145831759205;14.246170092365134;11.550217268734388;16.836884591765774;0.43007622401304535;4.44549192223428
32.1;0.7179305057362312;0.0234375;0.9669678596158384;0.4609780870378173;62.360004837283725;913.8770508594868;2.7169653666283597;2.9737149215891634;67.59363171504435;10.188141917627824;9.268775478052417;14.248908862213412;11.496574442027159;16.840177338206594;0.42960235441562605;4.443268701780155
32.15;0.7150901348757795;0.0234375;0.9599625526642956;0.4634616633079036;62.5696832018722;918.3510710470174;2.722923667059075;2.9710900164323526;67.59399109702555;10.189584184984659;9.26040512434563;14.251647632061696;11.442931615319926;16.843470084647418;0.4291284848182068;4.441045481326029
32.2;0.7122497640153282;0.0234375;0.9529572457127529;0.46594523957798994;62.77936156646066;922.8250912345475;2.7288819674897904;2.968465111275543;67.59435047900674;10.191026452341488;9.25203477063884;14.254386401909978;11.38928878861269;16.84676283108824;0.4286546152207875;4.438822260871903
32.25;0.7094093931548769;0.0234375;0.9459519387612101;0.4684288158480763;62.989039931049156;927.2991114220782;2.734840267920506;2.965840206118733;67.59470986098795;10.19246871969832;9.243664416932052;14.257125171758261;11.335645961905461;16.850055577529055;0.4281807456233682;4.436599040417777
32.300000000000004;0.7230601840060127;0.01953125;0.9389466318096673;0.4709123921181624;57.488461954764674;795.1840079315041;2.6444885056819443;2.8744234260329082;66.80627059156278;10.310193184466254;9.41610287587048;14.64183672992785;11.44371626223815;17.13389298876379;0.44035300167799135;4.461446445028769
32.35;0.7221323742532604;0.01953125;0.9319413248581245;0.4733959683882487;57.66507599227085;796.2872071565408;2.64489468826064;2.867497929861499;66.77398309994021;10.323173905294452;9.432683451422333;14.645123253745785;11.424813620189468;17.127156784492772;0.4399440868299337;4.464090609527441
32.4;0.7212045645005081;0.01953125;0.9249360179065818;0.47587954465833504;57.84169002977702;797.3904063815773;2.6453008708393355;2.8605724336900904;66.74169560831766;10.336154626122653;9.449264026974188;14.648409777563723;11.40591097814079;17.120420580221758;0.4395351719818759;4.466734774026113
32.45;0.7202767547477558;0.01953125;0.917930710955039;0.47836312092842137;58.0183040672832;798.4936056066141;2.6457070534180316;2.8536469375186817;66.7094081166951;10.34913534695085;9.465844602526039;14.651696301381662;11.387008336092109;17.113684375950747;0.43912625713381825;4.469378938524787
32.5;0.7193489449950035;0.01953125;0.9109254040034962;0.4808466971985077;58.19491810478937;799.5968048316511;2.6461132359967268;2.8467214413472726;66.67712062507253;10.362116067779048;9.482425178077893;14.6549828251996;11.368105694043425;17.10694817167973;0.43871734228576054;4.472023103023458
32.550000000000004;0.7184211352422513;0.01953125;0.9039200970519534;0.4833302734685938;58.371532142295564;800.7000040566878;2.646519418575422;2.839795945175863;66.64483313344996;10.375096788607248;9.499005753629747;14.658269349017536;11.349203051994746;17.100211967408715;0.4383084274377029;4.474667267522131
32.6;0.7174933254894988;0.01953125;0.8969147901004115;0.47185656141708066;58.54814617980173;801.8032032817243;2.6469256011541176;2.8328704490044547;66.61254564182741;10.388077509435448;9.5155863291816;14.661555872835475;11.330300409946066;17.0934757631377;0.4378995125896453;4.477311432020805
32.65;0.7165655157367465;0.01953125;0.8899094831488688;0.4497089224772406;58.7247602173079;802.9064025067612;2.647331783732813;2.825944952833045;66.58025815020486;10.401058230263645;9.532166904733453;14.664842396653412;11.311397767897386;17.08673955886669;0.43749059774158755;4.479955596519477
32.7;0.7156377059839943;0.01953125;0.882904176197326;0.4275612835374005;58.90137425481407;804.0096017317977;2.647737966311508;2.819019456661636;66.54797065858229;10.414038951091843;9.548747480285305;14.66812892047135;11.292495125848706;17.08000335459567;0.4370816828935299;4.482599761018149
32.75;0.7170516497736313;0.017578125;0.8758988692457832;0.40541364459756224;53.70259568711828;703.8560107249789;2.474872307325723;2.8184244149923225;68.24412863961702;10.041616060587495;8.969241318079916;14.113770783509853;10.828085851565184;16.980139828863216;0.4461673144063593;4.391462885759209
32.800000000000004;0.714559743617307;0.017578125;0.8688935622942404;0.3832660056577222;53.74665959352612;703.9404832938603;2.4777778039878466;2.8144745093180985;68.19169567791079;10.057488359092256;8.984294614586808;14.120683346206114;10.796032191317856;16.98551747629156;0.44597701781197663;4.394197473214745
32.85;0.7120678374609827;0.017578125;0.8618882553426976;0.3611183667178821;53.79072349993395;704.0249558627418;2.4806833006499707;2.8105246036438754;68.13926271620456;10.073360657597018;8.999347911093698;14.127595908902373;10.763978531070533;16.990895123719902;0.4457867212175941;4.39693206067028
32.9;0.7095759313046585;0.017578125;0.8607593970388302;0.3389707277780438;53.834787406341775;704.1094284316232;2.4835887973120947;2.8065746979696513;68.08682975449834;10.089232956101782;9.014401207600589;14.134508471598632;10.731924870823203;16.996272771148238;0.44559642462321164;4.399666648125816
32.95;0.707084025148334;0.017578125;0.8616565704984943;0.31682308883820376;53.87885131274962;704.1939010005046;2.4864942939742187;2.8026247922954273;68.0343967927921;10.105105254606546;9.029454504107479;14.141421034294892;10.699871210575882;17.001650418576578;0.445406128028829;4.402401235581352
33.0;0.7045921189920097;0.017578125;0.8625537439581583;0.2946754498983637;53.92291521915746;704.2783735693861;2.4893997906363428;2.798674886621204;67.98196383108588;10.120977553111304;9.044507800614367;14.14833359699115;10.667817550328555;17.00702806600492;0.44521583143444654;4.405135823036887
33.050000000000004;0.7062792292988777;0.017578125;0.8634509174178224;0.3101389591272543;53.833796524358725;702.3215024690058;2.485220031246044;2.7992192980286426;67.84981080047311;10.139057000625554;9.05553331934346;14.206215151935742;10.685432433209337;17.049062690177646;0.44538735590174483;4.406138785964655
33.1;0.7080857400760991;0.017578125;0.8643480908774864;0.32667707258932666;53.7408726123834;700.306307263801;2.480837835968572;2.7998921184955337;67.71538005360632;10.15719950954006;9.066443758707493;14.265552963801433;10.70446641732208;17.09214465654286;0.44556921811366046;4.407092273905927
33.15;0.6940286502015899;0.015625;0.8652452643371505;0.343215186051399;49.092483954625564;624.5285427325867;2.439100968960802;2.827123044612147;68.96856797008185;9.897572270761398;8.817554722830456;13.906127122625563;10.129389340503106;16.817244534104958;0.4486029714312667;4.367130087347628
33.2;0.6955942801431276;0.015625;0.8661424377968145;0.35975329951347135;48.95356955365332;622.1145731267313;2.4351027854902427;2.8281757658089886;68.79483337985668;9.918920093290215;8.827672717114993;13.982257160974463;10.159656739296604;16.87355549626583;0.4488828268506757;4.3675744466553805
33.25;0.6971599100846652;0.015625;0.8670396112564787;0.3762914129755437;48.81465515268108;619.7006035208759;2.431104602019683;2.8292284870058295;68.62109878963156;9.940267915819035;8.837790711399531;14.058387199323366;10.189924138090102;16.92986645842669;0.44916268227008477;4.368018805963132
33.300000000000004;0.7241743432413911;0.013671875;0.8679367847161427;0.3928295264376178;38.98400983868712;524.1541122294087;2.490364759833761;2.900716642355957;67.17191112585222;10.138275129540379;8.889931377924624;14.751182965502979;10.68319508977176;17.66203439903884;0.4667219978059702;4.368120814418554
33.35;0.7256088379931361;0.013671875;0.8688339581758068;0.40936763989969016;38.71428113553519;520.9208000267986;2.4854655339673366;2.9035471273831703;66.97217108396225;10.157315498144744;8.89640551424981;14.834362193003773;10.722250688392904;17.725280090487992;0.467178460689247;4.367803452346409
33.4;0.7270433327448809;0.013671875;0.8697311316354708;0.4259057533617625;38.44455243238325;517.6874878241882;2.4805663081009124;2.9063776124103833;66.7724310420723;10.17635586674911;8.902879650574997;14.91754142050456;10.761306287014047;17.78852578193715;0.46763492357252384;4.367486090274262
33.45;0.7284778274966259;0.013671875;0.8706283050951349;0.44244386682383485;38.174823729231306;514.454175621578;2.475667082234488;2.9092080974375967;66.57269100018233;10.195396235353481;8.909353786900185;15.000720648005345;10.800361885635192;17.851771473386307;0.4680913864558008;4.367168728202117
33.5;0.7299123222483709;0.013671875;0.8715254785547989;0.4589819802859072;37.90509502607936;511.2208634189679;2.4707678563680644;2.9120385824648096;66.37295095829236;10.214436603957845;8.915827923225368;15.08389987550613;10.839417484256328;17.915017164835458;0.4685478493390775;4.366851366129972
33.550000000000004;0.7314193206499348;0.013671875;0.872422652014463;0.47552009374797954;37.6305569450044;507.8525098130104;2.4652684029033978;2.913556390690768;66.15996881874888;10.23506488677076;8.926410822410773;15.172284843461544;10.874036734412838;17.98318704674182;0.46918728221476763;4.366956321509696
33.6;0.7330713263511331;0.013671875;0.873319825474127;0.4920582072100519;37.34640010808367;504.21407340036416;2.4585684942422703;2.9124488453142696;65.92050248389887;10.258868998000695;8.945211247316442;15.271081292325999;10.899783287640263;18.061205309562375;0.4701926550752765;4.367905911793144
33.65;0.7356065411251063;0.013671875;0.8742169989337911;0.5085963206721242;37.12882309458196;501.3574071425919;2.453917735562347;2.914809476413997;65.73367129885374;10.282600739857353;8.953128223097726;15.369488755809064;10.953075433572986;18.147277379012014;0.47155632453467033;4.366444536346759
33.7;0.7381669904440118;0.013671875;0.8751141723934551;0.5251344341341984;36.91314836174904;498.52307717495523;2.4493255240247342;2.9172691982701733;65.54834397523133;10.306330414017632;8.960734243189798;15.46788510542409;11.007154596440012;18.233579557222438;0.4729302310397449;4.36491427616525
33.75;0.7407274397629171;0.013671875;0.8760113458531192;0.5416725475962707;36.697473628916114;495.68874720731867;2.4447333124871227;2.9197289201263468;65.3630166516089;10.330060088177907;8.968340263281869;15.566281455039118;11.061233759307038;18.319881735432865;0.4743041375448194;4.36338401598374
33.800000000000004;0.7432878890818223;0.013671875;0.8769085193127832;0.558210661058343;36.4817988960832;492.85441723968205;2.4401411009495106;2.9221886419825225;65.1776893279865;10.353789762338186;8.975946283373942;15.664677804654144;11.115312922174061;18.406183913643293;0.47567804404989383;4.361853755802229
33.85;0.7458483384007275;0.013671875;0.8778056927724474;0.5747487745204154;36.26612416325026;490.0200872720452;2.4355488894118977;2.9246483638386964;64.99236200436411;10.377519436498464;8.983552303466011;15.763074154269178;11.169392085041087;18.492486091853714;0.4770519505549684;4.360323495620719
33.9;0.7484087877196328;0.013671875;0.8787028662321114;0.5912868879824877;36.05044943041734;487.1857573044086;2.430956677874285;2.9271080856948712;64.8070346807417;10.40124911065874;8.99115832355808;15.861470503884203;11.223471247908112;18.578788270064145;0.47842585706004287;4.358793235439209
33.95;0.750969237038538;0.013671875;0.8796000396917755;0.6078250014445601;35.83477469758443;484.35142733677185;2.4263644663366724;2.929567807551046;64.62170735711929;10.424978784819018;8.998764343650153;15.95986685349923;11.277550410775136;18.66509044827456;0.4797997635651174;4.3572629752577
34.0;0.7535296863574433;0.013671875;0.8804972131514395;0.6243631149066324;35.61909996475152;481.5170973691353;2.42177225479906;2.932027529407221;64.43638003349689;10.448708458979294;9.006370363742223;16.058263203114258;11.331629573642164;18.751392626484996;0.4811736700701919;4.355732715076189
34.050000000000004;0.7560901356763486;0.013671875;0.8813943866111036;0.6409012283687048;35.4034252319186;478.6827674014985;2.4171800432614474;2.9344872512633953;64.25105270987447;10.472438133139573;9.013976383834294;16.156659552729288;11.38570873650919;18.837694804695413;0.4825475765752665;4.354202454894678
34.1;0.7586505849952537;0.013671875;0.8822915600707676;0.6574393418307771;35.18775049908567;475.8484374338619;2.4125878317238354;2.9369469731195705;64.06572538625207;10.496167807299852;9.021582403926365;16.255055902344314;11.439787899376212;18.92399698290584;0.483921483080341;4.352672194713169
34.15;0.7612110343141593;0.013671875;0.8831887335304317;0.6739774552928512;34.972075766252736;473.01410746622514;2.407995620186223;2.939406694975745;63.88039806262966;10.519897481460125;9.029188424018434;16.35345225195934;11.493867062243238;19.01029916111627;0.4852953895854154;4.351141934531658
34.2;0.7629214200668647;0.013671875;0.8840859069900957;0.6845651237915247;34.998048803640486;472.6657941274778;2.402964275469496;2.93709654672838;63.89472134369481;10.518582276557513;9.029093007980451;16.35120187065916;11.491954195361517;19.013166579311065;0.4860912949882229;4.350036148635747
34.25;0.7641513351082482;0.013671875;0.8849830804497597;0.6917894973109444;35.16060536332456;473.7226206224259;2.3976847250428395;2.9320903849442765;64.02189061871185;10.503111270445686;9.024644606303815;16.292064206668755;11.458393659491907;18.96887522010653;0.4865605041158415;4.349170282988213
34.300000000000004;0.7653812501496319;0.013671875;0.8858802539094238;0.699013870830365;35.323161923008634;474.77944711737416;2.392405174616183;2.927084223160174;64.14905989372889;10.487640264333857;9.02019620462718;16.23292654267835;11.424833123622301;18.924583860901997;0.48702971324346006;4.348304417340678
34.35;0.7666111651910154;0.013671875;0.8867774273690878;0.7062382443497848;35.48571848269271;475.83627361232226;2.387125624189527;2.922078061376071;64.27622916874591;10.472169258222026;9.015747802950544;16.17378887868794;11.391272587752695;18.88029250169746;0.48749892237107867;4.347438551693144
34.4;0.7678410802323986;0.013671875;0.8876746008287519;0.7134626178692054;35.648275042376774;476.8931001072704;2.38184607376287;2.9170718995919684;64.40339844376294;10.4566982521102;9.011299401273904;16.11465121469754;11.357712051883086;18.836001142492933;0.4879681314986973;4.346572686045611
34.45;0.7690709952737824;0.013671875;0.8885717742884159;0.7206869913886251;35.810831602060816;477.9499266022184;2.3765665233362134;2.912065737807866;64.53056771877998;10.441227245998368;9.006850999597273;16.055513550707133;11.324151516013478;18.791709783288393;0.48843734062631583;4.345706820398076
34.5;0.7703009103151659;0.013671875;0.88946894774808;0.7279113649080458;35.97338816174487;479.00675309716655;2.3712869729095574;2.907059576023763;64.65773699379702;10.425756239886539;9.002402597920634;15.996375886716722;11.290590980143874;18.747418424083865;0.48890654975393444;4.344840954750543
34.550000000000004;0.7715308253565493;0.013671875;0.890366121207744;0.7308693506733271;36.13594472142894;480.0635795921149;2.366007422482901;2.902053414239661;64.78490626881403;10.410285233774712;8.997954196243999;15.937238222726318;11.257030444274267;18.70312706487934;0.4893757588815531;4.343975089103008
34.6;0.7727607403979327;0.013671875;0.8912632946674082;0.7307295898452051;36.29850128111302;481.12040608706286;2.360727872056245;2.897047252455558;64.91207554383107;10.394814227662883;8.993505794567364;15.878100558735918;11.223469908404661;18.658835705674807;0.4898449680091716;4.343109223455474
34.65;0.7739906554393164;0.013671875;0.8921604681270722;0.7305898290170829;36.46105784079709;482.177232582011;2.3554483216295883;2.8920410906714555;65.03924481884812;10.379343221551053;8.989057392890725;15.818962894745502;11.189909372535052;18.61454434647027;0.49031417713679015;4.3422433578079405
34.7;0.7752205704806999;0.013671875;0.8930576415867363;0.7304500681889607;36.623614400481166;483.23405907695934;2.3501687712029313;2.8870349288873527;65.16641409386513;10.363872215439224;8.984608991214092;15.759825230755103;11.156348836665446;18.570252987265736;0.4907833862644087;4.341377492160405
34.75;0.7764504855220834;0.013671875;0.8939548150464003;0.7303103073608386;36.78617096016524;484.29088557190727;2.344889220776275;2.8820287671032503;65.29358336888217;10.348401209327394;8.980160589537455;15.700687566764698;11.122788300795836;18.5259616280612;0.4912525953920273;4.340511626512872
34.800000000000004;0.7778782869181542;0.013671875;0.8948519885060644;0.7301705465327165;36.656784286243784;480.68363769922206;2.3267924348722033;2.873851838185863;65.49904482242148;10.338265468389622;8.95727920787262;15.590333421035725;11.121792317851112;18.458373632240747;0.4929777703006903;4.336482577555287
34.85;0.7793931583102861;0.013671875;0.8957491619657284;0.7300307857045943;36.39894258953794;475.0241971048107;2.303056065358157;2.8642797717298536;65.73895483451001;10.330477244128398;8.926287315013104;15.45744402334213;11.135124738193115;18.380535116309442;0.495255570153004;4.331061727941302
34.9;0.7809080297024179;0.013671875;0.8966463354253925;0.7298910248764722;36.141100892832085;469.3647565103989;2.2793196958441087;2.854707705273842;65.97886484659857;10.32268901986717;8.895295422153588;15.324554625648544;11.148457158535114;18.302696600378145;0.49753337000531744;4.3256408783273175
34.95;0.7824229010945498;0.013671875;0.8975435088850565;0.72975126404835;35.883259196126254;463.7053159159876;2.255583326330062;2.845135638817832;66.21877485868711;10.314900795605947;8.864303529294077;15.191665227954948;11.16178957887711;18.224858084446844;0.49981116985763113;4.320220028713332
35.0;0.7839377724866817;0.013671875;0.8984406823447206;0.7296115032202279;35.62541749942043;458.04587532157603;2.2318469568160153;2.8355635723618207;66.45868487077567;10.307112571344721;8.83331163643456;15.058775830261357;11.17512199921912;18.147019568515553;0.5020889697099448;4.3147991790993485
35.050000000000004;0.7854526438788136;0.013671875;0.8993378558043846;0.7294717423921058;35.36757580271457;452.38643472716467;2.2081105873019693;2.8259915059058107;66.69859488286421;10.299324347083495;8.802319743575042;14.92588643256777;11.18845441956112;18.069181052584256;0.5043667695622582;4.309378329485363
35.1;0.7869675152709456;0.013671875;0.9002350292640487;0.7293319815639836;35.10973410600875;446.7269941327534;2.184374217787923;2.816419439449799;66.93850489495279;10.291536122822269;8.771327850715528;14.792997034874176;11.20178683990312;17.991342536652958;0.506644569414572;4.303957479871379
35.15;0.7884823866630775;0.013671875;0.9011322027237127;0.7291922207358614;34.85189240930284;441.0675535383416;2.160637848273874;2.8068473729937886;67.17841490704134;10.283747898561046;8.740335957856013;14.660107637180591;11.21511926024512;17.913504020721653;0.5089223692668854;4.298536630257393
35.2;0.7899972580552094;0.013671875;0.9020293761833769;0.7290524599077394;34.59405071259702;435.40811294393035;2.1369014787598277;2.797275306537778;67.41832491912989;10.275959674299822;8.709344064996499;14.52721823948699;11.228451680587122;17.835665504790356;0.511200169119199;4.293115780643409
35.25;0.7896136950356931;0.013671875;0.9029265496430409;0.7289126990796172;35.66304635798275;441.67796049344753;2.1257589082641024;2.7863947348413887;67.63433876382268;10.263310845082293;8.70453113836655;14.421287964728522;11.200435130785168;17.765964015098177;0.5121141874074728;4.2939639841413095
35.300000000000004;0.7846396000757155;0.013671875;0.8980709048465414;0.7103100433324272;39.85194731748421;474.25151387968737;2.1288233672783803;2.7582989875633177;67.96618451126619;10.229890867647985;8.7617906297489;14.297063036052354;11.002835512338468;17.64588341132146;0.510160495843456;4.309133904482574
35.35;0.7788884080636219;0.013671875;0.8906840200173631;0.6910119272147117;45.41426156072941;516.7459960690004;2.1237289705790023;2.7172200877566013;68.2687837839129;10.193726955023434;8.846082063677787;14.146596481948198;10.80854431050962;17.490185788859247;0.5062129380493566;4.329221420965481
35.4;0.7712699786906706;0.013671875;0.883297135188184;0.6717138110969962;50.7856265230712;558.533393978796;2.1253947893631757;2.6815931490754177;68.46543053772118;10.17134565235561;8.935199666591743;14.048362118248173;10.649167099788556;17.382250666207025;0.5024710418096712;4.349254153614149
35.45;0.7625961542876819;0.013671875;0.8759102503590057;0.6524156949792825;56.04906363099118;599.9211355566965;2.1308815995075734;2.6490477536390715;68.60219108523009;10.15675452053281;9.0270451041494;13.979650296950144;10.509523884041267;17.3013117390993;0.49884538905726133;4.3692559214869435
35.5;0.7540235792171083;0.013671875;0.8685233655298266;0.633117578861567;61.33913764367482;641.5951866584306;2.135439524940112;2.6157716251199505;68.73189062083364;10.143100888710084;9.119290839326137;13.913334308985664;10.370128684167016;17.2200394786582;0.495065908957342;4.389209647565866
35.550000000000004;0.7489947307807595;0.013671875;0.8611364807006474;0.6138194627438516;67.56150332302279;693.2900710934739;2.1074864854604534;2.5569198387061625;68.61445473977118;10.162259756887282;9.22554699116951;13.930872487687635;10.239414039848299;17.12710055155047;0.4859024716950785;4.407481910859448
35.6;0.7451686028817368;0.013671875;0.8537495958714691;0.6029403903874151;70.63880144185525;721.2618699604999;2.0953619181158474;2.5227195374311964;68.53772405577119;10.173852044645233;9.301547190631817;13.906684018540401;10.154465393415654;17.0416221074285;0.479996626857563;4.420083217372609
35.65;0.7420222735472818;0.013671875;0.84636271104229;0.5968199079829555;71.93845267867572;735.8249682892238;2.092183878499657;2.502452684278027;68.48400065706718;10.181167569557575;9.360446199618044;13.858910922348233;10.095384484918378;16.960360458037552;0.47593202991227784;4.429479200488175
35.7;0.7388759442128204;0.013671875;0.8389758262131117;0.5906994255784959;73.23810391548554;750.3880666178727;2.0890058388835406;2.482185831124951;68.43027725835914;10.188483094470598;9.419345208604847;13.811137826158358;10.036303576422016;16.87909880864851;0.47186743296700984;4.43887518360379
35.75;0.7325074457898999;0.013671875;0.8315889413839326;0.5845789431740371;69.35918372373457;729.37973637517;2.1201572275043414;2.5061255379346408;66.58833957394084;10.51544147652576;9.73895850330533;14.838364729966083;10.393038994455287;17.635515730685988;0.4757524711607595;4.470629372878599
35.800000000000004;0.7261389473669801;0.013671875;0.8242020565547543;0.5784584607695775;65.4802635319925;708.3714061325187;2.151308616125082;2.530065244744225;64.74640188952722;10.842399858580245;10.058571798005246;15.865591633771297;10.74977441248728;18.391932652721653;0.47963750935449745;4.502383562153359
35.85;0.7199934679181251;0.013671875;0.8168151717255752;0.5723379783651179;65.90848619738436;713.8416473183869;2.153851670595677;2.499357591857295;65.00203563368032;10.822215383492589;10.086185092705765;15.623532823293411;10.45664897708833;18.190563860473578;0.4775469104891994;4.508826953902684
35.9;0.7138479884692704;0.013671875;0.809428286896396;0.5662174959606583;66.33670886277628;719.3118885042534;2.156394725066273;2.4686499389703696;65.25766937783347;10.802030908404925;10.113798387406279;15.381474012815536;10.1635235416894;17.989195068225502;0.4754563116239013;4.515270345652008
35.95;0.7077025090204163;0.013671875;0.805778937414301;0.5600970135561996;66.76493152816832;724.782129690121;2.1589377795368683;2.4379422860834414;65.5133031219866;10.78184643331727;10.141411682106796;15.139415202337656;9.870398106290436;17.787826275977427;0.4733657127586031;4.521713737401333
36.0;0.7015570295715609;0.013671875;0.8121768776327487;0.55397653115174;67.19315419356022;730.2523708759876;2.1614808340074627;2.4072346331965133;65.76893686613971;10.761661958229606;10.169024976807313;14.897356391859773;9.577272670891503;17.586457483729344;0.471275113893305;4.5281571291506575
36.050000000000004;0.6954115501227065;0.013671875;0.8185748178511973;0.532969314604955;67.62137685895222;735.7226120618542;2.1640238884780585;2.3765269803095856;66.02457061029283;10.741477483141948;10.196638271507828;14.655297581381879;9.284147235492556;17.385088691481272;0.4691845150280069;4.534600520899983
36.1;0.6892660706738521;0.013671875;0.824972758069646;0.5089270636438918;68.04959952434412;741.1928532477217;2.166566942948653;2.345819327422659;66.28020435444594;10.721293008054284;10.22425156620835;14.413238770903996;8.991021800093609;17.183719899233193;0.46709391616270873;4.5410439126493065
36.15;0.6855675522933871;0.013671875;0.8313706982880937;0.5020135401615562;68.08802627136669;744.5886046376601;2.168846401342843;2.3218305647521933;66.59498095574223;10.694884043170676;10.2393342486639;14.221486082875371;8.763851837793341;17.01822865800571;0.4662247685995852;4.54537998708378
36.2;0.6864263410427608;0.013671875;0.835412333458224;0.5293574716364091;66.6873356023451;735.7976858887702;2.174510771129948;2.315978636579352;67.13888829999473;10.646136680836918;10.231941585505567;14.110566804027727;8.664041942864106;16.933702633736992;0.4705478904747787;4.5466859300713995
36.25;0.6871370191890984;0.013671875;0.8384171944071022;0.5233741191294436;64.99645367842861;723.4701832992287;2.1818964664771547;2.3121942921950094;67.73156745686194;10.59303797464552;10.225686709052592;13.990944837464804;8.562229661251767;16.85322906003223;0.4760807337569163;4.548513054459457
36.300000000000004;0.6878476973354369;0.013671875;0.8414220553559804;0.517253636724984;63.30557175451219;711.1426807096879;2.1892821618243614;2.3084099478106674;68.32424661372919;10.539939268454122;10.219431832599613;13.871322870901894;8.460417379639411;16.77275548632747;0.4816135770390545;4.550340178847515
36.35;0.6885583754817747;0.013671875;0.8444269163048586;0.5111331543205244;61.61468983059583;698.8151781201468;2.196667857171568;2.3046256034263246;68.91692577059641;10.486840562262724;10.213176956146636;13.751700904338971;8.358605098027068;16.692281912622697;0.48714642032119254;4.552167303235571
36.4;0.6892690536281121;0.013671875;0.8474317772537368;0.5050126719160657;59.92380790667939;686.4876755306059;2.2040535525187757;2.300841259041983;69.50960492746368;10.433741856071324;10.206922079693658;13.632078937776052;8.256792816414734;16.611808338917935;0.49267926360333025;4.5539944276236275
36.45;0.6899797317744506;0.013671875;0.850436638202615;0.4988921895116061;58.232925982762914;674.160172941065;2.2114392478659837;2.297056914657642;70.10228408433093;10.38064314987993;10.200667203240679;13.51245697121314;8.154980534802393;16.531334765213163;0.4982121068854684;4.555821552011684
36.5;0.6906904099207882;0.013671875;0.8534414991514927;0.49277170710714646;56.54204405884659;661.8326703515239;2.21882494321319;2.2932725702733;70.69496324119815;10.327544443688529;10.194412326787702;13.39283500465022;8.053168253190035;16.4508611915084;0.5037449501676065;4.557648676399742
36.550000000000004;0.6914010880671265;0.013671875;0.8564463601003709;0.48665122470268685;54.851162134930156;649.5051677619825;2.2262106385603975;2.289488225888958;71.28764239806539;10.274445737497134;10.188157450334726;13.273213038087304;7.951355971577696;16.37038761780363;0.5092777934497442;4.5594758007878
36.6;0.6921117662134596;0.013671875;0.8594512210492491;0.4805307422982281;53.160280211014936;637.17766517245;2.2335963339076073;2.285703881504616;71.88032155493214;10.221347031305784;10.1819025738818;13.153591071524419;7.849543689965371;16.289914044098882;0.514810636731877;4.561302925175861
36.65;0.6887553117308306;0.013671875;0.8624560819981273;0.4744102598937685;52.43995840866506;632.0620055266512;2.2433896171509895;2.2816672272818708;72.03630735711566;10.210989048305182;10.218977381584308;13.063882831861381;7.760742002356975;16.220771045057923;0.5157764080009662;4.567623193980517
36.7;0.6853988572482016;0.013671875;0.8654609429470055;0.4682897774893089;51.71963660631518;626.9463458808525;2.2531829003943726;2.2776305730591275;72.1922931592992;10.200631065304579;10.256052189286816;12.974174592198354;7.6719403147485945;16.151628046016974;0.5167421792700554;4.573943462785173
36.75;0.6823784777823444;0.013671875;0.8684658038958837;0.46216929508485016;50.925555473918074;621.6068059044628;2.265100610005135;2.277467378387332;72.25831176805754;10.200277047653733;10.29241369942489;12.921420288176908;7.640711814689381;16.112328594166318;0.5175612745636775;4.579990819078469
36.800000000000004;0.6800302483500273;0.013671875;0.8714706648447619;0.45604881268039055;49.983955681426764;615.8195052668937;2.281267172350636;2.2850511028174028;72.14439598996633;10.219930960702314;10.327348614434097;12.942573855438312;7.724629689727989;16.13271623669599;0.5180870179063665;4.585492350349047
36.85;0.6794056607350474;0.013671875;0.8744755257936401;0.46109188344304286;49.02676719661786;607.4640121193024;2.3087461982179414;2.295969904844892;71.96302843204117;10.236065122371638;10.358971841131606;12.9903030424697;8.091199234356434;16.199172492281225;0.5202652409200139;4.589048271489047
36.9;0.6822283567547286;0.013671875;0.8774803867425178;0.4478578302261962;48.03840132717385;593.9721339516893;2.3588501511287805;2.313558862067192;71.64675731444865;10.245159781282482;10.383971691205748;13.091183469040839;9.023072118162277;16.357765973977216;0.5257484232755668;4.588712972367909
36.95;0.6850510527744099;0.013671875;0.880485247691396;0.4346237770093495;47.05003545772989;580.4802557840756;2.4089541040396143;2.331147819289494;71.33048619685613;10.254254440193323;10.408971541279893;13.192063895611975;9.954945001968118;16.516359455673204;0.5312316056311194;4.588377673246769
37.0;0.6878737487940916;0.013671875;0.8834901086402742;0.42138972379250283;46.06166958828597;566.988377616463;2.4590580569504525;2.348736776511796;71.0142150792636;10.263349099104165;10.433971391354037;13.292944322183104;10.88681788577395;16.674952937369195;0.5367147879866722;4.58804237412563
37.050000000000004;0.6906964448137725;0.013671875;0.8864949695891524;0.4081556705756544;45.07330371884205;553.4964994488494;2.5091620098612917;2.366325733734097;70.69794396167107;10.27244375801501;10.458971241428175;13.393824748754247;11.818690769579925;16.833546419065186;0.5421979703422247;4.587707075004491
37.1;0.6935191408334537;0.013671875;0.8894998305380306;0.3949216173588077;44.084937849398;540.0046212812367;2.559265962772126;2.3839146909563986;70.38167284407852;10.281538416925853;10.483971091502317;13.494705175325379;12.75056365338576;16.99213990076118;0.5476811526977773;4.587371775883352
37.15;0.6782476535899709;0.01171875;0.8925046914869088;0.38168756414196103;47.78602380036197;602.7963863277874;2.789572236384208;2.70350669916879;74.97341960075114;9.653731641351476;9.216454777265673;11.971827869651156;14.565570016405772;15.638126293427609;0.5094044435684845;4.441404942139589
37.2;0.6830717652377143;0.009765625;0.895509552435787;0.36845351092511436;54.18174714213281;667.3256215766799;2.4871663352779705;2.430211637429708;75.28620701300677;9.750541252421158;9.379877132239828;12.066306781807565;8.201600151958587;15.287635764966785;0.48906484450464305;4.467917532772755
37.25;0.6807363056783562;0.009765625;0.8985144133846648;0.3552194577082659;54.047538451103264;666.3864886509144;2.5046237646726937;2.434902104543748;75.15231050511207;9.772968171584173;9.409917622669933;12.088238301851977;8.315425375139993;15.304883614184172;0.4887787968875508;4.4725380136390545
37.300000000000004;0.6784008461190024;0.009765625;0.901519274333543;0.34198540449143877;53.9133297600736;665.4473557251451;2.522081194067405;2.4395925716577844;75.01841399721744;9.795395090747174;9.43995811310001;12.110169821896367;8.429250598321364;15.322131463401542;0.48849274927045877;4.477158494505349
37.35;0.6856583464005055;0.009765625;0.9045241352824211;0.3767161504788952;53.54451875546981;656.5152354129352;2.511451290631282;2.4387173011858403;75.01584321966713;9.792241328908949;9.422119968146811;12.088932594800067;8.468587039256972;15.309770169425676;0.4891505894293597;4.473946607764583
37.4;0.6929158466820085;0.009765625;0.9075289962312993;0.4114468964663516;53.17570775086598;647.5831151007255;2.5008213871951623;2.4378420307138957;75.01327244211684;9.789087567070721;9.404281823193609;12.06769536770377;8.507923480192591;15.29740887544981;0.4898084295882607;4.470734721023817
37.45;0.7001733469635114;0.009765625;0.9105338571801775;0.446177642453808;52.80689674626215;638.6509947885156;2.490191483759039;2.436966760241951;75.01070166456654;9.785933805232496;9.386443678240408;12.046458140607472;8.547259921128196;15.285047581473941;0.49046626974716173;4.467522834283052
37.5;0.7074308472450144;0.009765625;0.9135387181290557;0.4809083884412644;52.43808574165835;629.7188744763059;2.47956158032292;2.4360914897700074;75.00813088701625;9.782780043394272;9.368605533287207;12.025220913511173;8.586596362063812;15.272686287498079;0.49112410990606287;4.464310947542286
37.550000000000004;0.7146883475265173;0.009765625;0.9165435790779339;0.5156391344287208;52.06927473705461;620.786754164096;2.4689316768867995;2.435216219298063;75.00556010946596;9.779626281556045;9.350767388334006;12.003983686414873;8.625932802999431;15.26032499352221;0.4917819500649639;4.46109906080152
37.6;0.7214072429970144;0.009765625;0.9168554159717828;0.5503698804161772;51.97199568625052;614.9193364338057;2.4513229796030522;2.433447541456114;75.00198783192373;9.769481503517643;9.315522456956614;11.969918581339808;8.672606952506447;15.235708361468284;0.4914742863615845;4.454868885695168
37.65;0.7278568360620088;0.009765625;0.9158207408381182;0.5851006264036336;52.01048261234628;610.584269994474;2.4302248853954973;2.4312321599291633;74.99791480438554;9.75584121737915;9.271574132367137;11.929439537275357;8.722949956299178;15.204964060375332;0.4906838707270652;4.447129566406025
37.7;0.7343064291270033;0.009765625;0.9147860657044536;0.61983137239109;52.048969538442044;606.2492035551425;2.4091267911879397;2.429016778402212;74.99384177684739;9.742200931240657;9.227625807777656;11.888960493210906;8.773292960091897;15.17421975928238;0.4898934550925458;4.439390247116881
37.75;0.7407560221919978;0.009765625;0.913751390570789;0.6545621183785464;52.087456464537766;601.91413711581;2.3880286969803852;2.4268013968752618;74.9897687493092;9.728560645102167;9.183677483188179;11.848481449146458;8.823635963884628;15.143475458189432;0.4891030394580265;4.431650927827738
37.800000000000004;0.7472056152569923;0.009765625;0.9127167154371245;0.6792882709008343;52.125943390633516;597.5790706764784;2.3669306027728303;2.4245860153483108;74.98569572177102;9.714920358963676;9.139729158598698;11.808002405082009;8.873978967677347;15.112731157096476;0.48831262382350715;4.423911608538594
37.85;0.7536552083219866;0.009765625;0.9116820403034599;0.6789589614238379;52.16443031672927;593.2440042371467;2.3458325085652727;2.4223706338213598;74.98162269423287;9.701280072825181;9.095780834009222;11.76752336101756;8.924321971470079;15.08198685600353;0.4875222081889875;4.416172289249451
37.9;0.7601048013869818;0.009765625;0.9106473651697954;0.6786296519468416;52.20291724282504;588.9089377978152;2.3247344143577178;2.4201552522944088;74.97754966669467;9.687639786686692;9.051832509419741;11.727044316953114;8.974664975262808;15.051242554910578;0.4867317925544682;4.408432969960307
37.95;0.7665543944519763;0.009765625;0.9096126900361308;0.6783003424698453;52.241404168920795;584.5738713584834;2.3036363201501606;2.4179398707674578;74.9734766391565;9.673999500548199;9.007884184830262;11.686565272888666;9.025007979055529;15.020498253817626;0.4859413769199489;4.400693650671164
38.0;0.7730039875169706;0.009765625;0.9085780149024663;0.6779710329928489;52.27989109501651;580.2388049191519;2.2825382259426057;2.415724489240507;74.96940361161832;9.660359214409706;8.963935860240785;11.646086228824217;9.07535098284826;14.98975395272468;0.48515096128542956;4.39295433138202
38.050000000000004;0.7769969111297541;0.009765625;0.9075433397688016;0.6776417235158525;52.40938812212225;578.1401021161803;2.2696250407820164;2.4129737133850595;74.90449119014083;9.657122968675242;8.939277434641182;11.62678900294156;9.146832033778994;14.972941974864028;0.48416444873083747;4.388308854423892
38.1;0.7760764958381055;0.009765625;0.9065086646351371;0.6773124140388562;52.72090535124828;580.514126585939;2.2730816737153936;2.4091521488726153;74.71789998078448;9.67469480374887;8.953198807021398;11.649855413422562;9.26058917898586;14.983994643468046;0.4827857423360994;4.389851062127802
38.15;0.7751560805464569;0.009765625;0.9054739895014725;0.6769831045618598;53.032422580374316;582.8881510556979;2.2765383066487703;2.405330584360171;74.53130877142813;9.692266638822497;8.967120179401613;11.672921823903568;9.374346324192729;14.99504731207206;0.4814070359413611;4.3913932698317115
38.2;0.7742356652548084;0.009765625;0.904439314367808;0.6766537950848635;53.343939809500355;585.2621755254568;2.279994939582147;2.401509019847727;74.34471756207178;9.709838473896125;8.981041551781825;11.695988234384568;9.488103469399586;15.006099980676078;0.4800283295466229;4.392935477535623
38.25;0.7733152499631598;0.009765625;0.9034046392341434;0.6763244856078672;53.65545703862642;587.6361999952154;2.2834515725155238;2.3976874553352827;74.15812635271544;9.727410308969754;8.994962924162042;11.71905464486557;9.601860614606455;15.017152649280096;0.47864962315188464;4.394477685239533
38.300000000000004;0.7723948346715114;0.009765625;0.9023699641004788;0.6759951761308708;53.96697426775245;590.0102244649743;2.2869082054489;2.3938658908228385;73.97153514335909;9.744982144043382;9.008884296542258;11.742121055346571;9.715617759813309;15.028205317884112;0.47727091675714634;4.396019892943444
38.35;0.7714014452081001;0.009765625;0.9013352889668143;0.6756658666538744;53.97548998455839;589.6422780246794;2.2859796302157553;2.389516684443816;73.72382386906209;9.778536320545658;9.07254003419231;11.802414847732992;9.806008997479399;15.058920939072365;0.4773286555444932;4.408181720175419
38.400000000000006;0.7702422053543185;0.009765625;0.9003006138331496;0.6753365571768781;53.29536590063405;583.0425795160565;2.2750846727859333;2.383968292004384;73.337203356263;9.848414000295026;9.249228420183403;11.947316326268432;9.843295899825318;15.134325088861326;0.4806510424729555;4.444479046334914
38.45;0.769082965500537;0.009765625;0.8992659386994851;0.6750072476998819;52.615241816709705;576.442881007433;2.2641897153561112;2.3784198995649524;72.95058284346389;9.918291680044389;9.425916806174497;12.09221780480387;9.880582802171219;15.209729238650286;0.483973429401418;4.480776372494408
38.5;0.7679237256467554;0.009765625;0.8982312635658205;0.6746779382228854;51.935117732785365;569.8431824988095;2.2532947579262896;2.37287150712552;72.56396233066481;9.988169359793755;9.602605192165592;12.237119283339306;9.917869704517138;15.285133388439245;0.48729581632988006;4.517073698653903
38.550000000000004;0.7667644857929738;0.009765625;0.897196588432156;0.6743486287458891;51.25499364886101;563.243483990186;2.242399800496467;2.367323114686088;72.17734181786572;10.058047039543117;9.779293578156686;12.382020761874742;9.955156606863046;15.36053753822821;0.49061820325834243;4.553371024813397
38.6;0.7656052459391922;0.009765625;0.8961619132984914;0.6740193192688928;50.57486956493667;556.6437854815624;2.2315048430666455;2.3617747222466554;71.79072130506664;10.127924719292487;9.955981964147778;12.52692224041018;9.992443509208963;15.43594168801717;0.4939405901868046;4.589668350972891
38.650000000000006;0.7644460060854106;0.009765625;0.8951272381648269;0.6736900097918963;49.89474548101232;550.0440869729389;2.220609885636823;2.3562263298072237;71.40410079226753;10.19780239904185;10.132670350138877;12.671823718945618;10.029730411554866;15.511345837806129;0.49726297711526685;4.625965677132392
38.7;0.7632867662316289;0.009765625;0.8940925630311622;0.6733607003149;49.21462139708798;543.4443884643155;2.2097149282070014;2.3506779373677915;71.01748027946842;10.26768007879122;10.309358736129967;12.816725197481057;10.067017313900784;15.586749987595088;0.500585364043729;4.662263003291885
38.75;0.7621275263778473;0.009765625;0.8930578878974977;0.6730313908379038;48.53449731316363;536.844689955692;2.19881997077718;2.3451295449283593;70.63085976666937;10.33755775854058;10.486047122121063;12.961626676016493;10.104304216246701;15.662154137384046;0.5039077509721915;4.69856032945138
38.800000000000004;0.7609682865240658;0.009765625;0.8920232127638331;0.6727020813609073;47.854373229239286;530.2449914470685;2.187925013347358;2.3395811524889276;70.24423925387025;10.407435438289948;10.662735508112158;13.10652815455193;10.141591118592606;15.737558287173016;0.5072301379006536;4.734857655610876
38.85;0.7590540135332177;0.009765625;0.8909885376301686;0.672372771883911;48.80591581197397;540.0291818272515;2.195885570013626;2.3423915793787358;70.02304651884813;10.452868673594988;10.710021116326114;13.164957410865554;10.185090983901457;15.751087436962283;0.5052623231132671;4.742238530624908
38.900000000000006;0.7554237561399353;0.009765625;0.889953862496504;0.6666825895922273;53.46579172804958;587.0494833186278;2.246699567807682;2.3641993229260363;70.17782600604899;10.442746353344354;10.463209502317218;13.026858889401023;10.242711219580697;15.62399158675124;0.4912713226079625;4.6839001984897335
38.95;0.7517934987466524;0.009765625;0.8889191873628394;0.6520073821561425;58.125667644124476;634.0697848100039;2.297513565601738;2.386007066473334;70.33260549324991;10.432624033093726;10.216397888308345;12.888760367936467;10.30033145525994;15.49689573654022;0.4772803221026563;4.625561866354559
39.0;0.7481632413533695;0.009765625;0.8878845122291749;0.6373321747200578;62.78554356020008;681.0900863013801;2.3483275633957943;2.4078148100206347;70.48738498045077;10.422501712843095;9.969586274299473;12.75066184647191;10.357951690939192;15.369799886329176;0.46328932159735164;4.5672235342193845
39.050000000000004;0.7750019881291154;0.0078125;0.8868498370955102;0.6710555339759257;49.011635456465044;607.1102069632591;2.4394690327477804;2.6056168890992732;69.72728891789848;10.626932574073852;9.776610686473775;13.507544434036635;11.857832963828523;16.297772406258474;0.47052477534561615;4.482249482823551
39.1;0.7741329682465329;0.0078125;0.8858151619618457;0.6707262244989292;48.96148035155956;606.8855838274792;2.442725335960502;2.6009036207722054;69.5757632768996;10.651779673760563;9.797471168962653;13.553671282205942;11.973608258427582;16.33327759349468;0.4706861768801135;4.484981105785623
39.150000000000006;0.7732639483639506;0.0078125;0.8847804868281811;0.6703969150219329;48.91132524665409;606.6609606916995;2.4459816391732234;2.596190352445137;69.42423763590071;10.676626773447273;9.818331651451533;13.599798130375252;12.089383553026627;16.368782780730886;0.470847578414611;4.487712728747694
39.2;0.7723949284813684;0.0078125;0.8837458116945166;0.6700676055449366;48.8611701417486;606.4363375559197;2.449237942385945;2.591477084118069;69.27271199490183;10.701473873133985;9.83919213394041;13.645924978544556;12.205158847625686;16.40428796796709;0.4710089799491084;4.490444351709767
39.25;0.7715259085987858;0.0078125;0.882711136560852;0.6697382960679401;48.81101503684313;606.2117144201402;2.452494245598666;2.5867638157910013;69.12118635390294;10.726320972820693;9.86005261642929;13.692051826713861;12.320934142224731;16.439793155203294;0.4711703814836058;4.493175974671838
39.300000000000004;0.7706568887162035;0.0078125;0.8816764614271875;0.6694089865909438;48.76085993193766;605.9870912843602;2.455750548811387;2.5820505474639335;68.96966071290404;10.751168072507404;9.88091309891817;13.738178674883168;12.436709436823792;16.4752983424395;0.47133178301810325;4.49590759763391
39.35;0.7697878688336213;0.0078125;0.8806417862935229;0.6690796771139476;48.710704827032174;605.7624681485806;2.4590068520241086;2.5773372791368656;68.81813507190517;10.776015172194114;9.901773581407047;13.78430552305247;12.55248473142285;16.5108035296757;0.4714931845526007;4.498639220595981
39.400000000000006;0.7689188489510389;0.0078125;0.8796071111598583;0.6687503676369511;48.6605497221267;605.5378450128009;2.46226315523683;2.5726240108097977;68.66660943090629;10.800862271880824;9.922634063895927;13.83043237122178;12.668260026021894;16.54630871691191;0.4716545860870981;4.501370843558053
39.45;0.7680498290684565;0.0078125;0.8785724360261937;0.6684210581599548;48.61039461722122;605.3132218770211;2.4655194584495517;2.56791074248273;68.51508378990741;10.825709371567534;9.943494546384809;13.876559219391087;12.784035320620955;16.581813904148113;0.47181598762159555;4.504102466520126
39.5;0.7671808091858743;0.0078125;0.8775377608925292;0.6680917486829585;48.560239512315746;605.0885987412414;2.468775761662273;2.563197474155661;68.36355814890851;10.850556471254245;9.964355028873683;13.92268606756039;12.899810615219998;16.617319091384317;0.471977389156093;4.506834089482197
39.550000000000004;0.7663117893032919;0.0078125;0.8765030857588646;0.667762439205962;48.51008440741026;604.8639756054616;2.4720320648749947;2.5584842058285933;68.21203250790964;10.875403570940955;9.985215511362565;13.968812915729696;13.015585909819057;16.65282427862052;0.47213879069059045;4.509565712444269
39.6;0.7654427694207095;0.0078125;0.8754684106252;0.6674331297289657;48.45992930250479;604.6393524696819;2.4752883680877162;2.5537709375015254;68.06050686691074;10.900250670627663;10.006075993851443;14.014939763899;13.131361204418114;16.688329465856725;0.47230019222508784;4.512297335406341
39.650000000000006;0.7645737495381273;0.0078125;0.8744337354915355;0.6671038202519695;48.40977419759932;604.4147293339021;2.4785446713004373;2.5490576691744575;67.90898122591186;10.925097770314377;10.026936476340321;14.06106661206831;13.247136499017161;16.723834653092933;0.4724615937595853;4.515028958368413
39.7;0.7637047296555449;0.0078125;0.8733990603578708;0.666774510774973;48.35961909269383;604.1901061981223;2.4818009745131584;2.5443444008473897;67.75745558491298;10.949944870001085;10.047796958829203;14.107193460237617;13.362911793616219;16.759339840329137;0.4726229952940827;4.517760581330485
39.75;0.7628357097729627;0.0078125;0.8723643852242063;0.6664452012979767;48.30946398778836;603.9654830623427;2.48505727772588;2.5396311325203214;67.60592994391409;10.974791969687793;10.06865744131808;14.153320308406919;13.478687088215265;16.79484502756534;0.47278439682858014;4.520492204292557
39.800000000000004;0.7619666898903803;0.0078125;0.8713297100905417;0.6661158918209804;48.25930888288288;603.7408599265628;2.4883135809386014;2.5349178641932535;67.45440430291521;10.999639069374505;10.089517923806959;14.199447156576227;13.594462382814324;16.83035021480154;0.4729457983630776;4.523223827254628
39.85;0.761097670007798;0.0078125;0.8702950349568772;0.6657865823439839;48.209153777977406;603.5162367907832;2.491569884151323;2.530204595866186;67.30287866191632;11.024486169061214;10.110378406295839;14.245574004745531;13.710237677413383;16.865855402037745;0.473107199897575;4.5259554502167
39.900000000000006;0.7602286501252156;0.0078125;0.8692603598232126;0.6654572728669876;48.15899867307192;603.2916136550034;2.494826187364044;2.5254913275391173;67.15135302091744;11.049333268747928;10.131238888784718;14.29170085291484;13.826012972012427;16.901360589273953;0.4732686014320724;4.528687073178772
39.95;0.7593596302426333;0.0078125;0.8682256846895481;0.6651279633899914;48.10884356816645;603.0669905192237;2.4980824905767656;2.5207780592120494;66.99982737991856;11.074180368434636;10.152099371273598;14.337827701084146;13.941788266611487;16.936865776510157;0.47343000296656984;4.531418696140844
40.0;0.7584906103600509;0.0078125;0.8671910095558835;0.6647986539129949;48.058688463260964;602.8423673834438;2.5013387937894866;2.5160647908849816;66.84830173891967;11.099027468121346;10.172959853762475;14.38395454925345;14.05756356121053;16.97237096374636;0.4735914045010673;4.534150319102915
40.050000000000004;0.7576215904774687;0.0078125;0.866156334422219;0.6644693444359986;48.00853335835549;602.6177442476642;2.504595097002208;2.5113515225579137;66.69677609792078;11.123874567808057;10.193820336251356;14.430081397422756;14.17333885580959;17.007876150982568;0.47375280603556474;4.536881942064987
40.1;0.7567525705948863;0.0078125;0.8651216592885543;0.6641400349590023;47.958378253450014;602.3931211118843;2.5078514002149297;2.5066382542308454;66.5452504569219;11.148721667494765;10.214680818740234;14.47620824559206;14.289114150408633;17.04338133821877;0.4739142075700622;4.539613565027059
40.150000000000006;0.755883550712304;0.0078125;0.8640869841548898;0.6638107254820058;47.908223148544536;602.1684979761046;2.5111077034276508;2.5019249859037775;66.39372481592301;11.173568767181475;10.235541301229112;14.52233509376137;14.404889445007695;17.078886525454973;0.4740756091045596;4.542345187989131
40.2;0.7550145308297217;0.0078125;0.8630523090212252;0.6634814160050095;47.858068043639065;601.943874840325;2.5143640066403723;2.4972117175767097;66.24219917492414;11.198415866868187;10.256401783717992;14.568461941930675;14.520664739606755;17.11439171269118;0.474237010639057;4.545076810951203
40.25;0.7541455109471393;0.0078125;0.8620176338875606;0.6631521065280133;47.80791293873358;601.7192517045452;2.5176203098530934;2.4924984492496423;66.09067353392525;11.223262966554898;10.27726226620687;14.61458879009998;14.636440034205798;17.149896899927384;0.47439841217355444;4.547808433913275
40.300000000000004;0.743264254851678;0.0078125;0.8609829587538961;0.6227738521995008;49.987710664006585;614.9545342290819;2.523912242741372;2.490450641218254;65.16252053443932;11.322166670014855;10.287049635488252;15.260243940153362;16.778486293156654;17.586428030557975;0.47044872768935386;4.554241406793708
40.35;0.7273768806497081;0.0078125;0.8599482836202315;0.5623711254449546;53.282484804384126;634.9197695838665;2.5317219904674486;2.4897355633347247;63.84605385570461;11.458098675361937;10.291300448165812;16.205663241152788;19.933668034296137;18.223472132888496;0.4644435001957768;4.5625250546333485
40.400000000000006;0.7114895064477402;0.0078125;0.858913608486567;0.5019683986904155;56.577258944761205;654.8850049386526;2.539531738193525;2.4890204854511953;62.52958717696991;11.594030680709018;10.295551260843373;17.15108254215222;23.088849775436078;18.860516235219013;0.4584382727021998;4.570808702472988
40.45;0.7160682780722092;0.0078125;0.8578789333529023;0.5234302552416246;55.70015808515205;652.3189902935094;2.54449158661006;2.519276710789658;62.86749549823005;11.497150186056848;10.243552073521109;16.996501843155176;22.219031516588316;18.749591587551905;0.4593741026638478;4.56278410898635
40.5;0.7206470496967421;0.0078125;0.8568442582192378;0.5448921117930894;54.8230572255297;649.7529756482957;2.5494514350265858;2.549532936128224;63.20540381949532;11.400269691403937;10.191552886198673;16.841921144154693;21.349213257728394;18.63866693988245;0.46030993262551756;4.554759515499661
40.550000000000004;0.7252258213212759;0.0078125;0.8558095830855732;0.5663539683445578;53.945956365907236;647.1869610030819;2.554411283443111;2.5797891614667865;63.543312140760506;11.303389196751024;10.139553698876231;16.687340445154184;20.479394998868358;18.527742292213013;0.46124576258718714;4.546734922012972
40.6;0.7298045929458098;0.0078125;0.8547749079519087;0.5878158248960261;53.06885550628489;644.6209463578687;2.5593711318596366;2.610045386805349;63.881220462025766;11.206508702098127;10.087554511553796;16.5327597461537;19.609576740008315;18.416817644543563;0.4621815925488568;4.538710328526282
40.650000000000006;0.7343833645703428;0.0078125;0.8537402328182441;0.609277681447491;52.19175464666243;642.0549317126548;2.564330980276163;2.6403016121439116;64.21912878329103;11.109628207445216;10.03555532423136;16.378179047153193;18.73975848114828;18.30589299687411;0.46311742251052657;4.530685735039592
40.7;0.7389621361948766;0.0078125;0.8527055576845796;0.6307395379989593;51.31465378703996;639.488917067441;2.5692908286926883;2.6705578374824777;64.55703710455623;11.01274771279232;9.983556136908918;16.22359834815271;17.869940222288356;18.194968349204657;0.46405325247219614;4.522661141552904
40.75;0.7435409078194105;0.0078125;0.8516708825509149;0.6522013945504277;50.43755292741761;636.9229024222278;2.574250677109214;2.70081406282104;64.89494542582148;10.915867218139407;9.931556949586485;16.06901764915223;17.000121963428317;18.08404370153522;0.46498908243386583;4.514636548066214
40.800000000000004;0.7481196794439435;0.0078125;0.8506362074172504;0.6736632511018925;49.560452067795154;634.356887777014;2.5792105255257396;2.7310702881596023;65.23285374708675;10.818986723486496;9.879557762264048;15.914436950151718;16.130303704568277;17.973119053865766;0.4659249123955355;4.506611954579524
40.85;0.7529399219674151;0.0078125;0.8496015322835858;0.6951251076533609;48.55866228070657;629.9005847953542;2.585507379244623;2.759523955253546;65.5257631578941;10.727452485380404;9.833377741228185;15.76999634502967;15.26501879699553;17.87488742690081;0.46730166949757757;4.499521813354203
40.900000000000006;0.7583089619884821;0.0078125;0.8485668571499212;0.7165869642048293;47.273488567553144;621.1481719580579;2.5948428813780113;2.783880899064198;65.71640231765895;10.648068830335431;9.800423098116603;15.648601407813526;14.410036960530446;17.80550357426479;0.46968053373684715;4.49455542726839
40.95;0.7636780020095483;0.0078125;0.8475321820162567;0.7277440908882433;45.98831485439983;612.3957591207616;2.6041783835113996;2.808237842874852;65.90704147742386;10.568685175290469;9.767468455005021;15.52720647059741;13.555055124065477;17.736119721628764;0.47205939797611696;4.489589041182575
41.0;0.7690470420306155;0.0078125;0.8464975068825921;0.725624795092485;44.7031411412464;603.6433462834667;2.613513885644788;2.832594786685503;66.09768063718876;10.489301520245496;9.73451381189343;15.40581153338126;12.700073287600391;17.66673586899273;0.47443826221538665;4.484622655096761
41.050000000000004;0.775083507182893;0.0078125;0.8454628317489276;0.7261751998215686;43.445397983648206;594.6003084461738;2.616038400654768;2.858471759047414;66.37918438028589;10.400265087422856;9.687784863226454;15.249729096165543;11.837059043727997;17.572098544134775;0.47671677215860775;4.477610659516818
41.1;0.782454822597614;0.0078125;0.8444281566152629;0.7320650056004299;42.242515937161606;584.9760206088785;2.6049409414176963;2.8873887885119007;66.84241729005076;10.291923099044565;9.613507303448209;15.024271658949411;10.95797998504069;17.42695427483209;0.47879457350972865;4.466507444948549
41.150000000000006;0.7898261380123358;0.0078125;0.8433934814815984;0.7379548113792902;41.039633890674835;575.3517327715826;2.593843482180625;2.916305817976387;67.30565019981567;10.18358111066626;9.539229743669953;14.798814221733299;10.078900926353386;17.2818100055294;0.48087237486084944;4.455404230380279
41.2;0.7971974534270577;0.0078125;0.8453581035136324;0.7438446171581514;39.836751844188186;565.7274449342864;2.582746022943552;2.945222847440877;67.76888310958049;10.075239122287952;9.464952183891707;14.57335678451716;9.199821867666195;17.136665736226703;0.48295017621197034;4.444301015812009
41.25;0.7838183717673393;0.005859375;0.8413241312142693;0.7497344229370118;45.365993063597045;650.7625427959711;2.8213177627325443;2.8465253019269277;67.41448802579608;10.091279511878998;9.33214949881762;14.472199129733772;8.806823745300425;17.22807028923133;0.4737026659071864;4.426108579621849
41.300000000000004;0.7864928401364787;0.005859375;0.8402894560806047;0.7556242287158721;44.94965033494802;642.221825679576;2.805034767600951;2.8418443830234232;67.48379857214924;10.082240194041256;9.314362752446618;14.413255880112258;8.81388500038399;17.21058626349439;0.4754015880931452;4.423558494886213
41.35;0.7891673085056187;0.005859375;0.8392547809469402;0.7615140344947333;44.53330760629899;633.681108563181;2.788751772469357;2.8371634641199184;67.55310911850243;10.073200876203517;9.296576006075613;14.354312630490746;8.820946255467552;17.193102237757458;0.4771005102791039;4.421008410150577
41.400000000000006;0.7918417768747581;0.005859375;0.8382201058132756;0.7674038402735937;44.11696487765005;625.1403914467872;2.7724687773377656;2.8324825452164135;67.62241966485561;10.064161558365774;9.278789259704611;14.295369380869232;8.828007510551116;17.175618212020527;0.4787994324650627;4.418458325414941
41.45;0.7945162452438979;0.005859375;0.837185430679611;0.7730696589996278;43.70062214900101;616.5996743303922;2.7561857822061717;2.827801626312908;67.69173021120882;10.055122240528032;9.261002513333612;14.23642613124773;8.835068765634679;17.1581341862836;0.48049835465102114;4.415908240679306
41.5;0.7971907136130376;0.005859375;0.8361507555459464;0.776237933461851;43.28427942035199;608.0589572139971;2.7399027870745805;2.823120707409404;67.761040757562;10.04608292269029;9.243215766962603;14.177482881626213;8.84213002071824;17.14065016054667;0.4821972768369798;4.41335815594367
41.550000000000004;0.799865181982177;0.005859375;0.8351160804122818;0.7794062079240738;42.867936691702965;599.5182400976034;2.7236197919429865;2.818439788505899;67.8303513039152;10.03704360485255;9.225429020591603;14.1185396320047;8.849191275801804;17.12316613480974;0.4838961990229386;4.410808071208034
41.6;0.8025396503513168;0.005859375;0.8340814052786173;0.7825744823862966;42.451593963053945;590.9775229812084;2.7073367968113953;2.813758869602394;67.89966185026837;10.02800428701481;9.207642274220602;14.059596382383189;8.856252530885369;17.105682109072813;0.48559512120889736;4.408257986472399
41.650000000000006;0.8052141187204563;0.005859375;0.8330467301449527;0.7857427568485194;42.035251234404996;582.4368058648146;2.691053801679802;2.8090779506988883;67.96897239662157;10.018964969177068;9.189855527849597;14.000653132761675;8.863313785968932;17.088198083335882;0.4872940433948558;4.405707901736763
41.7;0.8078885870895962;0.005859375;0.8320120550112882;0.7889110313107421;41.618908505755975;573.8960887484196;2.67477080654821;2.8043970317953844;68.03828294297476;10.009925651339325;9.172068781478595;13.941709883140163;8.870375041052492;17.070714057598952;0.48899296558081456;4.403157817001127
41.75;0.8105630554587359;0.005859375;0.8309773798776235;0.7920793057729654;41.20256577710695;565.3553716320247;2.6584878114166166;2.799716112891879;68.10759348932795;10.00088633350159;9.154282035107594;13.882766633518647;8.87743629613606;17.05323003186202;0.49069188776677325;4.400607732265492
41.800000000000004;0.8132375238278757;0.005859375;0.829942704743959;0.7952475802351882;40.78622304845793;556.8146545156309;2.642204816285025;2.795035193988374;68.17690403568115;9.991847015663849;9.13649528873659;13.823823383897134;8.884497551219619;17.03574600612509;0.4923908099527318;4.398057647529856
41.85;0.8133884124015368;0.005859375;0.8289080296102944;0.7908451153109759;40.09292163035462;542.8992935246762;2.610280855163022;2.7638500515857825;67.46787056495262;9.862191600961943;9.304294368573489;14.17471631660532;8.97951329008959;17.295263761010663;0.4965803121308286;4.41337203931579
41.900000000000006;0.8078038923489794;0.005859375;0.8278733544766299;0.769236424508108;38.77016864529541;516.768832818539;2.542809244061992;2.672428037593009;64.98987341899812;9.458408693380623;9.893879417074228;15.45705511826572;9.274425583024186;18.184331017324954;0.5064302233820906;4.469287514106235
41.95;0.8022193722964225;0.005859375;0.8321917038410618;0.7476277337052402;37.44741566023606;490.6383721124016;2.4753376329609544;2.5810060236002257;62.51187627304389;9.05462578579934;10.483464465574974;16.739393919926272;9.569337875958784;19.073398273639253;0.5162801346333541;4.525202988896681
42.0;0.7966348522438662;0.005859375;0.8380815096199221;0.7260190429023758;36.12466267517686;464.5079114062644;2.407866021859924;2.489584009607452;60.03387912708939;8.65084287821802;11.073049514075793;18.021732721586673;9.86425016889334;19.962465529953548;0.5261300458846173;4.581118463687117
42.050000000000004;0.791050332191309;0.005859375;0.8439713153987833;0.704410352099508;34.80190969011766;438.3774507001271;2.340394410758891;2.3981619956146685;57.55588198113486;8.2470599706367;11.662634562576537;19.304071523247224;10.159162461827938;20.851532786267843;0.5359799571358806;4.637033938477562
42.1;0.785465812138753;0.005859375;0.8498611211776437;0.6828016612966437;33.47915670505846;412.24698999398976;2.2729227996578607;2.3067399816218948;55.07788483518066;7.843277063055381;12.252219611077281;20.58641032490762;10.454074754762535;21.74060004258214;0.5458298683871441;4.692949413268008
42.150000000000006;0.7798812920861956;0.005859375;0.855750926956504;0.6611929704937758;32.156403719999254;386.11652928785253;2.205451188556823;2.2153179676291117;52.599887689226115;7.439494155474061;12.841804659578026;21.868749126568176;10.74898704769713;22.629667298896436;0.5556797796384073;4.748864888058445
42.2;0.7742967720336384;0.005859375;0.8616407327353652;0.6395842796909079;30.83365073494004;359.98606858171524;2.1379795774557926;2.1238959536363384;50.121890543271924;7.03571124789278;13.431389708078846;23.151087928228588;11.043899340631688;23.518734555210884;0.5655296908896706;4.80478036284889
42.25;0.7687122519810824;0.005859375;0.8675305385142256;0.6179755888880436;29.510897749880687;333.85560787557785;2.0705079663547594;2.032473939643555;47.64389339731739;6.631928340311458;14.020974756579585;24.433426729889135;11.338811633566285;24.40780181152518;0.575379602140934;4.860695837639335
42.300000000000004;0.8465081488502;0.00390625;0.8734203442930868;0.8195959534073133;31.645999198503077;457.95150280524206;2.6520506359347316;2.918176424274788;73.71709758215133;9.699750200374275;8.885615348651148;11.596725220412264;8.989047428215311;15.38993501202302;0.5290206811366465;4.377611097941014
42.35;0.848935714172798;0.00390625;0.8793101500719471;0.8185612782736488;31.79648510552952;456.89042713064964;2.618663206672837;2.921806328884605;74.10606340168106;9.653691223617663;8.822685229094649;11.443310345979997;8.969877406078753;15.282958973417632;0.5288667007102177;4.367875121198456
42.400000000000006;0.852981659918187;0.00390625;0.8884367166963898;0.8175266031399842;32.851206549738635;489.5166448442136;2.6192874853996493;2.974002004843879;73.16729678320529;9.684719023719925;8.837783002099492;11.91426530625342;9.131829973472401;15.637851736461347;0.5247358358717962;4.365269562660254
42.45;0.8578367958749905;0.00390625;0.8991816637436614;0.8164919280063196;34.3580457625502;538.9865092522641;2.6369176181212257;3.05048056647849;71.56466394571041;9.754290212252567;8.891894721385963;12.697405183887156;9.38434383563335;16.223678900335226;0.518616528827331;4.366229213224315
42.5;0.8626919318317949;0.00390625;0.9099266107909347;0.815457252872655;35.86488497536176;588.4563736603145;2.654547750842802;3.1269591281131013;69.96203110821531;9.823861400785205;8.946006440672427;13.480545061521003;9.636857697794273;16.80950606420916;0.5124972217828658;4.3671888637883765
42.550000000000004;0.8656819514722012;0.00390625;0.9169413252054117;0.8144225777389905;36.80569224715155;619.9036131710648;2.6692562261115196;3.1707994833600996;68.87214908971178;9.878137749023292;8.991370719336611;13.996762334737067;9.828478849063643;17.198961913590374;0.5088701135497111;4.369655858983315
42.6;0.8644330703934111;0.00390625;0.9154782381814963;0.8133879026053259;36.460063289313155;610.3903415505272;2.677324570805398;3.140462096815127;68.94760984167401;9.897653096591004;9.016854451131458;13.90633732516966;9.881707475575727;17.142119320930924;0.5109070935242274;4.375548637430344
42.650000000000006;0.8631841893146212;0.00390625;0.9140151511575809;0.8123532274716614;36.11443433147476;600.8770699299888;2.6853929154992766;3.1101247102701546;69.02307059363622;9.917168444158714;9.042338182926303;13.815912315602255;9.934936102087818;17.085276728271474;0.5129440734987437;4.381441415877372
42.7;0.8619353082358312;0.00390625;0.9125520641336655;0.8113185523379968;35.76880537363637;591.3637983094513;2.693461260193156;3.079787323725182;69.09853134559843;9.936683791726427;9.067821914721145;13.725487306034848;9.988164728599902;17.02843413561203;0.5149810534732601;4.387334194324399
42.75;0.8606864271570411;0.00390625;0.9110889771097501;0.8102838772043323;35.423176415797975;581.850526688913;2.7015296048870345;3.0494499371802095;69.17399209756064;9.956199139294137;9.093305646515994;13.635062296467442;10.041393355111985;16.97159154295258;0.5170180334477763;4.393226972771428
42.800000000000004;0.9096258900858347;0.001953125;0.9096258900858347;0.9096258900858347;46.12837837838265;847.7680180181287;3.0111007882881218;3.583175675676003;65.40164414414325;10.358108108107821;9.079200450450053;14.896621621622614;12.51621621621564;17.85989864864932;0.4283488475607071;4.389854313778471
42.85;0.9081628030619193;0.001953125;0.9081628030619193;0.9081628030619193;45.398648648652966;828.8761261262371;3.03958051801785;3.5272297297300597;65.55650900900811;10.406756756756465;9.14690315315275;14.726351351352378;12.613513513512942;17.746790540541213;0.4319424669167091;4.405080350519556
42.900000000000006;0.9066997160380039;0.001953125;0.9066997160380039;0.9066997160380039;44.66891891892328;809.9842342343472;3.068060247747578;3.4712837837841164;65.71137387387294;10.455405405405116;9.214605855855446;14.556081081082112;12.71081081081023;17.63368243243312;0.4355360862727107;4.42030638726064
42.95;0.9052366290140885;0.001953125;0.9052366290140885;0.9052366290140885;43.9391891891936;791.0923423424556;3.096539977477306;3.4153378378381802;65.8662387387378;10.50405405405376;9.28230855855815;14.385810810811847;12.808108108107518;17.52057432432501;0.43912970562871223;4.435532424001723
43.0;0.9037735419901731;0.001953125;0.9037735419901731;0.9037735419901731;43.209459459463915;772.2004504505658;3.1250197072070343;3.359391891892237;66.02110360360267;10.552702702702405;9.350011261260846;14.215540540541582;12.905405405404807;17.407466216216918;0.4427233249847138;4.450758460742808
43.050000000000004;0.902310454966258;0.001953125;0.902310454966258;0.902310454966258;42.47972972973423;753.3085585586741;3.1534994369367624;3.3034459459462937;66.17596846846753;10.601351351351049;9.417713963963543;14.045270270271317;13.00270270270211;17.29435810810881;0.44631694434071534;4.465984497483891
43.1;0.9008473679423425;0.001953125;0.9008473679423425;0.9008473679423425;41.750000000004434;734.4166666667843;3.1819791666664905;3.2475000000003504;66.3308333333324;10.6499999999997;9.485416666666246;13.875000000001052;13.099999999999397;17.181250000000702;0.4499105636967169;4.481210534224976
43.150000000000006;0.8993842809184271;0.001953125;0.8993842809184271;0.8993842809184271;41.02027027027475;715.5247747748926;3.2104588963962186;3.191554054054407;66.48569819819723;10.698648648648344;9.553119369368943;13.704729729730815;13.197297297296686;17.06814189189261;0.4535041830527189;4.496436570966059
43.2;0.8979211938945117;0.001953125;0.8979211938945117;0.8979211938945117;40.29054054054507;696.632882883001;3.2389386261259467;3.135608108108464;66.64056306306209;10.747297297296988;9.62082207207164;13.53445945946055;13.294594594593974;16.9550337837845;0.45709780240872044;4.511662607707143
43.25;0.8964581068705963;0.001953125;0.8964581068705963;0.8964581068705963;39.56081081081538;677.7409909911112;3.267418355855675;3.0796621621625206;66.79542792792695;10.795945945945633;9.688524774774343;13.364189189190284;13.391891891891277;16.841925675676407;0.460691421764722;4.526888644448228
43.300000000000004;0.894995019846681;0.001953125;0.894995019846681;0.894995019846681;38.8310810810857;658.8490990992195;3.295898085585403;3.0237162162165774;66.95029279279181;10.844594594594284;9.75622747747704;13.19391891892002;13.489189189188565;16.7288175675683;0.46428504112072355;4.542114681189311
43.35;0.8935319328227656;0.001953125;0.8935319328227656;0.8935319328227656;38.101351351356016;639.9572072073297;3.324377815315131;2.967770270270634;67.10515765765668;10.893243243242928;9.823930180179737;13.023648648649754;13.586486486485853;16.615709459460206;0.4678786604767251;4.557340717930396
43.400000000000006;0.8920688457988502;0.001953125;0.8920688457988502;0.8920688457988502;37.37162162162633;621.065315315438;3.3528575450448592;2.911824324324691;67.26002252252151;10.941891891891572;9.89163288288244;12.853378378379489;13.683783783783142;16.502601351352098;0.47147227983272666;4.572566754671479
43.45;0.8906057587749348;0.001953125;0.8906057587749348;0.8906057587749348;36.64189189189665;602.1734234235482;3.3813372747745873;2.8558783783787476;67.41488738738637;10.990540540540216;9.959335585585137;12.683108108109252;13.781081081080444;16.38949324324399;0.47506589918872866;4.5877927914125625
43.5;0.8891426717510194;0.001953125;0.8891426717510194;0.8891426717510194;35.912162162166965;583.2815315316584;3.4098170045043155;2.7999324324328043;67.56975225225123;11.03918918918886;10.027038288287834;12.512837837838987;13.878378378377732;16.276385135135897;0.4786595185447302;4.6030188281536475
43.550000000000004;0.887679584727104;0.001953125;0.887679584727104;0.887679584727104;35.18243243243728;564.3896396397649;3.4382967342340436;2.743986486486861;67.7246171171161;11.087837837837512;10.09474099099053;12.342567567568722;13.97567567567502;16.16327702702779;0.48225313790073177;4.618244864894731
43.6;0.8862164977031886;0.001953125;0.8862164977031886;0.8862164977031886;34.4527027027076;545.4977477478751;3.4667764639637717;2.688040540540925;67.87948198198093;11.136486486486156;10.162443693693234;12.172297297298456;14.072972972972309;16.050168918919695;0.4858467572567333;4.633470901635816
43.650000000000006;0.8847534106792732;0.001953125;0.8847534106792732;0.8847534106792732;33.722972972977914;526.6058558559853;3.4952561936935;2.6320945945949816;68.03434684684579;11.1851351351348;10.23014639639593;12.002027027028191;14.170270270269597;15.937060810811587;0.4894403766127349;4.648696938376899
43.7;0.8832903236553578;0.001953125;0.8832903236553578;0.8832903236553578;32.99324324324823;507.71396396409546;3.523735923423228;2.5761486486490384;68.18921171171066;11.233783783783444;10.297849099098627;11.831756756757926;14.2675675675669;15.823952702703494;0.4930339959687364;4.663922975117982
43.75;0.8818272366314424;0.001953125;0.8818272366314424;0.8818272366314424;32.26351351351855;488.822072072202;3.552215653152956;2.520202702703095;68.34407657657552;11.282432432432095;10.365551801801331;11.66148648648769;14.364864864864188;15.710844594595386;0.4966276153247384;4.679149011859067
43.800000000000004;0.8778648504632951;0.001953125;0.8778648504632951;0.8778648504632951;32.0171130952379;486.2953869047151;3.57776565882018;2.5235953282825676;68.16383928571685;11.32395833333307;10.395133928571372;11.711235119046393;14.327554563492868;15.742217261903974;0.4972954359946511;4.682246182184471
43.85;0.8724898169527124;0.001953125;0.8724898169527124;0.8724898169527124;32.043898809523625;493.01860119042885;3.6016597334955023;2.5605271464643806;67.79419642857397;11.361458333333065;10.403169642857087;11.885342261903531;14.214161706350012;15.855252976189675;0.49630954436368135;4.678487906274717
43.900000000000006;0.8671147834421298;0.001953125;0.8671147834421298;0.8671147834421298;32.070684523809334;499.7418154761426;3.6255538081708245;2.5974589646462007;67.42455357143115;11.398958333333066;10.411205357142801;12.05944940476067;14.10076884920717;15.96828869047539;0.4953236527327116;4.674729630364964
43.95;0.8617397499315471;0.001953125;0.8617397499315471;0.8617397499315471;32.09747023809504;506.4650297618564;3.6494478828461503;2.6343907828280138;67.05491071428833;11.43645833333306;10.419241071428514;12.233556547617809;13.987375992064315;16.08132440476109;0.49433776110174177;4.67097135445521
44.0;0.8563647164209645;0.001953125;0.8563647164209645;0.8563647164209645;32.12425595238076;513.1882440475702;3.6733419575214725;2.671322601009834;66.6852678571455;11.473958333333062;10.427276785714227;12.40766369047492;13.87398313492146;16.194360119046806;0.49335186947077203;4.667213078545457
44.050000000000004;0.8509896829103827;0.001953125;0.8509896829103827;0.8509896829103827;32.15104166666647;519.9114583332839;3.6972360321967948;2.708254419191647;66.31562500000263;11.511458333333056;10.435312499999942;12.581770833332058;13.760590277778618;16.307395833332507;0.4923659778398023;4.6634548026357034
44.1;0.8456146493998;0.001953125;0.8456146493998;0.8456146493998;32.17782738095218;526.6346726189986;3.721130106872117;2.745186237373467;65.9459821428598;11.548958333333058;10.443348214285656;12.755877976189197;13.647197420635763;16.42043154761822;0.49138008620883245;4.65969652672595
44.150000000000006;0.8402396158892174;0.001953125;0.8402396158892174;0.8402396158892174;32.204613095237896;533.3578869047124;3.7450241815474428;2.78211805555528;65.57633928571698;11.586458333333052;10.451383928571369;12.929985119046336;13.533804563492907;16.533467261903922;0.4903941945778627;4.655938250816197
44.2;0.8348645823786347;0.001953125;0.8348645823786347;0.8348645823786347;32.23139880952361;540.0811011904261;3.768918256222765;2.819049873737093;65.20669642857416;11.623958333333054;10.459419642857082;13.104092261903475;13.420411706350066;16.646502976189637;0.48940830294689286;4.652179974906443
44.25;0.829489548868052;0.001953125;0.829489548868052;0.829489548868052;32.25818452380932;546.8043154761399;3.7928123308980872;2.855981691918913;64.83705357143128;11.661458333333048;10.467455357142796;13.278199404760585;13.30701884920721;16.75953869047534;0.4884224113159231;4.648421698996689
44.300000000000004;0.8241145153574703;0.001953125;0.8241145153574703;0.8241145153574703;32.284970238095035;553.5275297618537;3.816706405573413;2.892913510100726;64.46741071428846;11.69895833333305;10.475491071428511;13.452306547617724;13.193625992064355;16.872574404761053;0.4874365196849534;4.644663423086936
44.35;0.8187394818468876;0.001953125;0.8187394818468876;0.8187394818468876;32.31175595238075;560.2507440475674;3.8406004802487352;2.9298453282825463;64.09776785714564;11.736458333333044;10.483526785714226;13.626413690474863;13.080233134921514;16.985610119046754;0.48645062805398354;4.6409051471771825
44.400000000000006;0.813364448336305;0.001953125;0.813364448336305;0.813364448336305;32.33854166666646;566.9739583332821;3.8644945549240575;2.9667771464643593;63.72812500000282;11.773958333333045;10.491562499999938;13.800520833332001;12.966840277778658;17.09864583333247;0.4854647364230138;4.637146871267429
44.45;0.8079894148257223;0.001953125;0.8079894148257223;0.8079894148257223;32.36532738095217;573.6971726189959;3.8883886295993833;3.0037089646461794;63.35848214285994;11.81145833333304;10.499598214285651;13.97462797618914;12.853447420635817;17.21168154761817;0.48447884479204406;4.633388595357676
44.5;0.8026143813151396;0.001953125;0.8026143813151396;0.8026143813151396;32.39211309523789;580.4203869047096;3.9122827042747055;3.0406407828279924;62.98883928571712;11.848958333333034;10.507633928571366;14.14873511904625;12.740054563492961;17.324717261903885;0.4834929531610742;4.629630319447922
44.550000000000004;0.7972393478045579;0.001953125;0.7972393478045579;0.7972393478045579;32.4188988095236;587.1436011904234;3.9361767789500277;3.0775726010098055;62.6191964285743;11.886458333333035;10.51566964285708;14.32284226190339;12.626661706350106;17.437752976189586;0.4825070615301045;4.625872043538169
44.6;0.7918643142939752;0.001953125;0.7918643142939752;0.7918643142939752;32.44568452380931;593.8668154761372;3.96007085362535;3.1145044191916256;62.24955357143148;11.92395833333303;10.523705357142793;14.496949404760528;12.513268849207265;17.5507886904753;0.48152116989913474;4.622113767628415
44.650000000000006;0.7864892807833925;0.001953125;0.7864892807833925;0.7864892807833925;32.47247023809503;600.5900297618509;3.9839649283006757;3.1514362373734386;61.8799107142886;11.96145833333303;10.531741071428506;14.671056547617667;12.399875992064409;17.663824404761;0.4805352782681649;4.6183554917186616
44.7;0.7811142472728099;0.001953125;0.7811142472728099;0.7811142472728099;32.499255952380736;607.3132440475647;4.007859002975998;3.1883680555552587;61.51026785714578;11.998958333333025;10.53977678571422;14.845163690474806;12.286483134921554;17.776860119046717;0.47954938663719515;4.614597215808908
44.75;0.7757392137622272;0.001953125;0.7757392137622272;0.7757392137622272;32.52604166666645;614.0364583332794;4.03175307765132;3.2252998737370717;61.140625000002956;12.036458333333027;10.547812499999935;15.019270833331916;12.173090277778712;17.889895833332417;0.4785634950062253;4.610838939899155
44.800000000000004;0.7703641802516454;0.001953125;0.7703641802516454;0.7703641802516454;32.552827380952166;620.7596726189931;4.055647152326646;3.262231691918892;60.770982142860134;12.073958333333021;10.55584821428565;15.193377976189055;12.059697420635857;18.002931547618132;0.47757760337525557;4.607080663989402
44.85;0.7649891467410628;0.001953125;0.7649891467410628;0.7649891467410628;32.579613095237875;627.4828869047069;4.079541227001968;3.299163510100705;60.401339285717256;12.111458333333022;10.563883928571363;15.367485119046194;11.946304563493001;18.115967261903833;0.47659171174428583;4.603322388079648
44.900000000000006;0.7596141132304801;0.001953125;0.7596141132304801;0.7596141132304801;32.60639880952358;634.2061011904207;4.10343530167729;3.336095328282518;60.031696428574435;12.148958333333017;10.571919642857075;15.541592261903332;11.83291170635016;18.22900297618955;0.475605820113316;4.599564112169894
44.95;0.7542390797198975;0.001953125;0.7542390797198975;0.7542390797198975;32.633184523809305;640.9293154761344;4.127329376352616;3.373027146464338;59.66205357143161;12.186458333333018;10.57995535714279;15.715699404760471;11.719518849207304;18.34203869047525;0.47461992848234624;4.595805836260141
45.0;0.7488640462093148;0.001953125;0.7488640462093148;0.7488640462093148;32.65997023809501;647.6525297618482;4.151223451027938;3.409958964646151;59.29241071428879;12.223958333333012;10.587991071428505;15.889806547617582;11.606125992064449;18.455074404760964;0.4736340368513765;4.592047560350387
45.050000000000004;0.743489012698733;0.001953125;0.743489012698733;0.743489012698733;32.68675595238072;654.375744047562;4.175117525703261;3.446890782827971;58.922767857145914;12.261458333333014;10.596026785714217;16.06391369047472;11.492733134921608;18.568110119046665;0.47264814522040666;4.588289284440634
45.1;0.7381139791881504;0.001953125;0.7381139791881504;0.7381139791881504;32.713541666666444;661.0989583332766;4.199011600378583;3.483822601009784;58.55312500000309;12.298958333333008;10.60406249999993;16.23802083333186;11.379340277778752;18.68114583333238;0.4716622535894369;4.584531008530881
45.150000000000006;0.7327389456775677;0.001953125;0.7327389456775677;0.7327389456775677;32.74032738095215;667.8221726189904;4.222905675053909;3.5207544191916043;58.18348214286027;12.33645833333301;10.612098214285645;16.412127976188998;11.265947420635896;18.79418154761808;0.47067636195846707;4.580772732621127
45.2;0.727363912166985;0.001953125;0.727363912166985;0.727363912166985;32.76711309523786;674.5453869047042;4.246799749729231;3.5576862373734173;57.81383928571739;12.373958333333004;10.62013392857136;16.58623511904611;11.152554563493055;18.907217261903796;0.46969047032749733;4.577014456711374
45.25;0.7219888786564024;0.001953125;0.7219888786564024;0.7219888786564024;32.793898809523576;681.2686011904179;4.270693824404553;3.5946180555552303;57.44419642857457;12.411458333333005;10.628169642857074;16.760342261903247;11.0391617063502;19.020252976189497;0.4687045786965276;4.57325618080162
45.300000000000004;0.7166138451458206;0.001953125;0.7166138451458206;0.7166138451458206;32.82068452380929;687.9918154761317;4.294587899079879;3.6315498737370504;57.07455357143175;12.448958333333;10.636205357142787;16.934449404760386;10.925768849207344;19.13328869047521;0.46771868706555775;4.5694979048918665
45.35;0.7112388116352379;0.001953125;0.7112388116352379;0.7112388116352379;32.847470238095;694.7150297618455;4.318481973755201;3.6684816919188634;56.70491071428893;12.486458333333001;10.6442410714285;17.108556547617525;10.812375992064503;19.246324404760912;0.466732795434588;4.565739628982113
45.400000000000006;0.7058637781246553;0.001953125;0.7058637781246553;0.7058637781246553;32.874255952380715;701.4382440475601;4.342376048430523;3.7054135101006835;56.33526785714605;12.523958333332995;10.652276785714214;17.282663690474664;10.698983134921647;19.359360119046627;0.4657469038036183;4.56198135307236
45.45;0.7004887446140726;0.001953125;0.7004887446140726;0.7004887446140726;32.90104166666643;708.1614583332739;4.366270123105849;3.7423453282824966;55.96562500000323;12.561458333332997;10.660312499999929;17.456770833331774;10.585590277778792;19.472395833332328;0.4647610121726484;4.558223077162607
45.5;0.6951137111034909;0.001953125;0.6951137111034909;0.6951137111034909;32.92782738095214;714.8846726189877;4.390164197781171;3.7792771464643167;55.59598214286041;12.598958333332991;10.668348214285642;17.630877976188913;10.47219742063595;19.585431547618043;0.4637751205416787;4.554464801252853
45.550000000000004;0.6897386775929082;0.001953125;0.6897386775929082;0.6897386775929082;32.95461309523785;721.6078869047014;4.414058272456494;3.8162089646461297;55.226339285717586;12.636458333332993;10.676383928571354;17.80498511904605;10.358804563493095;19.698467261903744;0.46278922891070884;4.5507065253431
45.6;0.6843636440823255;0.001953125;0.6843636440823255;0.6843636440823255;32.98139880952357;728.3311011904152;4.437952347131816;3.85314078282795;54.85669642857471;12.673958333332987;10.684419642857069;17.97909226190319;10.24541170635024;19.81150297618946;0.4618033372797391;4.5469482494333455
45.650000000000006;0.7091998491013669;0.001953125;0.7091998491013669;0.7091998491013669;38.19444444428882;817.944444441906;4.389661540782896;3.8517010905078735;54.9559722222117;12.608333333336077;10.547916666670915;17.809722222230903;10.538425925914908;19.527916666677584;0.4408057656747104;4.532882714749611
45.7;0.8026979598725461;0.001953125;0.8026979598725461;0.8026979598725461;55.19444444428882;1095.9444444418768;4.177314186644509;3.7630534197706567;56.120972222211435;12.308333333336122;10.08291666667094;16.85972222223097;11.755092592581377;18.342916666677638;0.37432710321759544;4.495391591942187
45.75;0.8573529089931959;0.001953125;0.8573529089931959;0.8573529089931959;66.75735294118385;1283.1225490197867;4.034159198934201;3.7011733926715404;57.14999999999338;12.056862745099352;9.797475490194955;16.232352941175492;12.540686274511586;17.549117647057926;0.33016364234933704;4.475028166445728
45.800000000000004;0.8237279452678834;0.001953125;0.8237279452678834;0.8237279452678834;65.96323529412507;1263.8872549021435;4.0482595894764195;3.700128919298043;57.8699999999933;11.915686274511103;9.920122549018473;16.33823529411667;12.346568627452768;17.644411764704984;0.3367165487307089;4.4935913257486035
45.85;0.7901029815425673;0.001953125;0.7901029815425673;0.7901029815425673;65.16911764706629;1244.6519607844966;4.062359980018636;3.6990844459245453;58.58999999999321;11.774509803922882;10.042769607842004;16.444117647057837;12.15245098039398;17.73970588235204;0.3432694551120816;4.512154485051479
45.900000000000006;0.7564780178172548;0.001953125;0.7564780178172548;0.7564780178172548;64.3750000000075;1225.4166666668498;4.076460370560854;3.6980399725510473;59.30999999999324;11.633333333334662;10.165416666665521;16.549999999999002;11.958333333335162;17.8349999999991;0.34982236149345347;4.530717644354354
45.95;0.7228530540919422;0.001953125;0.7228530540919422;0.7228530540919422;63.58088235294872;1206.181372549203;4.09056076110307;3.69699549917755;60.02999999999315;11.492156862746441;10.288063725489039;16.655882352940182;11.764215686276344;17.93029411764614;0.3563752678748253;4.549280803657229
46.0;0.6892280903666297;0.001953125;0.6892280903666297;0.6892280903666297;62.78676470588994;1186.946078431556;4.104661151645287;3.695951025804052;60.74999999999318;11.350980392158192;10.41071078431257;16.761764705881347;11.570098039217527;18.0255882352932;0.36292817425619806;4.567843962960104
46.050000000000004;0.6556031266413171;0.001953125;0.6556031266413171;0.6556031266413171;61.99264705883115;1167.7107843139129;4.118761542187505;3.694906552430555;61.46999999999309;11.209803921569971;10.533357843136088;16.867647058822527;11.37598039215871;18.120882352940257;0.3694810806375699;4.58640712226298
46.1;0.6219781629160046;0.001953125;0.6219781629160046;0.6219781629160046;61.19852941177237;1148.475490196266;4.132861932729721;3.693862079057057;62.18999999999312;11.06862745098175;10.65600490195962;16.973529411763693;11.181862745099892;18.216176470587314;0.37603398701894175;4.604970281565855
46.150000000000006;0.5883531991906921;0.001953125;0.5883531991906921;0.5883531991906921;60.40441176471347;1129.2401960786192;4.146962323271939;3.69281760568356;62.90999999999303;10.927450980393502;10.778651960783137;17.079411764704858;10.987745098041074;18.31147058823437;0.3825868934003136;4.62353344086873
46.2;0.5547282354653795;0.001953125;0.5547282354653795;0.5547282354653795;59.61029411765469;1110.0049019609723;4.161062713814156;3.691773132310062;63.62999999999306;10.786274509805281;10.901299019606668;17.185294117646038;10.793627450982285;18.406764705881415;0.38913979978168634;4.642096600171605
46.25;0.521103271740067;0.001953125;0.521103271740067;0.521103271740067;58.816176470595906;1090.7696078433255;4.175163104356374;3.690728658936565;64.34999999999297;10.64509803921706;11.023946078430185;17.291176470587203;10.599509803923468;18.502058823528472;0.3956927061630582;4.6606597594744805
46.300000000000004;0.48747830801475445;0.001953125;0.48747830801475445;0.48747830801475445;58.02205882353712;1071.5343137256823;4.18926349489859;3.689684185563067;65.06999999999289;10.50392156862884;11.146593137253703;17.397058823528383;10.40539215686465;18.59735294117553;0.40224561254443003;4.679222918777356
46.35;0.48461220636290525;0.001953125;0.48461220636290525;0.48461220636290525;57.72507552870371;1063.577039275;4.150867567223834;3.6830595779653645;65.28519637462037;10.464048338368947;11.071329305136757;17.245619335349033;10.433836858005698;18.506314199396726;0.40337495521873457;4.668565004048059
46.400000000000006;0.4826249293420448;0.001953125;0.4826249293420448;0.4826249293420448;57.44229607251037;1055.9419939577792;4.110971744742329;3.6762755379611978;65.48596978851762;10.427069486405202;10.990410876133737;17.086827794563533;10.46864048338334;18.409951661632377;0.40434933892992286;4.657072201488969
46.45;0.48063765232118416;0.001953125;0.48063765232118416;0.48063765232118416;57.159516616317035;1048.3069486405593;4.071075922260825;3.669491497957031;65.6867432024149;10.390090634441457;10.90949244713073;16.928036253778032;10.50344410876098;18.31358912386804;0.4053237226411113;4.645579398929879
46.5;0.4786503753003237;0.001953125;0.4786503753003237;0.4786503753003237;56.876737160123696;1040.6719033233394;4.031180099779313;3.6627074579528642;65.88751661631218;10.353111782477711;10.82857401812771;16.76924471299256;10.538247734138622;18.217226586103692;0.40629810635229957;4.634086596370789
46.550000000000004;0.47666309827946307;0.001953125;0.47666309827946307;0.47666309827946307;56.59395770393036;1033.0368580061195;3.991284277297808;3.6559234179486984;66.08829003020944;10.316132930513973;10.74765558912469;16.61045317220706;10.573051359516263;18.120864048339342;0.40727249006348787;4.622593793811701
46.6;0.47467582125860264;0.001953125;0.47467582125860264;0.47467582125860264;56.31117824773702;1025.4018126888996;3.9513884548163034;3.6491393779445316;66.28906344410672;10.279154078550228;10.66673716012167;16.451661631421587;10.607854984893905;18.024501510575007;0.4082468737746763;4.611100991252611
46.650000000000006;0.472688544237742;0.001953125;0.472688544237742;0.472688544237742;56.02839879154368;1017.7667673716787;3.9114926323347987;3.642355337940365;66.48983685800397;10.242175226586482;10.585818731118664;16.292870090636086;10.642658610271546;17.928138972810657;0.4092212574858646;4.599608188693521
46.7;0.47070126721688155;0.001953125;0.47070126721688155;0.47070126721688155;55.74561933535034;1010.1317220544588;3.871596809853294;3.635571297936198;66.69061027190125;10.205196374622737;10.504900302115644;16.134078549850585;10.677462235649188;17.831776435046308;0.410195641197053;4.588115386134433
46.75;0.4687139901960209;0.001953125;0.4687139901960209;0.4687139901960209;55.462839879157;1002.4966767372389;3.831700987371782;3.6287872579320313;66.8913836857985;10.168217522658992;10.423981873112623;15.975287009065113;10.712265861026829;17.735413897281973;0.4111700249082413;4.576622583575343
46.800000000000004;0.46672671317516046;0.001953125;0.46672671317516046;0.46672671317516046;55.18006042296366;994.861631420019;3.7918051648902775;3.6220032179278645;67.09215709969578;10.131238670695247;10.343063444109603;15.816495468279612;10.74706948640447;17.639051359517623;0.4121444086194297;4.565129781016253
46.85;0.4647394361542998;0.001953125;0.4647394361542998;0.4647394361542998;54.897280966770325;987.226586102799;3.751909342408773;3.6152191779236977;67.29293051359306;10.094259818731508;10.262145015106597;15.65770392749414;10.781873111782112;17.542688821753273;0.413118792330618;4.553636978457163
46.900000000000006;0.46275215913343937;0.001953125;0.46275215913343937;0.46275215913343937;54.614501510576986;979.5915407855782;3.712013519927268;3.608435137919531;67.49370392749032;10.057280966767763;10.181226586103577;15.49891238670864;10.816676737159753;17.446326283988938;0.4140931760418063;4.542144175898075
46.95;0.4607648821125787;0.001953125;0.4607648821125787;0.4607648821125787;54.331722054383704;971.9564954683583;3.6721176974457634;3.601651097915364;67.6944773413876;10.020302114804018;10.100308157100557;15.340120845923138;10.851480362537394;17.34996374622459;0.4150675597529947;4.530651373338985
47.0;0.4587776050917183;0.001953125;0.4587776050917183;0.4587776050917183;54.048942598190365;964.3214501511384;3.6322218749642516;3.5948670579111974;67.89525075528485;9.983323262840273;10.01938972809755;15.181329305137666;10.886283987915036;17.25360120846024;0.416041943464183;4.519158570779895
47.050000000000004;0.45679032807085784;0.001953125;0.45679032807085784;0.45679032807085784;53.766163141997026;956.6864048339185;3.592326052482747;3.5880830179070307;68.09602416918213;9.946344410876527;9.93847129909453;15.022537764352165;10.921087613292677;17.157238670695904;0.4170163271753714;4.5076657682208054
47.1;0.4548030510499972;0.001953125;0.4548030510499972;0.4548030510499972;53.48338368580369;949.0513595166985;3.5524302300012423;3.581298977902864;68.29679758307941;9.90936555891279;9.85755287009151;14.863746223566693;10.955891238670318;17.060876132931554;0.4179907108865597;4.496172965661717
47.150000000000006;0.45281577402913675;0.001953125;0.45281577402913675;0.45281577402913675;53.20060422961035;941.4163141994777;3.5125344075197376;3.574514937898697;68.49757099697666;9.872386706949044;9.77663444108849;14.704954682781192;10.99069486404796;16.964513595167205;0.4189650945977481;4.484680163102627
47.2;0.4508284970082761;0.001953125;0.4508284970082761;0.4508284970082761;52.91782477341701;933.7812688822578;3.472638585038233;3.5677308978945304;68.69834441087394;9.835407854985299;9.695716012085484;14.546163141995692;11.025498489425601;16.86815105740287;0.4199394783089364;4.4731873605435375
47.25;0.44884121998741566;0.001953125;0.44884121998741566;0.44884121998741566;52.63504531722367;926.1462235650379;3.432742762556721;3.5609468578903645;68.8991178247712;9.798429003021553;9.614797583082463;14.38737160121022;11.060302114803243;16.77178851963852;0.4209138620201247;4.461694557984448
47.300000000000004;0.446853942966555;0.001953125;0.446853942966555;0.446853942966555;52.35226586103033;918.511178247818;3.3928469400752164;3.5541628178861977;69.09989123866848;9.761450151057808;9.533879154079443;14.228580060424719;11.095105740180884;16.67542598187417;0.4218882457313131;4.4502017554253595
47.35;0.4448666659456946;0.001953125;0.4448666659456946;0.4448666659456946;52.069486404836994;910.876132930598;3.3529511175937117;3.547378777882031;69.30066465256576;9.724471299094063;9.452960725076423;14.069788519639246;11.129909365558525;16.579063444109835;0.4228626294425014;4.4387089528662695
47.400000000000006;0.4428793889248339;0.001953125;0.4428793889248339;0.4428793889248339;51.786706948643655;903.2410876133772;3.313055295112207;3.540594737877864;69.50143806646301;9.687492447130325;9.372042296073417;13.910996978853746;11.164712990936167;16.482700906345485;0.4238370131536898;4.42721615030718
47.45;0.4408921119039735;0.001953125;0.4408921119039735;0.4408921119039735;51.503927492450316;895.6060422961573;3.273159472630695;3.5338106978736974;69.70221148036029;9.65051359516658;9.291123867070397;13.752205438068245;11.199516616313808;16.386338368581136;0.4248113968648781;4.41572334774809
47.5;0.4389048348831128;0.001953125;0.4389048348831128;0.4389048348831128;51.22114803625698;887.9709969789374;3.2332636501491905;3.5270266578695306;69.90298489425754;9.613534743202834;9.210205438067376;13.593413897282772;11.23432024169145;16.2899758308168;0.42578578057606653;4.404230545189002
47.550000000000004;0.4369175578622524;0.001953125;0.4369175578622524;0.4369175578622524;50.93836858006364;880.3359516617174;3.193367827667686;3.520242617865364;70.10375830815482;9.576555891239089;9.129287009064356;13.434622356497272;11.26912386706909;16.19361329305245;0.42676016428725483;4.392737742629912
47.6;0.43493028084139174;0.001953125;0.43493028084139174;0.43493028084139174;50.6555891238703;872.7009063444975;3.153472005186181;3.513458577861197;70.30453172205208;9.539577039275343;9.04836858006135;13.2758308157118;11.303927492446732;16.0972507552881;0.42773454799844324;4.381244940070822
47.650000000000006;0.4329430038205313;0.001953125;0.4329430038205313;0.4329430038205313;50.37280966767696;865.0658610272767;3.1135761827046764;3.5066745378570303;70.50530513594936;9.502598187311598;8.96745015105833;13.117039274926299;11.338731117824373;16.000888217523766;0.42870893170963154;4.369752137511732
47.7;0.43095572679967065;0.001953125;0.43095572679967065;0.43095572679967065;50.09003021148362;857.4308157100568;3.0736803602231646;3.4998904978528635;70.70607854984664;9.46561933534786;8.88653172205531;12.958247734140798;11.373534743202015;15.904525679759416;0.42968331542081983;4.358259334952644
47.75;0.4289684497788102;0.001953125;0.4289684497788102;0.4289684497788102;49.80725075529028;849.7957703928369;3.03378453774166;3.4931064578486968;70.90685196374389;9.428640483384115;8.805613293052303;12.799456193355326;11.408338368579656;15.808163141995067;0.43065769913200824;4.346766532393554
47.800000000000004;0.42698117275794956;0.001953125;0.42698117275794956;0.42698117275794956;49.524471299096945;842.1607250756169;2.993888715260155;3.48632241784453;71.10762537764117;9.39166163142037;8.724694864049283;12.640664652569825;11.443141993957298;15.711800604230731;0.43163208284319654;4.335273729834464
47.85;0.4249938957370891;0.001953125;0.4249938957370891;0.4249938957370891;49.241691842903606;834.525679758397;2.9539928927786505;3.4795383778403632;71.30839879153842;9.354682779456624;8.643776435046263;12.481873111784353;11.477945619334939;15.615438066466382;0.43260646655438495;4.323780927275376
47.900000000000006;0.4230066187162287;0.001953125;0.4230066187162287;0.4230066187162287;48.95891238671027;826.8906344411762;2.914097070297146;3.4727543378361965;71.5091722054357;9.317703927492879;8.562858006043243;12.323081570998852;11.51274924471258;15.519075528702032;0.43358085026557325;4.312288124716286
47.95;0.42101934169536803;0.001953125;0.42101934169536803;0.42101934169536803;48.67613293051693;819.2555891239563;2.874201247815634;3.4659702978320306;71.70994561933298;9.280725075529134;8.481939577040237;12.164290030213351;11.547552870090222;15.422712990937697;0.43455523397676166;4.300795322157196
48.0;0.4190320646745076;0.001953125;0.4190320646745076;0.4190320646745076;48.39335347432359;811.6205438067364;2.8343054253341293;3.459186257827864;71.91071903323024;9.243746223565395;8.401021148037216;12.005498489427879;11.582356495467863;15.326350453173347;0.43552961768794995;4.289302519598106
48.050000000000004;0.41704478765364694;0.001953125;0.41704478765364694;0.41704478765364694;48.11057401813025;803.9854984895164;2.7944096028526246;3.452402217823697;72.11149244712752;9.20676737160165;8.320102719034196;11.846706948642378;11.617160120845504;15.229987915408998;0.43650400139913825;4.277809717039018
48.1;0.4150575106327865;0.001953125;0.4150575106327865;0.4150575106327865;47.82779456193691;796.3504531722965;2.75451378037112;3.4456181778195303;72.31226586102477;9.169788519637905;8.239184290031176;11.687915407856906;11.651963746223153;15.133625377644663;0.43747838511032666;4.266316914479928
48.150000000000006;0.41307023361192585;0.001953125;0.41307023361192585;0.41307023361192585;47.54501510574357;788.7154078550757;2.7146179578896152;3.4388341378153635;72.51303927492205;9.13280966767416;8.15826586102817;11.529123867071405;11.686767371600794;15.037262839880313;0.43845276882151496;4.254824111920838
48.2;0.4110829565910654;0.001953125;0.4110829565910654;0.4110829565910654;47.262235649550234;781.0803625378558;2.6747221354081034;3.4320500978111967;72.71381268881933;9.095830815710414;8.07734743202515;11.370332326285933;11.721570996978436;14.940900302115963;0.43942715253270337;4.243331309361748
48.25;0.40909567957020476;0.001953125;0.40909567957020476;0.40909567957020476;46.979456193356896;773.4453172206358;2.6348263129265987;3.42526605780703;72.91458610271658;9.058851963746676;7.996429003022129;11.211540785500432;11.756374622356077;14.844537764351628;0.44040153624389167;4.23183850680266
48.300000000000004;0.40710840254934433;0.001953125;0.40710840254934433;0.40710840254934433;46.69667673716356;765.8102719034159;2.594930490445094;3.418482017802863;73.11535951661386;9.02187311178293;7.915510574019123;11.052749244714931;11.791178247733718;14.748175226587279;0.4413759199550801;4.22034570424357
48.35;0.40512112552848367;0.001953125;0.40512112552848367;0.40512112552848367;46.41389728097022;758.175226586196;2.5550346679635894;3.4116979777986964;73.31613293051112;8.984894259819185;7.834592145016103;10.893957703929459;11.82598187311136;14.651812688822929;0.4423503036662684;4.20885290168448
48.400000000000006;0.40313384850762324;0.001953125;0.40313384850762324;0.40313384850762324;46.13111782477688;750.5401812689752;2.5151388454820847;3.4049139377945297;73.5169063444084;8.94791540785544;7.753673716013083;10.735166163143958;11.860785498489001;14.555450151058594;0.44332468737745667;4.19736009912539
48.45;0.4011465714867626;0.001953125;0.4011465714867626;0.4011465714867626;45.84833836858354;742.9051359517553;2.475243023000573;3.398129897790363;73.71767975830565;8.910936555891695;7.672755287010062;10.576374622358486;11.895589123866642;14.459087613294244;0.4442990710886451;4.185867296566302
48.5;0.39915929446590215;0.001953125;0.39915929446590215;0.39915929446590215;45.5655589123902;735.2700906345353;2.435347200519068;3.391345857786196;73.91845317220293;8.87395770392795;7.591836858007056;10.417583081572985;11.930392749244284;14.362725075529895;0.4452734547998334;4.174374494007212
48.550000000000004;0.3971720174450415;0.001953125;0.3971720174450415;0.3971720174450415;45.28277945619692;727.6350453173154;2.3954513780375635;3.3845618177820294;74.11922658610021;8.836978851964211;7.510918429004036;10.258791540787485;11.965196374621925;14.26636253776556;0.4462478385110218;4.162881691448122
48.6;0.39518474042418106;0.001953125;0.39518474042418106;0.39518474042418106;45.00000000000358;720.0000000000955;2.3555555555560588;3.3777777777778626;74.31999999999746;8.800000000000466;7.430000000001016;10.100000000002012;11.999999999999567;14.17000000000121;0.4472222222222101;4.1513888888890325
48.650000000000006;0.42899048576709475;0.001953125;0.42899048576709475;0.42899048576709475;50.166666666602396;763.999999999447;2.3971734892782237;3.2249025341149604;73.36666666667861;9.016666666663951;7.94166666666024;10.333333333330387;11.388888888896531;14.379999999997352;0.450937217705464;4.238623532067564
48.7;0.46279623111045964;0.001953125;0.46279623111045964;0.46279623111045964;55.333333333268456;807.9999999994398;2.438791423001419;3.072027290450251;72.41333333334535;9.23333333333062;8.453333333326896;10.566666666663707;10.777777777785445;14.58999999999736;0.45465221318875226;4.325858175247319
48.75;0.49660197645382453;0.001953125;0.49660197645382453;0.49660197645382453;60.499999999934516;851.9999999994398;2.480409356724614;2.919152046785541;71.46000000001209;9.449999999997289;8.964999999993552;10.799999999997027;10.16666666667436;14.79999999999734;0.45836720867204006;4.413092818427089
48.800000000000004;0.5304077217971965;0.001953125;0.5304077217971965;0.5304077217971965;65.66666666660149;895.9999999994398;2.5220272904478094;2.7662768031208316;70.50666666667883;9.666666666663929;9.476666666660208;11.033333333330347;9.555555555563274;15.00999999999732;0.46208220415532786;4.500327461606844
48.85;0.5642134671405614;0.001953125;0.5642134671405614;0.5642134671405614;70.83333333326755;939.9999999994398;2.5636452241710046;2.613401559456122;69.55333333334556;9.883333333330597;9.988333333326807;11.266666666663696;8.944444444452188;15.219999999997327;0.4657971996386161;4.587562104786613
48.900000000000006;0.5980192124839263;0.001953125;0.5980192124839263;0.5980192124839263;75.99999999993452;983.9999999994325;2.6052631578942;2.4605263157914123;68.60000000001219;10.099999999997237;10.499999999993463;11.499999999997016;8.333333333341102;15.429999999997307;0.4695121951219039;4.674796747966369


==> data/5-l2-stats.txt <==
Error:
0.014072671667860484

Members:
0:603
1:720
2:884
3:969
4:512


==> data/handindist.csv <==
texts;students
1;0
2;0
3;0
4;0
5;0
6;43
7;101
8;172
9;301
10;523
11;485
12;362
13;346
14;306
15;242
16;177
17;150
18;117
19;96
20;67
21;67
22;38
23;34
24;21
25;11
26;9
27;6
28;1
29;2
30;3
31;3
32;2
33;0
34;1
35;1
36;0
37;0
38;0
39;0
40;0
41;1


==> data/histogram.csv <==
month;count
0;1446
1;2006
2;2019
3;1532
4;1813
5;1931
6;1718
7;1745
8;1159
9;847
10;997
11;1778
12;2225
13;2006
14;1848
15;1395
16;1641
17;1611
18;1609
19;1495
20;895
21;510
22;617
23;912
24;1357
25;1093
26;1065
27;729
28;876
29;911
30;829
31;590
32;361
33;48
34;28
35;32
36;47
37;42
38;31
39;19
40;29
41;22
42;29
43;18
44;21
45;9
46;3
47;3
48;7
49;4
50;1
51;3
52;2
53;0
54;5
55;0
56;1
57;0
58;1
59;0
60;1
61;1
62;1
63;0
64;0
65;0
66;2
67;1


==> data/log.txt <==
Epoch	TrainAcc	TrainLoss	ValAcc	ValLoss
1	0.6851752794371887	0.5739118308284195	0.6971233634519639	0.5641266690725476
2	0.7204376422861642	0.5344973376626219	0.7118983957219251	0.5473405298102518
3	0.7328047705448383	0.5197999713659701	0.7166063525723769	0.54369431653438
4	0.7398784255661491	0.509846142490271	0.7132871565554121	0.5408409323059703
5	0.7451077095564951	0.5025677547157278	0.7177703761755486	0.5356965902389036
6	0.7497271957001763	0.4964583837665286	0.709731698321962	0.5403916983237164


==> data/select.csv <==
k;err;delta;imp
1;0.02925652612079015;0.9707434738792099;0.9707434738792099
2;0.018961659979354156;0.010294866141435995;0.010605135567171466
3;0.016157443156316755;0.0028042168230374004;0.2723898285331421
4;0.01501820043905809;0.001139242717258666;0.40626056726408555
5;0.014078402680253323;0.0009397977588047664;0.8249319873346924
6;0.013561392157107681;0.0005170105231456414;0.550129555323876
7;0.013065806164305017;0.0004955859928026645;0.9585607460896078
8;0.012697612739641598;0.0003681934246634183;0.7429455836336114
9;0.01230413933867258;0.0003934734009690185;1.0686594996331336


==> data/simmap.dat <==
0 0 0.3912663284771483
0 1 0.38409229139051704
0 2 0.38218269859926013
0 3 0.37386550467147106
0 4 0.3754538867538177
0 5 0.3738836024368687
0 6 0.3711924129449438
0 7 0.3690778052280255
0 8 0.3752276817031994
0 9 0.3645409181316708
0 10 0.36282246497640863
0 11 0.3619605193478053
0 12 0.3633296937382594
0 13 0.35920573245131426
0 14 0.35445442542750605
0 15 0.35401437707306005
0 16 0.3495430497775697
0 17 0.3497512729106642
0 18 0.34642301554202465
0 19 0.34177065937128875
0 20 0.3480533260909785
0 21 0.3385948097836435
0 22 0.3408278096568782
0 23 0.33319583396382163
0 24 0.33791072051959076
0 25 0.3423884321240465
0 26 0.3428375237435824
0 27 0.33681986453853074
0 28 0.33171748516589933
0 29 0.3285516710658059

1 0 0.38409229139051704
1 1 0.37758244580989414
1 2 0.37257079965643763
1 3 0.37163932663134647
1 4 0.3639978568584967
1 5 0.3715224208683589
1 6 0.3608662312347347
1 7 0.3600185334787391
1 8 0.3614357751583104
1 9 0.35502539205372147
1 10 0.3547472920452622
1 11 0.3524711119161153
1 12 0.355092696687568
1 13 0.3506967118740477
1 14 0.34258705339117507
1 15 0.34558206366008687
1 16 0.3395067375587199
1 17 0.3480004054248113
1 18 0.34332699380294934
1 19 0.3288765610967427
1 20 0.349182281156037
1 21 0.33228129828553443
1 22 0.3314914080420859
1 23 0.3283009333067495
1 24 0.3315572165559997
1 25 0.3300091069265318
1 26 0.3377888558564232
1 27 0.3243175634813085
1 28 0.3287354358296952
1 29 0.3266941680365527

2 0 0.38218269859926013
2 1 0.37257079965643763
2 2 0.3767605085111577
2 3 0.3698432731080749
2 4 0.37752275252272544
2 5 0.36673040639503185
2 6 0.3665575354987898
2 7 0.36583999335146195
2 8 0.3643935992184312
2 9 0.35933605588563833
2 10 0.36316144924299376
2 11 0.35562991860721405
2 12 0.3574895669478741
2 13 0.35268751128903936
2 14 0.3510535255263377
2 15 0.3515582012625749
2 16 0.3549266353078032
2 17 0.3461806246033739
2 18 0.34780091651411804
2 19 0.34276871910422335
2 20 0.34362327355561667
2 21 0.326924905385817
2 22 0.34104634318125937
2 23 0.3352728714837785
2 24 0.3363604684898813
2 25 0.33654677325049753
2 26 0.34553679082965433
2 27 0.33230442485024664
2 28 0.32922920088374175
2 29 0.33200247263160065

3 0 0.37386550467147106
3 1 0.37163932663134647
3 2 0.3698432731080749
3 3 0.37216390897216534
3 4 0.3657072765278118
3 5 0.3633482375090509
3 6 0.3574924152902069
3 7 0.35596553720270585
3 8 0.3623320157707476
3 9 0.35337050381602475
3 10 0.3515993483675115
3 11 0.349900604967797
3 12 0.3529567069019295
3 13 0.35168091261384543
3 14 0.3477345431584845
3 15 0.3475010739523254
3 16 0.3434443639857904
3 17 0.3491043222699063
3 18 0.34928835303647227
3 19 0.34813471673337
3 20 0.3453752387382138
3 21 0.3392331760603251
3 22 0.3413654270270956
3 23 0.33174871818986723
3 24 0.34157582731838754
3 25 0.3430328732885708
3 26 0.33941104966860636
3 27 0.3387007669891559
3 28 0.3234125742481185
3 29 0.331255710801734

4 0 0.3754538867538177
4 1 0.3639978568584967
4 2 0.37752275252272544
4 3 0.3657072765278118
4 4 0.35947791111145005
4 5 0.36506963774071177
4 6 0.3581644124688482
4 7 0.3565348870577995
4 8 0.3643223412379554
4 9 0.3651096275004536
4 10 0.3538129862677045
4 11 0.35722379074859284
4 12 0.35175863248031597
4 13 0.34708910084903305
4 14 0.3492053771581793
4 15 0.35261434708677686
4 16 0.3433850600876209
4 17 0.3410641588264035
4 18 0.34792268667539394
4 19 0.33601063373605405
4 20 0.3448892711798837
4 21 0.33916177551315185
4 22 0.3409466981501082
4 23 0.33071462961190784
4 24 0.3353733103244632
4 25 0.3380215386469219
4 26 0.3408600488228773
4 27 0.33640526702835644
4 28 0.32439696833188514
4 29 0.32862868572120957

5 0 0.3738836024368687
5 1 0.3715224208683589
5 2 0.36673040639503185
5 3 0.3633482375090509
5 4 0.36506963774071177
5 5 0.37419959053664176
5 6 0.3580340246036654
5 7 0.3656074686098317
5 8 0.35771744045923626
5 9 0.3542840456382354
5 10 0.3597469308072709
5 11 0.3514741493689194
5 12 0.35582226839470565
5 13 0.34996028770565935
5 14 0.3473863198726548
5 15 0.3482293232798366
5 16 0.3448551047838352
5 17 0.34892571478084805
5 18 0.34830531616925436
5 19 0.3432435891797863
5 20 0.3451103678668072
5 21 0.3395037416975872
5 22 0.330599959272969
5 23 0.3363525620560061
5 24 0.3338826301115861
5 25 0.3403960985227046
5 26 0.34047391911323194
5 27 0.3340418913080946
5 28 0.3274636074297791
5 29 0.32513003886128133

6 0 0.3711924129449438
6 1 0.3608662312347347
6 2 0.3665575354987898
6 3 0.3574924152902069
6 4 0.3581644124688482
6 5 0.3580340246036654
6 6 0.3509163070075802
6 7 0.35572829606212814
6 8 0.35652263891198127
6 9 0.35468033162462265
6 10 0.35374331472397214
6 11 0.3460641018178093
6 12 0.34743377877803394
6 13 0.34765648394877535
6 14 0.34103272771364374
6 15 0.34910360124125916
6 16 0.34605612440481015
6 17 0.3446200187800396
6 18 0.3420251568257128
6 19 0.33619777444964094
6 20 0.33882343241124646
6 21 0.33674060577839154
6 22 0.3400095951563247
6 23 0.33844365702682905
6 24 0.3379347316725267
6 25 0.34007098963347154
6 26 0.33509054837296154
6 27 0.3322067117640897
6 28 0.3317810798440287
6 29 0.32239599189627877

7 0 0.3690778052280255
7 1 0.3600185334787391
7 2 0.36583999335146195
7 3 0.35596553720270585
7 4 0.3565348870577995
7 5 0.3656074686098317
7 6 0.35572829606212814
7 7 0.35973057104092526
7 8 0.34883319404677904
7 9 0.3551167473631706
7 10 0.35635688754296224
7 11 0.3496950400780787
7 12 0.35391554224822314
7 13 0.3549633264042333
7 14 0.34705353783967596
7 15 0.3464632976281553
7 16 0.3480535844230127
7 17 0.3480700352373187
7 18 0.34035830333158856
7 19 0.3397513531162751
7 20 0.33924889778816913
7 21 0.3352307893014545
7 22 0.336217959854646
7 23 0.33302653628399015
7 24 0.34013673186350335
7 25 0.33866379202569924
7 26 0.34083900782634385
7 27 0.33477488861163057
7 28 0.3270096531255324
7 29 0.3330530786713095

8 0 0.3752276817031994
8 1 0.3614357751583104
8 2 0.3643935992184312
8 3 0.3623320157707476
8 4 0.3643223412379554
8 5 0.35771744045923626
8 6 0.35652263891198127
8 7 0.34883319404677904
8 8 0.3616481902420893
8 9 0.35031764036887125
8 10 0.3614614281039284
8 11 0.34997013925732184
8 12 0.3562501652435541
8 13 0.34705568745269316
8 14 0.3469170832450907
8 15 0.3508717415375748
8 16 0.3492686269062158
8 17 0.3415806179986887
8 18 0.34603808150792764
8 19 0.3383267037893322
8 20 0.3506487207140237
8 21 0.34045030456856856
8 22 0.3357556524757643
8 23 0.32207061031316603
8 24 0.3358447872826322
8 25 0.3335605649827515
8 26 0.34123389791137826
8 27 0.33089729088684444
8 28 0.3302803065524411
8 29 0.31838754533335784

9 0 0.3645409181316708
9 1 0.35502539205372147
9 2 0.35933605588563833
9 3 0.35337050381602475
9 4 0.3651096275004536
9 5 0.3542840456382354
9 6 0.35468033162462265
9 7 0.3551167473631706
9 8 0.35031764036887125
9 9 0.3569688806304037
9 10 0.3601789288365151
9 11 0.3441396373240541
9 12 0.351682114759302
9 13 0.3516603981369849
9 14 0.3474994986864264
9 15 0.3544781707889432
9 16 0.34988292807318677
9 17 0.3438794670450297
9 18 0.34057284787378533
9 19 0.3429847419051375
9 20 0.33120483101202935
9 21 0.3277300444279769
9 22 0.34147274578037007
9 23 0.3276144282815557
9 24 0.3367662097782361
9 25 0.3382017769699492
9 26 0.3484979933124817
9 27 0.3553059126289887
9 28 0.3396415285622147
9 29 0.34000742929335137

10 0 0.36282246497640863
10 1 0.3547472920452622
10 2 0.36316144924299376
10 3 0.3515993483675115
10 4 0.3538129862677045
10 5 0.3597469308072709
10 6 0.35374331472397214
10 7 0.35635688754296224
10 8 0.3614614281039284
10 9 0.3601789288365151
10 10 0.35494472280134015
10 11 0.355097401316566
10 12 0.35205530002033386
10 13 0.3498382518617494
10 14 0.349242258665193
10 15 0.35266542150632074
10 16 0.34355763525384225
10 17 0.3475855192031153
10 18 0.3497576988728926
10 19 0.342308761489555
10 20 0.3448560824182352
10 21 0.3434849680931593
10 22 0.35367143858846384
10 23 0.33329282134537974
10 24 0.34473029106737224
10 25 0.3337965679417271
10 26 0.3463019989371553
10 27 0.3450887788217021
10 28 0.34015882862390506
10 29 0.3349556043553796

11 0 0.3619605193478053
11 1 0.3524711119161153
11 2 0.35562991860721405
11 3 0.349900604967797
11 4 0.35722379074859284
11 5 0.3514741493689194
11 6 0.3460641018178093
11 7 0.3496950400780787
11 8 0.34997013925732184
11 9 0.3441396373240541
11 10 0.355097401316566
11 11 0.3502201259892001
11 12 0.3531038830037882
11 13 0.3456378411651695
11 14 0.34622589787018704
11 15 0.35006500004185104
11 16 0.3466006221588222
11 17 0.34446147923668685
11 18 0.3493657577998491
11 19 0.33549469060088966
11 20 0.3428400097624485
11 21 0.3371355079740889
11 22 0.33273569540632963
11 23 0.3353097276735666
11 24 0.3370880796037018
11 25 0.33809218657193957
11 26 0.34003414299595786
11 27 0.3364193067255528
11 28 0.330504519141782
11 29 0.3374601231943883

12 0 0.3633296937382594
12 1 0.355092696687568
12 2 0.3574895669478741
12 3 0.3529567069019295
12 4 0.35175863248031597
12 5 0.35582226839470565
12 6 0.34743377877803394
12 7 0.35391554224822314
12 8 0.3562501652435541
12 9 0.351682114759302
12 10 0.35205530002033386
12 11 0.3531038830037882
12 12 0.3576848615471178
12 13 0.34748425458744364
12 14 0.34628005567465475
12 15 0.351727543415378
12 16 0.348620213116758
12 17 0.34479958754582246
12 18 0.34760956140074895
12 19 0.33584328072748
12 20 0.3394263578748196
12 21 0.3275683566059786
12 22 0.3393466764678158
12 23 0.33102804814621084
12 24 0.339603883547269
12 25 0.33389589873764935
12 26 0.33877621202428015
12 27 0.33420040062921874
12 28 0.3352909533228391
12 29 0.3446287246195963

13 0 0.35920573245131426
13 1 0.3506967118740477
13 2 0.35268751128903936
13 3 0.35168091261384543
13 4 0.34708910084903305
13 5 0.34996028770565935
13 6 0.34765648394877535
13 7 0.3549633264042333
13 8 0.34705568745269316
13 9 0.3516603981369849
13 10 0.3498382518617494
13 11 0.3456378411651695
13 12 0.34748425458744364
13 13 0.3464274369381766
13 14 0.34088363671324395
13 15 0.3453913371717099
13 16 0.3413894624045998
13 17 0.34074643418233347
13 18 0.3429082243306404
13 19 0.3374580216960274
13 20 0.3372802573573755
13 21 0.33013588195401694
13 22 0.33806585763595054
13 23 0.32868142148211654
13 24 0.33148705540145174
13 25 0.3277439518804539
13 26 0.3367100001434744
13 27 0.3349868504764567
13 28 0.32343656012415545
13 29 0.32813517209711796

14 0 0.35445442542750605
14 1 0.34258705339117507
14 2 0.3510535255263377
14 3 0.3477345431584845
14 4 0.3492053771581793
14 5 0.3473863198726548
14 6 0.34103272771364374
14 7 0.34705353783967596
14 8 0.3469170832450907
14 9 0.3474994986864264
14 10 0.349242258665193
14 11 0.34622589787018704
14 12 0.34628005567465475
14 13 0.34088363671324395
14 14 0.33570092632683457
14 15 0.34127199226584276
14 16 0.3378380967601624
14 17 0.33891423118752645
14 18 0.3370335562994586
14 19 0.33245854345610026
14 20 0.3448772395927958
14 21 0.32508011375904966
14 22 0.33806863039577617
14 23 0.3325573528344556
14 24 0.33384238451268083
14 25 0.3318911846497847
14 26 0.3296209426767406
14 27 0.3298992288383013
14 28 0.32045466962365626
14 29 0.32920428474693164

15 0 0.35401437707306005
15 1 0.34558206366008687
15 2 0.3515582012625749
15 3 0.3475010739523254
15 4 0.35261434708677686
15 5 0.3482293232798366
15 6 0.34910360124125916
15 7 0.3464632976281553
15 8 0.3508717415375748
15 9 0.3544781707889432
15 10 0.35266542150632074
15 11 0.35006500004185104
15 12 0.351727543415378
15 13 0.3453913371717099
15 14 0.34127199226584276
15 15 0.3381988481001055
15 16 0.3434292719203691
15 17 0.34115111706227835
15 18 0.3464314337312819
15 19 0.34115397298541994
15 20 0.341280121375456
15 21 0.34465933368132
15 22 0.34444874148399535
15 23 0.3331412494057415
15 24 0.3373799444760428
15 25 0.3417385433439396
15 26 0.34746824633600065
15 27 0.33649623999154343
15 28 0.3331485015846464
15 29 0.3302600490045449

16 0 0.3495430497775697
16 1 0.3395067375587199
16 2 0.3549266353078032
16 3 0.3434443639857904
16 4 0.3433850600876209
16 5 0.3448551047838352
16 6 0.34605612440481015
16 7 0.3480535844230127
16 8 0.3492686269062158
16 9 0.34988292807318677
16 10 0.34355763525384225
16 11 0.3466006221588222
16 12 0.348620213116758
16 13 0.3413894624045998
16 14 0.3378380967601624
16 15 0.3434292719203691
16 16 0.33041066444922235
16 17 0.33890771817857734
16 18 0.34365879102625063
16 19 0.3325807103322605
16 20 0.33555196468464354
16 21 0.3333491045884811
16 22 0.3342581239371592
16 23 0.3284589015614588
16 24 0.3338105697222919
16 25 0.33741984769475347
16 26 0.3374809008986094
16 27 0.3435647052031515
16 28 0.3344028606708649
16 29 0.34968433287512096

17 0 0.3497512729106642
17 1 0.3480004054248113
17 2 0.3461806246033739
17 3 0.3491043222699063
17 4 0.3410641588264035
17 5 0.34892571478084805
17 6 0.3446200187800396
17 7 0.3480700352373187
17 8 0.3415806179986887
17 9 0.3438794670450297
17 10 0.3475855192031153
17 11 0.34446147923668685
17 12 0.34479958754582246
17 13 0.34074643418233347
17 14 0.33891423118752645
17 15 0.34115111706227835
17 16 0.33890771817857734
17 17 0.32940245295542714
17 18 0.3362679452263474
17 19 0.33239380361041915
17 20 0.3342428717750595
17 21 0.342616484312942
17 22 0.338368159585521
17 23 0.33395787984601083
17 24 0.3400644791840757
17 25 0.33611445575451554
17 26 0.3392745914350397
17 27 0.3354406306014376
17 28 0.32328645862722477
17 29 0.3303471711461798

18 0 0.34642301554202465
18 1 0.34332699380294934
18 2 0.34780091651411804
18 3 0.34928835303647227
18 4 0.34792268667539394
18 5 0.34830531616925436
18 6 0.3420251568257128
18 7 0.34035830333158856
18 8 0.34603808150792764
18 9 0.34057284787378533
18 10 0.3497576988728926
18 11 0.3493657577998491
18 12 0.34760956140074895
18 13 0.3429082243306404
18 14 0.3370335562994586
18 15 0.3464314337312819
18 16 0.34365879102625063
18 17 0.3362679452263474
18 18 0.34303196982141887
18 19 0.3398047568616046
18 20 0.33723974569258514
18 21 0.3315393649927418
18 22 0.3302863629062765
18 23 0.3266781989102159
18 24 0.3368824814917194
18 25 0.33056373728006405
18 26 0.3310963190391742
18 27 0.34368286222482775
18 28 0.3258658957397525
18 29 0.32524682883639305

19 0 0.34177065937128875
19 1 0.3288765610967427
19 2 0.34276871910422335
19 3 0.34813471673337
19 4 0.33601063373605405
19 5 0.3432435891797863
19 6 0.33619777444964094
19 7 0.3397513531162751
19 8 0.3383267037893322
19 9 0.3429847419051375
19 10 0.342308761489555
19 11 0.33549469060088966
19 12 0.33584328072748
19 13 0.3374580216960274
19 14 0.33245854345610026
19 15 0.34115397298541994
19 16 0.3325807103322605
19 17 0.33239380361041915
19 18 0.3398047568616046
19 19 0.33463608468177514
19 20 0.33788163291449824
19 21 0.3340138164558708
19 22 0.32865961771160496
19 23 0.32053336008509675
19 24 0.3296219860335369
19 25 0.32657480349125334
19 26 0.3359672219723114
19 27 0.3350858413214908
19 28 0.32352471621382994
19 29 0.3283080030347189

20 0 0.3480533260909785
20 1 0.349182281156037
20 2 0.34362327355561667
20 3 0.3453752387382138
20 4 0.3448892711798837
20 5 0.3451103678668072
20 6 0.33882343241124646
20 7 0.33924889778816913
20 8 0.3506487207140237
20 9 0.33120483101202935
20 10 0.3448560824182352
20 11 0.3428400097624485
20 12 0.3394263578748196
20 13 0.3372802573573755
20 14 0.3448772395927958
20 15 0.341280121375456
20 16 0.33555196468464354
20 17 0.3342428717750595
20 18 0.33723974569258514
20 19 0.33788163291449824
20 20 0.3421137559562558
20 21 0.3344463312304952
20 22 0.3370409448099217
20 23 0.3460475438575256
20 24 0.337212072367177
20 25 0.3263969916103598
20 26 0.3334613842571809
20 27 0.3295906777063924
20 28 0.3268206593995808
20 29 0.3266090171327546

21 0 0.3385948097836435
21 1 0.33228129828553443
21 2 0.326924905385817
21 3 0.3392331760603251
21 4 0.33916177551315185
21 5 0.3395037416975872
21 6 0.33674060577839154
21 7 0.3352307893014545
21 8 0.34045030456856856
21 9 0.3277300444279769
21 10 0.3434849680931593
21 11 0.3371355079740889
21 12 0.3275683566059786
21 13 0.33013588195401694
21 14 0.32508011375904966
21 15 0.34465933368132
21 16 0.3333491045884811
21 17 0.342616484312942
21 18 0.3315393649927418
21 19 0.3340138164558708
21 20 0.3344463312304952
21 21 0.34333727326953695
21 22 0.3220151563853481
21 23 0.3172909829778263
21 24 0.335658539046016
21 25 0.3312107197100737
21 26 0.32934068073370015
21 27 0.32670079396791646
21 28 0.3292309122865276
21 29 0.3320803742133487

22 0 0.3408278096568782
22 1 0.3314914080420859
22 2 0.34104634318125937
22 3 0.3413654270270956
22 4 0.3409466981501082
22 5 0.330599959272969
22 6 0.3400095951563247
22 7 0.336217959854646
22 8 0.3357556524757643
22 9 0.34147274578037007
22 10 0.35367143858846384
22 11 0.33273569540632963
22 12 0.3393466764678158
22 13 0.33806585763595054
22 14 0.33806863039577617
22 15 0.34444874148399535
22 16 0.3342581239371592
22 17 0.338368159585521
22 18 0.3302863629062765
22 19 0.32865961771160496
22 20 0.3370409448099217
22 21 0.3220151563853481
22 22 0.32188333958144605
22 23 0.3314600690987273
22 24 0.31964551359043925
22 25 0.3286330743445192
22 26 0.3223470033196813
22 27 0.3214126419798793
22 28 0.32753524632563263
22 29 0.3274326609249851

23 0 0.33319583396382163
23 1 0.3283009333067495
23 2 0.3352728714837785
23 3 0.33174871818986723
23 4 0.33071462961190784
23 5 0.3363525620560061
23 6 0.33844365702682905
23 7 0.33302653628399015
23 8 0.32207061031316603
23 9 0.3276144282815557
23 10 0.33329282134537974
23 11 0.3353097276735666
23 12 0.33102804814621084
23 13 0.32868142148211654
23 14 0.3325573528344556
23 15 0.3331412494057415
23 16 0.3284589015614588
23 17 0.33395787984601083
23 18 0.3266781989102159
23 19 0.32053336008509675
23 20 0.3460475438575256
23 21 0.3172909829778263
23 22 0.3314600690987273
23 23 0.32581910477035736
23 24 0.32832435075457544
23 25 0.3177018799347935
23 26 0.3163943020553856
23 27 0.3247562705903715
23 28 0.31676044401561393
23 29 0.32863194077809865

24 0 0.33791072051959076
24 1 0.3315572165559997
24 2 0.3363604684898813
24 3 0.34157582731838754
24 4 0.3353733103244632
24 5 0.3338826301115861
24 6 0.3379347316725267
24 7 0.34013673186350335
24 8 0.3358447872826322
24 9 0.3367662097782361
24 10 0.34473029106737224
24 11 0.3370880796037018
24 12 0.339603883547269
24 13 0.33148705540145174
24 14 0.33384238451268083
24 15 0.3373799444760428
24 16 0.3338105697222919
24 17 0.3400644791840757
24 18 0.3368824814917194
24 19 0.3296219860335369
24 20 0.337212072367177
24 21 0.335658539046016
24 22 0.31964551359043925
24 23 0.32832435075457544
24 24 0.3383129080135543
24 25 0.3354974500044998
24 26 0.3290359892779299
24 27 0.34040804386241846
24 28 0.33743570173196147
24 29 0.32412727569609995

25 0 0.3423884321240465
25 1 0.3300091069265318
25 2 0.33654677325049753
25 3 0.3430328732885708
25 4 0.3380215386469219
25 5 0.3403960985227046
25 6 0.34007098963347154
25 7 0.33866379202569924
25 8 0.3335605649827515
25 9 0.3382017769699492
25 10 0.3337965679417271
25 11 0.33809218657193957
25 12 0.33389589873764935
25 13 0.3277439518804539
25 14 0.3318911846497847
25 15 0.3417385433439396
25 16 0.33741984769475347
25 17 0.33611445575451554
25 18 0.33056373728006405
25 19 0.32657480349125334
25 20 0.3263969916103598
25 21 0.3312107197100737
25 22 0.3286330743445192
25 23 0.3177018799347935
25 24 0.3354974500044998
25 25 0.3207152656279819
25 26 0.3285297656618794
25 27 0.32825259957630215
25 28 0.32111596279375065
25 29 0.3260886319058446

26 0 0.3428375237435824
26 1 0.3377888558564232
26 2 0.34553679082965433
26 3 0.33941104966860636
26 4 0.3408600488228773
26 5 0.34047391911323194
26 6 0.33509054837296154
26 7 0.34083900782634385
26 8 0.34123389791137826
26 9 0.3484979933124817
26 10 0.3463019989371553
26 11 0.34003414299595786
26 12 0.33877621202428015
26 13 0.3367100001434744
26 14 0.3296209426767406
26 15 0.34746824633600065
26 16 0.3374809008986094
26 17 0.3392745914350397
26 18 0.3310963190391742
26 19 0.3359672219723114
26 20 0.3334613842571809
26 21 0.32934068073370015
26 22 0.3223470033196813
26 23 0.3163943020553856
26 24 0.3290359892779299
26 25 0.3285297656618794
26 26 0.33067615952623025
26 27 0.3433211365580728
26 28 0.3237639841345378
26 29 0.3272595454130979

27 0 0.33681986453853074
27 1 0.3243175634813085
27 2 0.33230442485024664
27 3 0.3387007669891559
27 4 0.33640526702835644
27 5 0.3340418913080946
27 6 0.3322067117640897
27 7 0.33477488861163057
27 8 0.33089729088684444
27 9 0.3553059126289887
27 10 0.3450887788217021
27 11 0.3364193067255528
27 12 0.33420040062921874
27 13 0.3349868504764567
27 14 0.3298992288383013
27 15 0.33649623999154343
27 16 0.3435647052031515
27 17 0.3354406306014376
27 18 0.34368286222482775
27 19 0.3350858413214908
27 20 0.3295906777063924
27 21 0.32670079396791646
27 22 0.3214126419798793
27 23 0.3247562705903715
27 24 0.34040804386241846
27 25 0.32825259957630215
27 26 0.3433211365580728
27 27 0.3240478719696666
27 28 0.3191125379296883
27 29 0.34372044185514816

28 0 0.33171748516589933
28 1 0.3287354358296952
28 2 0.32922920088374175
28 3 0.3234125742481185
28 4 0.32439696833188514
28 5 0.3274636074297791
28 6 0.3317810798440287
28 7 0.3270096531255324
28 8 0.3302803065524411
28 9 0.3396415285622147
28 10 0.34015882862390506
28 11 0.330504519141782
28 12 0.3352909533228391
28 13 0.32343656012415545
28 14 0.32045466962365626
28 15 0.3331485015846464
28 16 0.3344028606708649
28 17 0.32328645862722477
28 18 0.3258658957397525
28 19 0.32352471621382994
28 20 0.3268206593995808
28 21 0.3292309122865276
28 22 0.32753524632563263
28 23 0.31676044401561393
28 24 0.33743570173196147
28 25 0.32111596279375065
28 26 0.3237639841345378
28 27 0.3191125379296883
28 28 0.3158541493216762
28 29 0.3279147701623082

29 0 0.3285516710658059
29 1 0.3266941680365527
29 2 0.33200247263160065
29 3 0.331255710801734
29 4 0.32862868572120957
29 5 0.32513003886128133
29 6 0.32239599189627877
29 7 0.3330530786713095
29 8 0.31838754533335784
29 9 0.34000742929335137
29 10 0.3349556043553796
29 11 0.3374601231943883
29 12 0.3446287246195963
29 13 0.32813517209711796
29 14 0.32920428474693164
29 15 0.3302600490045449
29 16 0.34968433287512096
29 17 0.3303471711461798
29 18 0.32524682883639305
29 19 0.3283080030347189
29 20 0.3266090171327546
29 21 0.3320803742133487
29 22 0.3274326609249851
29 23 0.32863194077809865
29 24 0.32412727569609995
29 25 0.3260886319058446
29 26 0.3272595454130979
29 27 0.34372044185514816
29 28 0.3279147701623082
29 29 0.33257431046121316


